Realizing a Fake Projective Plane as a Degree 25 Surface in $\mathbb P^5$

Fake projective planes are smooth complex surfaces of general type with Betti numbers equal to that of the usual projective plane. Recent explicit constructions of fake projective planes embed them via their bicanonical embedding in $\mathbb P^9$. In this paper, we study Keum's fake projective plane $(a=7, p=2, \{7\}, D_3 2_7)$ and use the equations of \cite{Borisov} to construct an embedding of fake projective plane in $\mathbb P^5$. We also simplify the 84 cubic equations defining the fake projective plane in $\mathbb P^9$.

==> Computing_Map_to_P5/Coeffs_Vanishing.txt <==
{4286758518005829430823087478140212888313359059682447325134848*e1^3 + 
  b3^2*b4*(20588629975260630758513239225662356241923220040488907887708768 - 
    23260893087975123666023888740064178779781787003582094338211040*rr) + 
  b3*b4*b8*(55033969612853443747157979289103955632194155904622051738433024 - 
    18001806534375852419264999500343551419917708808807058866150912*rr) + 
  b2*b3^2*(5360513706951184981262624255345850070334578084589745742930992 - 
    11419498244828439174285785483363147556842836091389425469186416*rr) + 
  b4*b5*b8*(-16058649760100465681579525659236777971918198158853547061367424 - 
    10620524409272813789417867328346559242427727853369989700118400*rr) + 
  b2*b3*b8*(15018946550625284439043115183435991850227710913565852489804992 - 
    9124371575051705023060411739770108308192678329482500415091136*rr) + 
  b1*b5*b8*(-18317622385736871865390896641258287142740012845369035336914128 - 
    6441875380193967703404564015775973690920784664692005958823024*rr) + 
  b8^3*(7686131296935266719730740325984836177621920707491712000593920 - 
    5576908048731481307788176077991001723177584178986931007115264*rr) + 
  b1*b4^2*(-9434568193232942225428655701875473302188847393409189263416672 - 
    5119642564433035188868540939599609785918323436304815056657440*rr) + 
  b2*b4^2*(42345703754134907499949549013462306213389857753818594412945888 - 
    2464876610731577932305907080092784124792208981170427566057056*rr) + 
  b2^2*b4*(24731411174941320054928425363869678648797671622375854955179168 - 
    2319800982787906927153256731848014037691744267607633762549280*rr) + 
  b1*b8^2*(-32946154754913002240023862189483362819118349859612121581156032 - 
    1416920572330867671221172512159004486014823508639281215630400*rr) + 
  b4*b5^2*(1759751339117658985569445980568392565821557690961565788623532 - 
    1317856895701912476647104179710434222080424658306115389484924*rr) + 
  b4*b8^2*(-14530060610803021933771995146935526518602820491610415788905984 - 
    1188117421365104926666057958113804337844560893673790318100992*rr) + 
  b3*b5*b8*(-1491141200697709247805344262926550255160057416348089567141184 - 
    950156717958462050770148052066527300837314857283838825795520*rr) + 
  b2*b8^2*(8745420049430897731486313214169960388662336014213182416349952 - 
    686536334376723576359194580718221057249004969053647216844544*rr) + 
  b3*b5^2*(-1564836724830393764862789128485388362194843627520835293167552 - 
    668524597911631488158024034374987665590763548109399095650112*rr) + 
  b3^2*b5*(2038422665066021743163462528442658407966767338389996327233376 - 
    614898256421574742861137514639112265367093707683406227457504*rr) + 
  b1*b5^2*(-2537379281069618033836168966009900761277753468580943123199005 + 
    17352748285950261952786796784596821924516801717198036864713*rr) + 
  b5^3*(76099913993261514115339105123248786605512120156910347785570 + 
    69866705613938535194988867808172705617729126373527938672870*rr) + 
  b2*b3*b5*(-3443829129357793644432793912965224870883933353363867745637704 + 
    97835031827108792442478889461441836234411976672946478871848*rr) + 
  b2^3*(2691042756444299782098759516426259666831787549647921650539352 + 
    172250441234971714172930187286266946472996977305935027225352*rr) + 
  b2*b5^2*(-2843898883079474339418862421411401470808231968596987553281076 + 
    502594620517672594832288472741318653427930753975439269062628*rr) + 
  b3*b4*b5*(505072469869026624714976956026333097012563032918780997732544 + 
    603955627225887469871428196993358289117142737896074826080832*rr) + 
  b2^2*b5*(-509071053897621374097264849842277335653060833954287949281904 + 
    788533976101858076652419628722480168253614180152811651450544*rr) + 
  b4^3*(28845205985885634420929310160541530688312991697753907080853376 + 
    1176543122729462923049067850705088669330372063507326507529856*rr) + 
  b4^2*b8*(-31744726470745763055593240185691096534397781387592087418461952 + 
    1687417077403268040858646176065221831669847723661612511740672*rr) + 
  b2*b4*b8*(-27255643408236515308687890369057119415559657442612752489165056 + 
    1772634219030967142952920454434127702073866108754195054693632*rr) + 
  b2*b5*b8*(-9597604023100276700017337572433894274056839820290203207253632 + 
    2333161136877755105400751775518303352046120399724013832328320*rr) + 
  b1*b3*b8*(-4672147885165034834808880603279350044485064076721464632639616 + 
    2681376605788056711757034644462245524824879321539361588924032*rr) + 
  b5*b8^2*(27615069119034854093873471196376516581954347683430000756853120 + 
    2818143930815904038817226018965951416420525472692460034567296*rr) + 
  b4^2*b5*(4568099883115139187690735437965311437389877094090201182015904 + 
    2870066635714458804636594471166247416589901370328466882138336*rr) + 
  b2^2*b8*(-4163349188401802939725423808651322773340227746350173601459456 + 
    2927191626072791022846113366008003556763991288718655591176448*rr) + 
  b2*b4*b5*(11559275921045929730329046294208155817035320012128245343994080 + 
    3160000018654817815119921063451569414616006099545538783270560*rr) + 
  b5^2*b8*(2114070665461789174768181075342809187097613391164930522122336 + 
    4259406897478293254307095174459672330391542280530050773384480*rr) + 
  b2^2*b3*(-10817991167497730452422344586822376780833651000092387834941920 + 
    4353916487117670391266260457692140491153388380239656727582304*rr) + 
  b3*b8^2*(-12838279863366186734068368162443626615622100900315469181560320 + 
    6112105294393271801047022516388831160316754914470155480485376*rr) + 
  b3^3*(6218325181067828188350195079430478596634037215339200779752000 + 
    6440823964534949961698602193752315539160680743158897243590336*rr) + 
  b1*b4*b5*(2441321412855744267016868882558743400821517559243461723323074 + 
    7284600339692530073332552131663344572086312322312484236467462*rr) + 
  b3^2*b8*(-1589232245712393481492186027178305350350030544003075034075776 + 
    10263424392480678729564922748256272105202182943914942914041984*rr) + 
  b1*b4*b8*(32225191498552092081174071011608090409373934846026980850075520 + 
    13609517109382031277978936421088878255758882910382763143521920*rr) + 
  b3*b4^2*(-67689160502342152259599141547946105210080748376287022747136064 + 
    16921867279133631040852951622590563917827360685461656625305408*rr) + 
  b2*b3*b4*(-60397667761333067080203961117977835586015090220019492888631904 + 
    19442975067051745158555407946231051199800245546316458051882208*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e1^2*e2 + 
  b2*b3*b4*(54363216354517273665558496673507231674573121914871907021624320 - 
    17698929219213932383770523699656530520962909095625494653453312*rr) + 
  b3*b4^2*(61383385471517861572856282674690728817301956926251994446346240 - 
    15443098418741584534230013310519816370469171385562739992745984*rr) + 
  b1*b4*b8*(-35178189679567009179764974850068339643223980531482352909836288 - 
    11914912076984150181514809148134346210751143043870856515231744*rr) + 
  b3^2*b8*(710562011292418483142985229748646864400965665129229040103424 - 
    9680153536154372664071001281947540661362016089580738780033024*rr) + 
  b1*b4*b5*(-4521807751294462881733532833279097582535513375626979234729920 - 
    6597393367048900296934556209277340598594017329933283249215296*rr) + 
  b3*b8^2*(11386504953965788209462893482728867584325195281509884163604480 - 
    5944488981530318990545636491463584782477853312048304144793600*rr) + 
  b3^3*(-5654616902396906060841217855810006014568074564923968838465536 - 
    5800392208802706151542308891395633985617554351219358782351360*rr) + 
  b2^2*b3*(9703011137084930453380100950452570499290456644386579974562816 - 
    3847097274697162381001166618031194621714205799686507683746816*rr) + 
  b5^2*b8*(-3467848623082813813267837025619552780625798804226361705026560 - 
    3651063765491487505404071363838832378628714910934862811364352*rr) + 
  b2*b4*b5*(-10454305698499558708744582452910901861292600833090991735841792 - 
    2665648794018677975943721011895557432243700548987499924417536*rr) + 
  b4^2*b5*(-4480520065009619434669007980960594561088444835110109492096000 - 
    2628912499860303699770061456968994412717994324893634007139328*rr) + 
  b2^2*b8*(3354547026463417835493454155939795673130064949911708136660992 - 
    2501799485956109698400115111032090665523308902704260825931776*rr) + 
  b1*b3*b8*(5136282766297591352077289056731718954613921188727800756006912 - 
    2497887604872669427569438683938403804412363259349024045641728*rr) + 
  b2*b5*b8*(7859454132169148164972445746105882884349506860984653535424512 - 
    2205826238418304882467814627902488597015080497236861056839680*rr) + 
  b4^2*b8*(29717570831777600394814851599395513955126768070667049095602176 - 
    1575367278613076188205633334037825946949945258922948064092160*rr) + 
  b5*b8^2*(-27792761077140199996027539256855879431688337151608628451299328 - 
    1383797745656735488215105939606710408200671735020341479993344*rr) + 
  b4^3*(-26221584603759357297247147470072970891739323591872964115337216 - 
    1103263552482998372800064416388303435558940439492946665648128*rr) + 
  b2^2*b5*(842267805171478533505807611174641861567461703548210299511296 - 
    930852035562490753795369039529693545819604058412999647975936*rr) + 
  b2*b4*b8*(25431708463325952104384181246255617662614876852080710949789696 - 
    739576769178450983250468781333942151667687594571025914552320*rr) + 
  b1*b8^2*(31966089112475706735237013173702952072263595407036821731895296 - 
    301000433024999672254435154826975953616067018519924873414656*rr) + 
  b2*b5^2*(2864299427586172067324654834400918949992162572341770247392640 - 
    298566688188534429375946401664629238687536775143302468175744*rr) + 
  b2^3*(-2557706266946679898440904156304479606050427695470477156224256 - 
    242297960915369234414803748393074047394875396848268696880896*rr) + 
  b3*b4*b5*(-1848234078542496059810401152439080184612463599125757129254912 - 
    110581402073031510454754451469910668859735794223532711917568*rr) + 
  b4*b8^2*(15497781245303807398642975176610848970097708231431123231784960 - 
    108341362977199014476817010299288695785471650438933267759104*rr) + 
  b5^3*(-409690516511719897572235775878620588104851072957640704612800 - 
    22697092993994596770379753934215013534556368807887272752448*rr) + 
  b1*b5^2*(2602151274787742591165419774667723594073149631680138320246624 + 
    57075994831887519141915690963234610039774942450125125184032*rr) + 
  b2*b3*b5*(2895401237866316220773131547336994958504390845115584067084032 + 
    173799578711480401520553138671178881131888369170375156104448*rr) + 
  b3*b5*b8*(1341179503975684845394713074499203336410178215677992063440896 + 
    260214262512786109033950009545995479081868988529294942652416*rr) + 
  b3^2*b5*(-1798296854998476765074318970930935833631500810546038294991872 + 
    394078592263312579493418449343693592881667442168435078038528*rr) + 
  b3*b5^2*(1428662302796111952614380694316954040898224854089595529676800 + 
    442373404487667641042963013826104470112943942029253860710400*rr) + 
  b2*b8^2*(-9184674610795023917006106994115575341929660722991341443588096 + 
    496263866985130588649215805283098642579594773596924667437056*rr) + 
  b4*b5^2*(-497367772451085215973215379628130422385247821786458800317056 + 
    1550969227066698702212289639467167456921566659425450153699456*rr) + 
  b2*b4^2*(-37854442878356391567139322623587507373201939986888678576595968 + 
    2060736343669712449408120675196725093007835715143476996314112*rr) + 
  b2^2*b4*(-22283217795090938397902689857961213631529794190695179509009408 + 
    2283900560896432185870272215476015137480186198380445674036224*rr) + 
  b1*b4^2*(9957112504955226796068406632076186824852672801100373294879744 + 
    4305004536679691459904548161891941194242169168573894295370752*rr) + 
  b1*b5*b8*(18596518509461977338305716566772739679294433140191436390151680 + 
    5464289814730309694187302708659199953262524295785818035773952*rr) + 
  b8^3*(-5611816103062744326642545342787745114075662487620738635137024 + 
    6263508557492328795059074462288791265549932982614576925638656*rr) + 
  b2*b3*b8*(-13166445471777882425707225372618910504828024784214422901172224 + 
    8290948391771154409529386217572539802028732406850360899504128*rr) + 
  b4*b5*b8*(17775133668256591463456601890137267071445758087741474539409408 + 
    10015017294066828595316599237057654337681674961103743194935296*rr) + 
  b2*b3^2*(-4535363222477603192109344514901913756550223043500495514913280 + 
    10192873537235832900067303715039883231128056355523838711390720*rr) + 
  b3*b4*b8*(-51369011124519873377389083314638881731116067851144954068287488 + 
    17201289081791523132152884027467973931981245296545793953644544*rr) + 
  b3^2*b4*(-19100303292279544566592022115458792350813372969712601565942784 + 
    21112571588507372917851979350275348774908164010056580277732352*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e1^2*e3 + 
  b2*b3*b4*(31858871532967756508789868943760636274579757470900391000385536 - 
    27306874917421591128288201191543115950651268739081242703693824*rr) + 
  b3*b4^2*(42683233743094166395515987414554951513275013573038648823083008 - 
    26510103493128139359944473742971353770412551059899753775476736*rr) + 
  b3^2*b8*(-12306981770261113362466673101082767327949589851704757955829760 - 
    9654167477789683620955829502589304843547632935138055070081024*rr) + 
  b4^2*b8*(28043243699315442135892004983597042252411304696022133313781760 - 
    7723935220394939859507309007526472423623537863922341216075776*rr) + 
  b3*b8^2*(3038605985355705063042208683193429415111582069338688092012544 - 
    7717700502710531384129900252312920271500010294029190515163136*rr) + 
  b1*b8^2*(31508755882098521380503901860416200784915056140238938111004672 - 
    6684211394314712273071392077054066559390805468553388865589248*rr) + 
  b2^2*b3*(5194802607186776522183566066861035237765221710516713314994176 - 
    5696777296099084900308333427873766696413712531569159962503168*rr) + 
  b1*b4*b8*(-52057602092278060337552810086303314265043477649166546342371328 - 
    5530147675769425902488630458835505629770570479403694159929344*rr) + 
  b1*b4*b5*(-12572435477721994269602074635384692157800383693947241257980800 - 
    5201878174745902923301875724131306574390382104357417817229952*rr) + 
  b2*b4*b8*(25315593583872448604570067021738464159913515043203866636435456 - 
    4975675691709874201971651653625594690508868542972146212061184*rr) + 
  b3^3*(-12718178584638550707598672964307519956472837756581405820448768 - 
    4879363224991350442346552089538852854146482966786539358375936*rr) + 
  b1*b3*b8*(2512239303210101699334480172501908191114571727549739826520064 - 
    3681019533132566819736584859236811666191736698204518739025920*rr) + 
  b4*b8^2*(16552881218958300057107016922331027193019016960981645463027712 - 
    3422520231794119578190539916994797697590312670106052149411840*rr) + 
  b2*b5*b8*(4950960667023989537586015473193284278442265094149811413082112 - 
    3375779964267329814152211670839456594960029702314957548871680*rr) + 
  b2^2*b8*(777902493097724579826545608844512076528313254544480244514816 - 
    3033273834696166255761432976717223879048232866236096777011200*rr) + 
  b5^2*b8*(-7262164438400156054810775797772962819953521157217238269126656 - 
    2616296935378187962265821377170288323750528942417064663922688*rr) + 
  b4^2*b5*(-7670291747902332461049960657189826721332885511308419736541184 - 
    1974133997702501941387952792341717369021335757548438532999168*rr) + 
  b2^2*b5*(-427187914461693168679778275229569272644729820527103034031104 - 
    1074880236412469874523351789549335501282231305696219860825088*rr) + 
  b2*b4*b5*(-13265292088514191774292007079764615962386399556743950030473216 - 
    1024533147492981692256956785808950049158319060598555542886400*rr) + 
  b2*b5^2*(2359935214948551867110220969411129411971773920077765210368768 - 
    820926237081831554029846931690688540653708004438010724196096*rr) + 
  b1*b5^2*(2725043703926266660809556860273486747471726674002937313764032 - 
    668514132152319524732984172076216293978071903634093518163904*rr) + 
  b2*b3*b5*(3945386518878872505872990710805477835411058279922226630385152 - 
    223827568346940197124458294843648701916482141455076605666816*rr) + 
  b3*b5*b8*(897621748815197830391072543698017021293136731189395137867776 + 
    109669675088240774907872398201370937079582981017421643452416*rr) + 
  b5^3*(-573545809220385148993719117590672935737404726195325263739776 + 
    187425250491931797476813990632321113611848659575230040358272*rr) + 
  b3*b5^2*(1784973380122569776567963174600896011300572597585645037711360 + 
    213344108431239351885607137853145932722021487501908763693056*rr) + 
  b2^3*(-2897465412345676696597385818108210903609894139887776768080384 + 
    267436413153276233157940757336596315660274589290386031874560*rr) + 
  b3*b4*b5*(-955132184867379572580739113301549211889272940311511377367040 + 
    292248199407603381521846021110138266165533537468081585950720*rr) + 
  b3^2*b5*(-1993349665423597060571039923055172233932250973961255781967872 + 
    728472322002544543487488290048560558029247291242093477300224*rr) + 
  b4*b5^2*(1959218743948221956818901685747664173135960806442967784289024 + 
    1288696135027410989045947386609198071044750730929322470668544*rr) + 
  b1*b5*b8*(24591349072572055816513581469734999154303900654997063808879616 + 
    1814353411709082279729062539789396703367179407884658635842560*rr) + 
  b2*b8^2*(-9072894021872873033914991700550503652751705226160881180557312 + 
    2230933947462479561820463143157129307264438832252373330182144*rr) + 
  b1*b4^2*(14802339941638749565205251362503511661526784428575994388547584 + 
    2632631444883774819648018337769723984706236113241320196741120*rr) + 
  b4^3*(-27970038791402168133410531433263345054282526677938263366377472 + 
    3551343923598702749403940065315392880137734660032383542140928*rr) + 
  b5*b8^2*(-28209214132321976318719036634857691496658153021081405711622144 + 
    3933740830435052381066381658004200580250382338354405710766080*rr) + 
  b2^2*b4*(-19674003817277891278034632183377983940452764056435403005335552 + 
    6168578544604024575875766438489146700232039303343068269000704*rr) + 
  b4*b5*b8*(30087109308453941902543155042330841102596173717373501504413696 + 
    6684400661056129066066987003207711367004056953372865827741696*rr) + 
  b8^3*(4174692598803372650635781548506213953979989510751239872446464 + 
    7506477857213798596025293982169227603162502126142843148566528*rr) + 
  b2*b4^2*(-35337254246823463337306357322685853646370155734380958740891648 + 
    8810021385619241295414161597488660751397502051483316116367360*rr) + 
  b2*b3*b8*(-3021206899668866453938047054885598468074643198004436108136448 + 
    10440730796192529558491733065937758060979706296513077238435840*rr) + 
  b2*b3^2*(7644907954174352176591058258987399120992378636793455943904256 + 
    11102441457358880687981907744386484006428336899335647829279744*rr) + 
  b3^2*b4*(7749937181127968818448083372332974061982810117608141477926912 + 
    24726196573584400660790012710825691955765042144537471515232256*rr) + 
  b3*b4*b8*(-28618656583844665094875347631335276154821477400644359709687808 + 
    26892935543533309713636346771350520725997646660188162632220672*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e1*e2^2 + 
  b3^2*b4*(18736209331865015362920489441171917967703530825376634776453120 - 
    15933386941328229466071385294898001065693757222199049408610304*rr) + 
  b3*b4*b8*(42838061457698854930983991213374202927976303602672616362475520 - 
    13220773013770524192844861050320337356597565879406143148654592*rr) + 
  b4*b5*b8*(-16476518727734972760521359375937800204929697412150893444595712 - 
    7974669544155228887799821316868836781613605073293586029346816*rr) + 
  b2*b3^2*(5001533694839005566851144756568414862032101893654694587072512 - 
    7656226609853365399628201700898836363350093873848578089746432*rr) + 
  b8^3*(3071636509739700276122920616263510205423850021670563468017664 - 
    5885531069177758642230861503964441801434562110178738284003328*rr) + 
  b2*b3*b8*(11358494621461999502754275438821522332288478700249816460689408 - 
    5845072944973394751834372360860494537717751895715759762178048*rr) + 
  b1*b5*b8*(-16188283824300525388650707054810026893430609614211068018229248 - 
    3962935376417955746370514951292635728298801341553050599358464*rr) + 
  b1*b4^2*(-8054100096008140652044809880529014503006324891649079123247104 - 
    2983452484781154068219390001486969805061031504115536331407360*rr) + 
  b2^2*b4*(16790456341242722058869392067739571884126182497861499999879168 - 
    1651562691294719673674949801900448360815984988586804216463360*rr) + 
  b4*b5^2*(-1098460674182273076142283798163573905174289269041801388703744 - 
    1448728728826371494181474175507654170358045091061970086903808*rr) + 
  b2*b4*b8*(-20890627261898143854051952230732935381466023660215843452616704 - 
    847478193237033522026677690199642013807635408218975823200256*rr) + 
  b3*b4*b5*(2814003843214987707934966070008730098735257293227614633197568 - 
    631403952438704957902606638398169811434481994015645025435648*rr) + 
  b2*b3*b5*(-1889846212237226789939599369087747173316536496946523550351360 - 
    583338633937040373928575865134711994175996626893843639336960*rr) + 
  b2*b4^2*(28612037142178590443253819082497042835259123746354908455632896 - 
    544282295339275814242400792076458603261710168391401647243264*rr) + 
  b2*b8^2*(7807726844970929506834612469774982000898312533565784701534208 - 
    263417094654927467600713613835945041963274073824264249671680*rr) + 
  b3*b5^2*(-783431907204284189932535350192854122832692466028527443509248 - 
    158970094902987264239332225430468695198228771403771195949056*rr) + 
  b5*b8^2*(23649949876140922494074662820154328683331345505881451205754880 - 
    132534514302466218760518222860011082773227992382176681787392*rr) + 
  b1*b5^2*(-2940194757336440033780162744920505480916631353645604650569728 - 
    121875441689229650324431547623475230367913102650604765573120*rr) + 
  b5^3*(868735715183301294958490437645022618719824785524952509882368 - 
    90318393004361090167923768211770591531745883023942434168832*rr) + 
  b3^2*b5*(1609673536178308629167919166615077191938616795152282695368704 - 
    23104045326254490738922500111307401528679417636700721905664*rr) + 
  b2*b5^2*(-3130574846932821619999569216449523027602147095811835719827456 + 
    39121159314266378962524932988156184577338941548929807859712*rr) + 
  b2^3*(2261826604951296434982948661178402076597822191760639147671552 + 
    266980551215125965180198417732802932676341696101566881038336*rr) + 
  b3*b5*b8*(-518574283048925572197874103657974551166159802260068153688064 + 
    326828327891184390067764703234069661426332719913724229713920*rr) + 
  b4^2*b8*(-24249466520972462665846008908444195150833859167544121016451072 + 
    790401703799948743394999956445610691721331705955113916956672*rr) + 
  b2^2*b5*(-1204989385481044851718238277599806823396039722568020981907456 + 
    1018019512667347002020678218237317930133611698746352432250880*rr) + 
  b4*b8^2*(-14119754708480843695442373482322948891298594846149580328796160 + 
    1085479491261015001409254301362076172337964776438027192893440*rr) + 
  b1*b8^2*(-26404103055492330207733240022211515261794115875186503353892864 + 
    1445359307546528818850033881190085649430334672017712928784384*rr) + 
  b2^2*b8*(-2583911867054748690666605380902996642013591773753238852993024 + 
    1481430790825951211981092157633860240730325208251319199989760*rr) + 
  b4^3*(19817157069594812682967813219861320018354919927236692038647808 + 
    1489046450723497015427900750102612012848998233177177252691968*rr) + 
  b2*b5*b8*(-5497435760570221782802889526963304384665505988274869465776128 + 
    1639076246594541068130444930146795672621097175791080257880064*rr) + 
  b2*b4*b5*(7206834355107795187031137518438984930839849482407279502163968 + 
    1754748471097078363628569996184379302395910923284907488313344*rr) + 
  b1*b3*b8*(-5399100270503100807715294038082715527347037620083925675933696 + 
    1990923823206978580022947702295497672251924144719081439494144*rr) + 
  b4^2*b5*(3257318423275078315720254402572792262426827952063889318215680 + 
    2082921077873772087904209469777608223708261348869824489586688*rr) + 
  b5^2*b8*(4018782265125980060769750423714058356106628590942517592719360 + 
    2408711339374974592704034740353229699403216921300481824653312*rr) + 
  b2^2*b3*(-8221925916239949281884772443264191647659810546072789495447552 + 
    2793165357982796898369812702974198505427315746447404996624384*rr) + 
  b3^3*(3307173240505034023266815110433866311403072978426562585821184 + 
    4575864276794236385574913680996189793119576305153111588339712*rr) + 
  b3*b8^2*(-8489506393964777994593341046054001138723877524046335531024384 + 
    4623302525805295383114321543007547519382729720762944658079744*rr) + 
  b1*b4*b5*(5233269710313667851771105614682362856060494793332911951159296 + 
    4841449507579110639955217171936497770003493251090291547496448*rr) + 
  b3^2*b8*(-996020090425381375038089765421602259620664797134880371113984 + 
    7763411651735040737109792988717579010768571990059823289335808*rr) + 
  b1*b4*b8*(31228905053134956614807183545049313552017993775291321482870784 + 
    8975247051820966227065645846709399080473326436018216488009728*rr) + 
  b3*b4^2*(-49333102905607308191479277893733264936713807890259751294730240 + 
    10475896886157147435891228233611291849388090816566549988245504*rr) + 
  b2*b3*b4*(-43785816076048781834198697555702167687258602366336448360218624 + 
    12521340683921021798472872243914580652372372201704567993925632*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e1*e2*e3 + 
  b3*b4*b8*(25775472154851496895063398930237374604751888506698239294832640 - 
    21750873281435516131906110187804705278463888017458243734601728*rr) + 
  b3^2*b4*(-2000880584898355177213593882813178351514086022717841128882176 - 
    19895902865780758841387619807972089374765629821132081217339392*rr) + 
  b2*b3^2*(-4462242355663615397940998017298171660235231998333445655527424 - 
    8894072015487796032997104476380818786115946055146561600847872*rr) + 
  b2*b3*b8*(4490644718952693090693007966674472041269202012636931155165184 - 
    7997182632005757529924958656883348512397175043992927728435200*rr) + 
  b8^3*(-5820652013965555849793517823364231868740698171038316472827904 - 
    6613037516373538707958530195332518462886875334844861120512000*rr) + 
  b2*b4^2*(28757317270060702980203881625124566136929982514373670574424064 - 
    5790775630975843936955850389801295336686089508368814558085120*rr) + 
  b4*b5*b8*(-26511763104927723048233486873070506175746538334031973625626624 - 
    4964360808315719152625781475346566447749527223286277143265280*rr) + 
  b2^2*b4*(15337175708375255903942462024677169338127117141082000313614336 - 
    4719927269334373350884707981767036534248157789119680766869504*rr) + 
  b5*b8^2*(22657447245830852627086956295903839153792750263988986428784640 - 
    4667424329027365276220862214882606062577033189564733445636096*rr) + 
  b4^3*(22564137612284771068066494590130451252279395840481197211516928 - 
    2094005143348176954696176183962418782142818441824745248522240*rr) + 
  b2*b8^2*(7857304783389650631836934110189963030438581857593138378964992 - 
    1750595287919679677160432991545997095861341747012811588370432*rr) + 
  b1*b4^2*(-11562584791501049038004548490510833857191744326787293367500800 - 
    1655065007538818882039250111226129043036228206219274467409920*rr) + 
  b3*b4*b5*(827456180843824428703573173894157742863327034715417439895552 - 
    1117027935589822238290926142373124431833796740798517786181632*rr) + 
  b4*b5^2*(-3112576454503241415331049091283691816396078758800630094864384 - 
    852488803867361338206734999198119097333967418376116933812224*rr) + 
  b1*b5*b8*(-20942839322900505365994703153370061189427553401443279572402176 - 
    700351465624995463226777758032248900685702937157621887565824*rr) + 
  b5^3*(840641965315301104471985911394073060528409609000279837134848 - 
    385981460959775598572883289267596369136976678909079670427648*rr) + 
  b3^2*b5*(2183965614923351475990184682196763938945546198211712577241088 - 
    385601177456340064270465044413641202703886287233528085151744*rr) + 
  b2*b3*b5*(-3413835178366427471970269022040785297633154661365677085442048 - 
    343335686898236869003486620683451427045226198399323530641408*rr) + 
  b2^3*(2598854159270609192893288972414269800552741625292161012252672 - 
    186410228438782861018396366448586896732721507688821724135424*rr) + 
  b3*b5^2*(-841535720232677717572098317639325217220877675227554823929856 - 
    62809011496730945210746643422834460351283290420503709089792*rr) + 
  b3*b5*b8*(206790171428261769615561149154605210492137362054837263269888 + 
    322916527037392351037885008721815188708973900501640737849344*rr) + 
  b2*b5^2*(-3074516009605863860020266839050166462118671329690975919054848 + 
    679266680181570178095593581262501180378834573235949932912640*rr) + 
  b1*b5^2*(-3181291352957179517997150996857805059124823675162909492627456 + 
    715310029452498090365901895619448004781034359438491906320384*rr) + 
  b2*b4*b5*(9709953080246366675655359872316260634650573040123897472548864 + 
    747184310512905783147744057296186509838815556925794665955328*rr) + 
  b2^2*b5*(112622053867651731457078442555222504758643297004746076618752 + 
    1276584773207848264376612286761053625953571614707962028064768*rr) + 
  b5^2*b8*(6430084203972231851993937924830990343435335986743700841365504 + 
    1416061633107934285327095759972584225294099235039261704519680*rr) + 
  b4^2*b5*(5936625717923828841347479495882556222735793572436312933466112 + 
    1652527583905632368278436951862769400612056202085519679094784*rr) + 
  b2^2*b8*(-1239066357125262329747461495257410511019515653396455722844160 + 
    1985333218416870299811012910380955425056805209399807420399616*rr) + 
  b2*b5*b8*(-3325096259345589094545392754756379146798490975432975123742720 + 
    2616240680489553815449283196086876589029516821314551440736256*rr) + 
  b2*b4*b8*(-23384057949864824069581207528069457705721588293680065918009344 + 
    2872727333130265148914606065801440088371699830012590943633408*rr) + 
  b1*b3*b8*(-3066009600021264887436926077027077489387642763041500012740608 + 
    3205893491010239223320860919004296331882115885729186773729280*rr) + 
  b1*b4*b8*(44257434846889636047460660378771561229950080365496655087927296 + 
    3325790085284065062632514453445396330136878159303468122898432*rr) + 
  b1*b4*b5*(11213913147829403940943236293537807425860097290366321221537792 + 
    3549100145991604285202337874477237105072653724221335607095296*rr) + 
  b4*b8^2*(-13621291056098761290776942243659603140302991709183409004740608 + 
    4032309934418392194713585496512191085811720326651260898902016*rr) + 
  b3^3*(9213658204785925312473748986710629431566170207314387232489472 + 
    4160982484008299807609789160228428167903567831516852010221568*rr) + 
  b2^2*b3*(-4894645883810730648462005910871336569645626584869675442438144 + 
    4494564977601398916599736870918120355188314461479342419017728*rr) + 
  b4^2*b8*(-23878983838628995535956144551070988854287296448963698854723584 + 
    5937767713873549531133171667335635544294343724985802115514368*rr) + 
  b3*b8^2*(-2150855043583377565396123448502218047867311667708247331045376 + 
    6027902208351908012419050971246376668860545081758883795435520*rr) + 
  b1*b8^2*(-24908791374384655377064453818751197079746325026199538810355712 + 
    6766169833959234762739752712466552978122187289272833117388800*rr) + 
  b3^2*b8*(9531936088080977815998775044318044081533497123550801945165824 + 
    7956019906425720708072643611546405120432684933653106901909504*rr) + 
  b3*b4^2*(-37577591011218581995584696469678808656283457516757528064425984 + 
    19924498484377641227594703384589625487326294757672001250131968*rr) + 
  b2*b3*b4*(-28382211436560993870815600591485411922453669014189855576358912 + 
    20824853930900179896123940803794019434075784832426238137270272*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e1*e3^2 + 
  b3*b4*b8*(-4428749986975449072133543809156104051718777654563349510356992 - 
    27172236542419233239773135780932590128602135184178585409290240*rr) + 
  b3^2*b4*(-30434707003136922432252990302550957523400592778681632937476096 - 
    19710782890285644857818289727475051833949603791843328656408576*rr) + 
  b2*b4^2*(20839800076254968114540559329575232140489180110381726745886720 - 
    11601736826085887106326689306063227213412388422738340054958080*rr) + 
  b5*b8^2*(15823234285113136394788642251752583522123062737344899795386368 - 
    9216187485679761719967522863929441407339371224329780278591488*rr) + 
  b2*b3*b8*(-6355621247177212978296595478547322223374769343594887072972800 - 
    8980952087512614844993763911456047282627906514726510013448192*rr) + 
  b2*b3^2*(-16848032532488174070163572423978746836489370971681751919165440 - 
    8219108011351013996335764589270701982425388544506177604878336*rr) + 
  b2^2*b4*(9298226192176563845759831214340086683271950245835034565935104 - 
    7766636223624901304770650871742024412660196214748366344945664*rr) + 
  b4^3*(20154627383062612685365832290331971039218569851190670320992256 - 
    6576432256429109970214367378174534702555273751034835357401088*rr) + 
  b8^3*(-16017173203001359219116579972706541046889435528100789939601408 - 
    5704653439065409452051561882238974608036290694357153921105920*rr) + 
  b1*b4*b8*(51446129555799649928641894196183429594008674372020446152622080 - 
    5087196679067821564878430865238604275130356754277968683728896*rr) + 
  b2*b8^2*(6131949865904079863096547972926948618943822268452089537495040 - 
    3254808087173880153113004180455962344697099082711824684023808*rr) + 
  b3*b4*b5*(-1275073100828659784003125599523957743049571777826557417750528 - 
    1007480473138239200336953101813880062708449998995846381961216*rr) + 
  b2*b4*b5*(10964675066619825703308233431615770255144397480125311434227712 - 
    960970425549714197770705602950313784646395950510963366690816*rr) + 
  b3^2*b5*(2065713500585226686283967251058352124570906031687719475871744 - 
    937763437600085694332119439008595159993300662062108977528832*rr) + 
  b2^3*(2242312091594230343019884946843446676864986627403749490196480 - 
    717640278297918030624652214207002920033413807026669613121536*rr) + 
  b5^3*(428104946705353410081977779666316628064372510245060322418688 - 
    692578273481475519394391111000439520049508199561050727440384*rr) + 
  b5^2*b8*(7849374387390656234437540306480375609198417797777317016764416 - 
    138786260373143711642439922504785691047699766671131550023680*rr) + 
  b4*b5^2*(-4355918514753883262830593081891730577610168662507432964112384 - 
    17122853422941667981206130890413295931367620528878033649664*rr) + 
  b4*b5*b8*(-33182484046985697700767633123142644774709094863452592182657024 + 
    2962635796748759259092316302580647927227161574665448062976*rr) + 
  b3*b5^2*(-894183264577679865805087154720395712252780259032347402043392 + 
    75336631816793141847833440472018124692045172381421473103872*rr) + 
  b3*b5*b8*(815207463175909247209077184136359472030540171451085436747776 + 
    282414261011601227506538604109980269630459397774333175136256*rr) + 
  b1*b4^2*(-13939406655546814131210094444301909808984771722460191960465408 + 
    303624787593665939564024849593513631497059745817892784832512*rr) + 
  b2*b3*b5*(-4640688514675648958222495912666694590102696109953227063656448 + 
    337854953856547254739362520781912194230075597621890225766400*rr) + 
  b4^2*b5*(8344344186948874159445947951971214710513031037907499421663232 + 
    649972929971880540350358181066442684870634178128905119072256*rr) + 
  b1*b4*b5*(16047909674219587965170839958695901721599148557598874629922816 + 
    1082157987837177987677206724369509455138080618691535255904256*rr) + 
  b2^2*b5*(1870326486332289263572309044736305767469708572921527059283968 + 
    1248871874899293289531777668433819071150656070991728929210368*rr) + 
  b2*b5^2*(-1819053662414669874496022755266602141090015130093654907011072 + 
    1278860721134038475179182250232603239525847982292694363324416*rr) + 
  b1*b5^2*(-1917090684537167737787261655798485752656546624108284158832640 + 
    1650674662652692746227053712888717689503165832367001976090624*rr) + 
  b2^2*b8*(1111489116978635503863073516434024517892089881524512689750016 + 
    2325568364900571666794729930392013915072106913727147823595520*rr) + 
  b3^3*(15122177912272183855377882662140311022846155520189524492943360 + 
    2445350023807935122420139422357594403029706568985618951176192*rr) + 
  b2*b5*b8*(492338339325427260482038419519316644539933775380026974797824 + 
    3152991548685799808111618946995395259234858150526729025224704*rr) + 
  b1*b5*b8*(-21207492664630263878598649285374602124611104452608602168819712 + 
    3759001956548685450070692094580682733268083712347483554906112*rr) + 
  b1*b3*b8*(1023490588373860096123185199422135460415806164401230132543488 + 
    3955356508434802843537581966198059191916068936620949511864320*rr) + 
  b2^2*b3*(1424522447682514839272762731296687034196211689853872375726080 + 
    5606807386840131856233013320145070256298260794707547685257216*rr) + 
  b3^2*b8*(21016165689556066122306235007990044906811804705307292938272768 + 
    6031548709866941248759343905393760924803282688076033800011776*rr) + 
  b3*b8^2*(6123148527009465647490826698617669623178757617281268543127552 + 
    6334137652187509024330622379741019047861495762982672428171264*rr) + 
  b4*b8^2*(-9450655108179000837329747730098140460831822964410470721126400 + 
    7178059650541765284759046670029728767114605075972806182174720*rr) + 
  b2*b4*b8*(-19943321428009153227632832517992969458407422087120056122605568 + 
    7246120279969786210801360886363474364781817580290828334006272*rr) + 
  b4^2*b8*(-15513371013276973555449400202418301347147595744990639130411008 + 
    11225645613599879244628566702537391062896751070695206835191808*rr) + 
  b1*b8^2*(-16221012681140949827898605975537402261780478604806381168754688 + 
    12319429251446971715115115718556677999962225361445147500085248*rr) + 
  b2*b3*b4*(726359994099459498104368563653251007773097834217403395735552 + 
    26579514025403324141493055309985761915151747749977993099476992*rr) + 
  b3*b4^2*(-10723466847424987967234111244507550609227869721100334126202880 + 
    27730668148851328639641465786234260049540420178964407838703616*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e2^3 + 
  b1*b4*b8*(-16035245299715712898863650334992440290642077046974107046903808 - 
    5395674033775720439468520039768806476990165399424439303536640*rr) + 
  b3^2*b8*(2679394793992235734480673513944688658863881341424779021778944 - 
    3642367358829526584709719340968359427017716664722118437502976*rr) + 
  b2*b3*b4*(24678593266203876622749616007404246249719001416697974237954048 - 
    2569379859910253513087197033238701616909478869310094286782464*rr) + 
  b4^3*(-7651535043964453090579633714282751943039061516173580173312000 - 
    2488150036050714122925082089960090952461040056191113117040640*rr) + 
  b3^3*(1313715582174894636113590601753752047222949533085575498694656 - 
    2467500063795932108412594644991607518031640526214493534945280*rr) + 
  b2*b4^2*(-11573731870176324281411502263951745964271010977565368328388608 - 
    2128562252590233456805862528995996909543907667026333347086336*rr) + 
  b1*b4*b5*(-2778740178132054490212308699825853356852365439002266771161088 - 
    1575067795136978197293177953942878056238494200240727750967296*rr) + 
  b3*b8^2*(3374808546407008943853200571364683278263755477337606295912448 - 
    1376953862684111219719250889350983994147664551798253847314432*rr) + 
  b4^2*b5*(-184566272232195490365849602619232065047155451699481838878720 - 
    1161613594030998615891833806672556485345553840367191258038272*rr) + 
  b2^2*b3*(5847394077556806134331247140480862650407915270090811866873856 - 
    1095222487284320673462954004105819875159592350402608327294976*rr) + 
  b1*b8^2*(15131293477450656928419980738902525624032448885467782637944832 - 
    991712534705465004479423643552271112492759901136130612920320*rr) + 
  b4*b8^2*(9757654655920287369039237354807095111402233355201701327405056 - 
    968683665886870727531387826790784710065980912183542523363328*rr) + 
  b1*b3*b8*(4911141094597586573860722871478617217873044119347381032452096 - 
    917390564873568012195529397600578305956364418179554560966656*rr) + 
  b2^2*b5*(1512943766618215567374564508018135417261700059463163666235392 - 
    910065706259827320197047085019737212655926886550918308560896*rr) + 
  b3*b4^2*(28071446891507428229573841021174262992185430947804088747687936 - 
    579282685049087524061490136437061031681133420540466698387456*rr) + 
  b3*b5*b8*(-626575970503955031907402949545951332027594023057447778779136 - 
    520922228783953450207352874962177859077745887090382832926720*rr) + 
  b3^2*b5*(-1637186001059416817053245346385992549878992220227900662087680 - 
    459105265041669928989143829358916198943170500954111634571264*rr) + 
  b2*b5*b8*(2225633549892231512462379030049841596287872273012213812297728 - 
    429295308118008273723774162011135815303483839112253206953984*rr) + 
  b5^2*b8*(-2654016531814854559525271960112738218890707691051517115629568 - 
    303401394905489411256185390757185179682442737355735320494080*rr) + 
  b2*b8^2*(-3100852813755772044688449451459715777310308552243678218813440 - 
    228236112945765592618149063542911675369904822665043005931520*rr) + 
  b2*b4*b5*(-156159746296957121540349517803463934866110083039489944977408 - 
    217066415100078105267737177660429426830457246615459320037376*rr) + 
  b2^3*(-1551408337881794202080451833571711585352748990660695762010112 - 
    153112574122302133835356038812668324192831659180570503675904*rr) + 
  b3*b5^2*(-623285480512073316992908661024093499077599319602822904807424 - 
    130616469449062084648155047788711995661362821879964065857536*rr) + 
  b1*b5^2*(3405377667536973572050638190973653823412074426799440669786112 - 
    102211159362886447670283729390098947693735392014950911197184*rr) + 
  b2^2*b4*(-6291563585171843980457941023252216335440891277382238987616256 + 
    124171974615655477188208088244656738080282511548765520265216*rr) + 
  b2*b5^2*(3331442466346257813969633039873577488214076592795497226633216 + 
    164355206511901472606743768994236805685714551327281320493056*rr) + 
  b5^3*(-1452186049621883873976662375968585690504465476432547591520256 + 
    344917037879323315617191525882931030207932421353107525632000*rr) + 
  b2^2*b8*(2031621799451894941017390459266820569348805819347530420322304 + 
    382563236427618163945838018140455501267621494734826294476800*rr) + 
  b4^2*b8*(13340732867658296977957056017831782610362398713169565597040640 + 
    722482954356262659872579763754324481107977471964367856599040*rr) + 
  b4*b5^2*(2419722433954692994094000801581422169476758135225666259714048 + 
    817011995740041623903182373289256149532913477070272047546368*rr) + 
  b2*b3*b8*(-9340559261905139791090520645842478730939858104437421280067584 + 
    910087139752283021314213689731281592518099608758353602281472*rr) + 
  b5*b8^2*(-12118466015543452904916490442147906240403091452906009400442880 + 
    1004029343819534266814807244306107645482635254013096892563456*rr) + 
  b2*b3*b5*(518246898034761274372817689784562928303029429199570877939712 + 
    1135399880813384697677352638059856822690973771860988999892992*rr) + 
  b3*b4*b5*(-2691636700629126213714446440224460540075168455443309204078592 + 
    1298882230595187300922799364724189752700821423054050754035712*rr) + 
  b1*b4^2*(2133717591348618799381943838722452552706710162842010712014848 + 
    1503220752495374732224890549805307715306240728351499876827136*rr) + 
  b1*b5*b8*(8975619073219092382478891524740103887606763618198904942886912 + 
    1804551158580714273039129218254813277528174028744296595456000*rr) + 
  b2*b4*b8*(10242104469141719911256019037438364031798576708613421565739008 + 
    3070366259269059390676399043932864829927247489571993807749120*rr) + 
  b2*b3^2*(-6763863865873879448028841501212821393182488889738290008948736 + 
    3318596844855449264132957387695095458999543525435368447672320*rr) + 
  b8^3*(-673571521180353481438346059269546556627947828051132209430528 + 
    3702028799372286286654078856006235165908104935300619221073920*rr) + 
  b4*b5*b8*(8155456528568076787687787356719751014379398705011054899888128 + 
    3842896271364589674633034007231193597881710437860991446286336*rr) + 
  b3*b4*b8*(-25622953645300912832610974711764153298877022308016944442245120 + 
    4194110771007891956946464590747966777689615850438151223902208*rr) + 
  b3^2*b4*(-18297965993964621534102033764457396620234888020968397705052160 + 
    6466984989850496424008357112272033861364779094544584468332544*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e2^2*e3 + 
  b2*b3*b4*(23670167539734368983831718477317084229246944251893299061194752 - 
    8752594994688749504384130886184216184163804979664807618150400*rr) + 
  b3*b4^2*(30603162340281389018027931902122882266168010832218144027705344 - 
    7228549322604783499129921394148992369086668127385480535736320*rr) + 
  b3^2*b8*(-2615324171664892351319832237983128053398734557671253010808832 - 
    4773426776528196146769652460936064004816451811006069382053888*rr) + 
  b1*b8^2*(15515626788162482250649734400234813643125006771864900270555136 - 
    4346586732475924180522642646411220101039143088735990301327360*rr) + 
  b3^3*(-2496791447036471794823666753361470125948407446926784245792768 - 
    3101947750155489282054677948336024553139318844593394102042624*rr) + 
  b4*b8^2*(9640450944991676583338594518850040839858863236495257026691072 - 
    3076173374031285202289553721088142057532645397189280302891008*rr) + 
  b2^2*b3*(4583249781110431410516535676333729968030280202155642630701056 - 
    2635074453906532778431482728593973869605945010006310994313216*rr) + 
  b1*b4*b8*(-25253926883558815401663451808580239714803464732526568934473728 - 
    2627196880134062417129034611892111919154495443201109308473344*rr) + 
  b4^2*b8*(16086661162029120117481309181406510918316554893958348995035136 - 
    2394241779245073525601013762914655968478868937482760605401088*rr) + 
  b3*b8^2*(1595245664439144547366288697621763573804941780075551169445888 - 
    2270442350729187140538219277755095524224164577703934436573184*rr) + 
  b1*b3*b8*(3799981343503406070153750140889695131900048635423706169999360 - 
    2082487131736684350082094507473297006849874807119635653066752*rr) + 
  b2^2*b5*(350723189965915081125683398514479341790727938346824868036608 - 
    1351704604229958748001499212628952105830951704314757266538496*rr) + 
  b4^2*b5*(-1925443862301981804917832545568258440986329147788632774934528 - 
    1318348231951147974052226835558079673929475055358723296329728*rr) + 
  b2*b5*b8*(1752949644882471773487600737287952291041399640677387174150144 - 
    1252138629282731559259284884078243696655616970062812537683968*rr) + 
  b1*b4*b5*(-5343412724285219867699681939326534679376351217096347502542848 - 
    1226303820987935013377406446827170753410119775628272096346112*rr) + 
  b4^3*(-12661175633366912985691300182708244272761062191334447592243200 - 
    955578122592417498034812334562215894945251116238588923084800*rr) + 
  b1*b5^2*(3665324705904387867379314007505337336200379627566875285733376 - 
    952970420045693594929625143071575891789734024693925699403776*rr) + 
  b2*b5^2*(3936518686648538786064645423771605515941690325527809292042240 - 
    629185735365169685831347905688854896962000992135921414504448*rr) + 
  b2*b4*b5*(-2460805527321015880657007058083005159879086033211478093856768 - 
    482408312860706346978896511505108458770310267943224819056640*rr) + 
  b3*b5*b8*(-1205976876432627773254228903675019099709057673515845519671296 - 
    364171635372313065805374943861581897284989506686528114393088*rr) + 
  b2^2*b8*(2894468230846744865999407801100110054991244833237810152472576 - 
    230090128418247006377714077272750939992608512063350964748288*rr) + 
  b1*b5*b8*(12809440432787530911540566435293343065326477768124263119978496 - 
    106129143617080601660860254389737585706302320179312628858880*rr) + 
  b3^2*b5*(-2691214393623438909975608096015305989264769887179884520275968 - 
    104052532204707842753129196065910643504492656061330194169856*rr) + 
  b4*b5^2*(3246334555062427551364288484298810692150265036877100848840704 - 
    44587411270586956675685196894576950660791325076569695780864*rr) + 
  b3*b5^2*(-781992982988689682746357019671060180663685564039369243754496 + 
    52571145417253177125516345000261508107840935947750666665984*rr) + 
  b5^2*b8*(-3123650376674687545923431690421272714365215066485891786080256 + 
    160044792043975250324818481354062209945309358677541883740160*rr) + 
  b2^3*(-1822888352016677521879085854981363100044517504472938510155776 + 
    190130549276915404453793734605297321854520835989259397496832*rr) + 
  b2*b8^2*(-3759923374847961722383875675046112576538502294761128308244480 + 
    366407234982610211988399768177834243180825459028073199435776*rr) + 
  b2*b4^2*(-16822109122362605816840513805933369523725676261752419468705792 + 
    391180317533000707478190209077812800246026144760900303192064*rr) + 
  b5^3*(-1032467046092070979076784541602079547857830639939523437166592 + 
    696669324353185004536133354313971420014375907948191099289600*rr) + 
  b2*b4*b8*(16845679987713249463339147853098452626483060100772487757824000 + 
    763773381369996324644862115015291463872436293059798229843968*rr) + 
  b2*b3*b5*(2556591121162807992011127122018104468753689437675500219793408 + 
    1173472621162425444090535243890020298555640114796219530084352*rr) + 
  b1*b4^2*(4352917527438515312657800234721515064947134860787086018478080 + 
    1216045961145046642506487992089097175641777748170638348517376*rr) + 
  b2^2*b4*(-7656597488825305082702513193864751918260755936370148942282752 + 
    1741945052009504732356943529678150553627388261833222866337792*rr) + 
  b3*b4*b5*(221981046965211137814161504069816804855238849702304855097344 + 
    1841083645931662811430145529434713897590629060919780067770368*rr) + 
  b4*b5*b8*(14736288137841678391319677398468825441328524513124940009963520 + 
    2538003238134844438409554144915933235704534076459071565725696*rr) + 
  b2*b3*b8*(-9082427151148209427754280034330777966965723546644823334191104 + 
    3455062492560617525330537055937954789852943449607237977243648*rr) + 
  b5*b8^2*(-11722190561116739014522976149304884967680722703127716829331456 + 
    3711108409711736004773467789211777966701483810439458570895360*rr) + 
  b8^3*(4731754772246191265927229534780906408621507424183512511545344 + 
    4276375255626206832645435374660861850972032975395096960696320*rr) + 
  b2*b3^2*(-2127118896314417599276173500410526524827952695361546555752448 + 
    5370516723720965080427033692870536601407981995410060146900992*rr) + 
  b3*b4*b8*(-22131767852176382070347742622531785705242201233952331576377344 + 
    10836478636992362551918308513286342545225156760845829860753408*rr) + 
  b3^2*b4*(-9699355790739411919382202767982584851240931492168627150913536 + 
    11284587168087412218503822903753249148324362935763829547073536*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e2*e3^2 + 
  b2*b3*b4*(10625096700699194096137214115793290630421287443033035407097856 - 
    14758780238073495195268364487619146412647897682681383726612480*rr) + 
  b3*b4^2*(20579721869406515525377673499333615755023002911989710264729600 - 
    14641342300844923110912786005705393059810910974295707926921216*rr) + 
  b1*b8^2*(10435241789969390994021241110053907241780612767290403365847040 - 
    8211727049151252763605470525343948049852137369816672422068224*rr) + 
  b4^2*b8*(13279892284735626391946118319826508751827240469935592592900096 - 
    6288930031498726232256792347672528795903696234509112934662144*rr) + 
  b4*b8^2*(6338953487986150220839642758541045293100477969432907121426432 - 
    5349697799379704890407391554083328830630943657504032524599296*rr) + 
  b3^2*b8*(-10450267292158645498734681329133361781155482859412593934073856 - 
    4548325603146819174134238506880998794024879492409263438430208*rr) + 
  b2^2*b3*(372196647382959690537333496817795249940288694311911690338304 - 
    3798965552700487588434109724461215162775574874034459862106112*rr) + 
  b1*b5*b8*(13395763628396421456711346772726761216392401922137758489378816 - 
    3234949328819757541837388422112895169400187551655114167025664*rr) + 
  b2*b4*b8*(18907820068115934432826282252135944660822392038916163778904064 - 
    3094753281018688498637693535147141484188032724820848570007552*rr) + 
  b1*b3*b8*(852468437031984734651281524840090628903529675390432971587584 - 
    2965188479249343234196367503360374360816505322710018114715648*rr) + 
  b3*b8^2*(-1693087513263298032362704479519676629650464364444047299837952 - 
    2859589527419372478758035479682247874282361206111920054075392*rr) + 
  b3^3*(-7600333192612546666384046924098649205796883241329127162118144 - 
    2699504058362572764067802413901211284252173763479111389413376*rr) + 
  b1*b5^2*(2457695370932023116135191356770283565260027329767473835606016 - 
    1953788341471382793824746854124456709636609995695344392011776*rr) + 
  b2*b5*b8*(-374731510446191516327979111276780831072511932758301096280064 - 
    1865742699694351908956895440489951066409091894626494890115072*rr) + 
  b2^2*b5*(-1533339506263870977268472720966576215917680767896200311472128 - 
    1531461889631102279297811586885522437505849031036891969880064*rr) + 
  b2*b5^2*(3106324449222945666533992162612707528298775288713389629243392 - 
    1513301791172429814346725542218831207116040289124061205495808*rr) + 
  b2^2*b8*(2485410783219108365676752132287740123316329084571349283766272 - 
    1032542131556139976175113287043073802127471247381022233329664*rr) + 
  b4^2*b5*(-4061847399765352198966768959082796340212892196146494402723840 - 
    1029654186952343800192638063495235157416384745437453011124224*rr) + 
  b4*b5^2*(3033065006982338536749567358855787252077501111482875700314112 - 
    965299606263115821680856986115527717091710416036809442852864*rr) + 
  b4*b5*b8*(19607541270640241883657152425349865214475096804519028863270912 - 
    387415974678474312576305351565417796768117679389464987697152*rr) + 
  b3*b5*b8*(-1618926417468276461011184051348045302273174624663841626128384 - 
    193692706657186704999753931613209679957750154344127036129280*rr) + 
  b1*b4*b5*(-7945290642057769731477922051059070972846684234164104848605184 - 
    90817298314428489147754550760819260009360161402531684155392*rr) + 
  b2*b4*b5*(-4872507139590698506448013190976027252709954257829503183093760 + 
    41074124423850487844923569007357792663334265349049119932416*rr) + 
  b3*b5^2*(-659903399163257354232214799143197998829206583192365895254016 + 
    210339556942224020525725107806718699808180639298393359777792*rr) + 
  b1*b4^2*(6269819367679290030277789340791900015668126642728409931186176 + 
    412285162078798872085379118192082455603610578551881877422080*rr) + 
  b3^2*b5*(-3101836693476219457200698782354791801377117245654559777357824 + 
    522013479445527095249404493279079243735153076794957142949888*rr) + 
  b2^3*(-1490742787644895538717034594017228548973976633850335418908672 + 
    571626567789059616325732233649672720927064727723405109362688*rr) + 
  b2*b3*b5*(4657388338023074563288136649108890236951375022132313636470784 + 
    709744378151546677570753197338736068444511844687496998289408*rr) + 
  b5^2*b8*(-3195538364911399326414891742386802810802519823853421833748480 + 
    987124636042246798201394944527173021770032363238078428479488*rr) + 
  b5^3*(-211329580115922422234016479798229898950410760803388010921984 + 
    1005447408533862240429456054365471573653862226193847980785664*rr) + 
  b2*b8^2*(-3756911744506544067773376724312540111450159953454478959575040 + 
    1142563801130683417319491097566285362474074540753968890380288*rr) + 
  b3*b4*b5*(3611932064512326757059000200023284078938258593375897483476992 + 
    1639662226638159653933580237924636247550559467099802555121664*rr) + 
  b4^3*(-14794878741049844352633487260161592241373640420488544095567872 + 
    1905477625228918701595406855748075303094988336549696522682368*rr) + 
  b1*b4*b8*(-31170184107577442705794542424360253151601944591447993811206144 + 
    2401552064991629683350746834086226104389438625719077123129344*rr) + 
  b8^3*(11449798962387478298153561545155126709302014122700415153733632 + 
    3718767981007742105023402676773115003446499461347704716656640*rr) + 
  b2^2*b4*(-5743079574640125125964381854069634865843456916916500321796096 + 
    3794052674463138239730190760104744519885035103319876232544256*rr) + 
  b2*b4^2*(-17047690849718563828808818979470651712629552074013168582524928 + 
    4398861208565724291481850354750897112569580454321677757579264*rr) + 
  b2*b3*b8*(-3677247029313051605745694448095703636661366717380685594624000 + 
    5910732086268997987941773383397351713216387439369240972361728*rr) + 
  b2*b3^2*(6562362976233961372462772777758451433749056861286057210019840 + 
    6136464905819269372842492056494964782284983667725076193607680*rr) + 
  b5*b8^2*(-7018614675049528524772496509752341454152567980283044678336512 + 
    6580820230640807052749581233998125939877463118033691219066880*rr) + 
  b3^2*b4*(8040141768687119836433424556707165808632215340490467326033920 + 
    13906853026804031710417609354984151545256423007484098397339648*rr) + 
  b3*b4*b8*(-6534049339326616845180883910564400682589275421152632778784768 + 
    16664998551881603399357398787846365417352934636440020140163072*rr), 
 4286758518005829430823087478140212888313359059682447325134848*e3^3 + 
  b3*b4^2*(-2456952840757815698575760287435632028814433212563350369730560 - 
    19754461783155217402517969136507748359722032002097034050535424*rr) + 
  b2*b3*b4*(-13398135145235032208334367609521492492654298319117791408422912 - 
    17647877106147208338163382086106815567679756299012398149271552*rr) + 
  b1*b8^2*(-1054575274280461755878925669402866976193365420470987310759936 - 
    11491090020327888820847205431147704373178746752215314622578688*rr) + 
  b4^2*b8*(3710074140561267643574273260825735893060217978221399218061312 - 
    9618788135931202077442542751419129270741165690821479443726336*rr) + 
  b2*b4*b8*(14505108223626973981434103918356492420511174803361838198685696 - 
    7367273622942549516238349290304227197382731436120563430981632*rr) + 
  b4*b8^2*(-644918760588920022023582963869287086682334386778562013167616 - 
    7261826712248604207825562058386161765313042811859461700845568*rr) + 
  b1*b5*b8*(8785980714499007842918082294693482464825869665080808738652160 - 
    6890085410163993266845086565644170625044916543841838907260928*rr) + 
  b4*b5*b8*(20472724957744713427612563494043646985428814993876450752856064 - 
    4568274277028880727366156498656357095286080320713664391282688*rr) + 
  b2^2*b3*(-5913249754897613917793970803541477428431216827546279358758912 - 
    3898455420698819072751591324210136300392197745182570427973632*rr) + 
  b1*b3*b8*(-3451050424107198557189219074009924224591843817801967634874368 - 
    3219936727829731974336383039237529860805068821513994783293440*rr) + 
  b3*b8^2*(-5998725290348504014876900596238307689340460758778114256404480 - 
    2816201226660771986737494974822049260794602565377030200229888*rr) + 
  b1*b5^2*(-517035868236744024433746577296870602370046088206864718364672 - 
    2814983035547242001807324729414179893305535897287578286948352*rr) + 
  b3^2*b8*(-18434409253424105769841927855571212738465247119484332874661888 - 
    2336464646509049984722158420881342595844544478351861519482880*rr) + 
  b2*b5^2*(798005214426947954578122338374552551280139755164544110428160 - 
    2187618785697390969788098741951765694570185981763833994674176*rr) + 
  b2*b5*b8*(-3700554133609162744175864733191437186493279375000942580596736 - 
    1942871213485899333041902878732068678016462298729470621646848*rr) + 
  b4*b5^2*(1742232063436664837413000248850201854473189030356987286126592 - 
    1814394045781449122759391543417163790549897784682261293563904*rr) + 
  b2^2*b8*(561058871882788018922714783927680039775329149415141794643968 - 
    1699269561978736193065864186708007973013044121398289442537472*rr) + 
  b2^2*b5*(-3764659958503647374973287867574471028294320820160736736051200 - 
    1308604641107118028576301336712812036472485085125422054637568*rr) + 
  b3^3*(-12178476924120616536204513351219622791798870108516634022903808 - 
    1021803071100494478304608190055873844631838953644640098582528*rr) + 
  b1*b4^2*(7191169406614609531226852274745460069042066667599888369319936 - 
    823194967239194189409693659636543563418980590338645522644992*rr) + 
  b2*b3*b5*(6104552630011405881723255363867875729648527857387900059516928 - 
    265021552641214174411744992092497953821671595062966270033920*rr) + 
  b4^2*b5*(-5921316541417860607326005013241409774980023724116426806525952 - 
    216468805728253748389475252019363136209725169594508596215808*rr) + 
  b3*b5*b8*(-1899201788653013967740701329651495627191955878123267321757696 - 
    4361707606256576286358882346743370358787859276980039188480*rr) + 
  b3*b5^2*(-354098654813450493083335327329422840347087176886628237967360 + 
    301479478820751218800931454826255162242017801743042923724800*rr) + 
  b3*b4*b5*(6404136639752395104261567267402086444160173897658553393741824 + 
    640576427607286197166476719180012649055374556832742540312576*rr) + 
  b2^3*(-567652088906003599785389028383142790697077450716290334326784 + 
    855258835896116551624839055731768233500692116538280274558976*rr) + 
  b5^3*(1021198251834200794796270731687215460144791214497183974031360 + 
    1220427438899579275724030902599660145544050321726249212051456*rr) + 
  b3^2*b5*(-2470806945155253711252006081859666827826614253289524576124928 + 
    1283800051655449903765497443774549401560670190686697688662016*rr) + 
  b2*b4*b5*(-6198876506177007664177578962500073632819463316020479971557376 + 
    1292975824155679626283782478300554927918153243055028280754176*rr) + 
  b8^3*(18030594593023727592471430192915970649646981337577365081948160 + 
    1710318761787678433820631723736033740424112389774293935849472*rr) + 
  b1*b4*b5*(-9181641109766459436990518696245782654614270023765368385044480 + 
    1861703916796308490144953938342798513556352070585965277872128*rr) + 
  b2*b8^2*(-2773406315528791621029639800830668430756252133137588124909568 + 
    2002739628723731983642005158850075048269216573000965416812544*rr) + 
  b5^2*b8*(-2046000470820597773802322698307772888605310623721155190587392 + 
    2109545004309598745740912750195623694769320353393506563129344*rr) + 
  b2*b3^2*(16793161630969813430559784147243964005996990936920445416898560 + 
    4718871380447462850114975855174695035597982399192943098855424*rr) + 
  b4^3*(-12053206071108764416721596370304355298947753228569282668396544 + 
    5309533337363862622501394104899653001750094022270915440017408*rr) + 
  b2^2*b4*(42459152654622506349990283010637856407979026303312778493952 + 
    5463261899191153817601659871497457692901669291761651637288960*rr) + 
  b2*b3*b8*(6398764431598618449800716196439401463716370984324541818863616 + 
    6997796085047886161518544248515491656714143119613476772249600*rr) + 
  b2*b4^2*(-10004585051204045645211266372090890942051325797274575037792256 + 
    8515985453374384246987427208881045631396273490445782803283968*rr) + 
  b5*b8^2*(2342337478442726728324098645677843550577631184127826674581504 + 
    8734587920395021740262469723485391276644685122163889801265152*rr) + 
  b1*b4*b8*(-30593274899513974405560558068756315934708992003440249640976384 + 
    9114750758719138989363689438734863052351452132263210239524864*rr) + 
  b3^2*b4*(30736048482634290838192396315887431021203475667784118623666176 + 
    12281556583129199929730384056271577308710557854319600702455808*rr) + 
  b3*b4*b8*(19314784689787192903662192541339758825109580086508221560913920 + 
    18902113648686931885615010546991324335097926028765017918275584*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1^3 + 
  b3*b4*b8*(-40293436929515813218975811224610332475791534065690411138023424 - 
    43303038436676923025154898510498796911195053113304317907959808*rr) + 
  b3^2*b4*(-87507336945308528032093138573523155252510438347305319797882880 - 
    30270748689813862546169853962498205523818833064259568944545792*rr) + 
  b2*b4^2*(23142178972694287377654478282363316554537945028964859949088768 - 
    26617036800328370506272003245393919281543534963444314036764672*rr) + 
  b5*b8^2*(18018578880027039487657539343024298332628842627580638682677248 - 
    16962587319446483018749353764912722441315876770073072575184896*rr) + 
  b4^3*(28622787123660493828367715349155524492623028279776180137099264 - 
    15765863995863313545630208659043322903023521442101573080580096*rr) + 
  b2^2*b4*(9908802575980929267476962052866575815578504994858011591704576 - 
    13558999240717391910506126246750639993235061321507487738757120*rr) + 
  b2*b3*b8*(-31034069452599149497189323056784344728854988827864278803415040 - 
    12562848996124016494167668079449000922331090117159977889038336*rr) + 
  b2*b3^2*(-40961882743126005495593613993365356211165392086467585909981184 - 
    11951054456692499572090216153611296282043563980539999264178176*rr) + 
  b8^3*(-25761186689772440668270343291395247096717729929074281489104896 - 
    8487677678763002317107474961694319891182232773601648300785664*rr) + 
  b1*b4*b8*(91532742709903415545233761796031705261695995093879701540700160 - 
    5738099302351610234935832595403033518237144948660367924396032*rr) + 
  b2*b4*b5*(19541593167223450777607650822302354188732161706323002632699904 - 
    3915250678598061336991321446263872554433043142072210705874944*rr) + 
  b2*b8^2*(9818833807129165652498006311755187093332932604869499873656832 - 
    3716082388648209651378678969863171422859600756911954206916608*rr) + 
  b4*b5^2*(-6816262923672780084889164705037136149621867307080195296460800 - 
    3183208748795143746713722432083293697966651939296782892138496*rr) + 
  b3^2*b5*(1734585742651890016831736999119134030385054904154974689689600 - 
    2378675310963033361188183794084548921095438157428793207160832*rr) + 
  b5^2*b8*(19452818749973312715519126967577519010396668077105409735786496 - 
    1180021578754536885391173607580280413852391091779785440886784*rr) + 
  b2^3*(1930165917893749762439354139293192988508961582209446677839872 - 
    875326934158292707288848776487298302302516798295575202103296*rr) + 
  b5^3*(1189836203740070199975182108362372052971896273706378472718336 - 
    154254343766575063466064767066055986669380784840863798788096*rr) + 
  b4^2*b5*(16627406827349462700994123253614336738997870909188245433614336 - 
    27079336461764524905122024646113942838390335007945960456192*rr) + 
  b4*b5*b8*(-51241053213393396009984203059165127155147653792290492041396224 + 
    46513757250283632472547821386840328449115145861732826611712*rr) + 
  b3*b5^2*(-2965678469676406571164459706519882718113055580123927072997376 + 
    700987384244733668408315466697030131789735497929372880338944*rr) + 
  b2*b3*b5*(-8573139772199654009971080880734619140987200075937709855604736 + 
    1225441989899355959896443095631670222976485453697880617385984*rr) + 
  b2^2*b5*(2350859840894669714251757193524290714271681011002651086684160 + 
    1314820284640396286107076535382988357820708786160940284379136*rr) + 
  b1*b4^2*(-25885010501114626481194639158807787393357659210531293236297728 + 
    1408221975922102955307855640326845023029933401939942024675328*rr) + 
  b3^3*(31675025263945592380649084188771588144093540486377645067468800 + 
    1445430238632877861595095739309140909223788548820741354684416*rr) + 
  b2*b5^2*(3990406765788747505738933239623554113247322369419460594368512 + 
    2166793569512913968371021337994976108794736665333336599691264*rr) + 
  b3*b4*b5*(-908652009499066148098825641971690152742069210874405671927808 + 
    2447728346512196454978983956481849134621924255391760160653312*rr) + 
  b1*b5^2*(-952292349224072164673636368955932029943180997775576495292416 + 
    2459740671244085197493844766241212480156792188465608203960320*rr) + 
  b3*b5*b8*(-1474296215308212557285084687517736849574337671010837029978112 + 
    2487989801641647272917490336893092526758025516726497734295552*rr) + 
  b1*b4*b5*(38832450531817134889207660031322655894567500899551901380509696 + 
    2767570302957425676006121101089484879610633866641103585804288*rr) + 
  b2^2*b8*(7528063370455375073234857933485601499929839912291828372602880 + 
    3675492171270226717503223405105166609533828640307697969790976*rr) + 
  b2*b5*b8*(14988237772255907634627505842138687635524188977540643881484288 + 
    5738702854472736263448511131852981072199212344546443187453952*rr) + 
  b1*b3*b8*(-1027973034040489846513813411854180654995044920606541498810368 + 
    5808331178612644452388754145912041609271690828763231577702400*rr) + 
  b3^2*b8*(43775754662999675051981172165465892029871535615775264410173440 + 
    6384748723408719986876017441645827393431357517962544018358272*rr) + 
  b4*b8^2*(-18113420166689397843989322696895850135316230889015649423589376 + 
    7548646893409703977342778399715357015662872031870472004042752*rr) + 
  b2^2*b3*(8186906866886197349020309854446737560270483571822010214383616 + 
    8899987317443824911364036639426068254533156905729646563164160*rr) + 
  b3*b8^2*(18807167281764167670890263815343150047872375684783230339252224 + 
    9781525898367647722029427120479741193595753430962713204359168*rr) + 
  b1*b5*b8*(-30490634614593404774255080487426749508079569883329380617289728 + 
    11433687984476940852438804924523051621337626172836181654372352*rr) + 
  b2*b4*b8*(-6131029541335919707678590520040706913853982168349745294082048 + 
    15601226583189608187751007970919239422249845787576534952837120*rr) + 
  b4^2*b8*(-17983677150707227054290182037778789115460267259527949046513664 + 
    22503921486665479829743577636277892594766800439694005215690752*rr) + 
  b1*b8^2*(-18577139323131933213101353099095314904913838950502711987011584 + 
    22615821883268320699050594858981365426648540711706565653037056*rr) + 
  b2*b3*b4*(38208686594726048889014846648900225773127576964809498409566208 + 
    48108762155116669860854753108041320720238579395917598922113024*rr) + 
  b3*b4^2*(15881248875243220751850505665608184192440755807546626231238656 + 
    53389719605517380611567712973903892166884610123523884958351360*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1^2*b2 + 
  b3*b4^2*(46897307459037810406375337925927222681411613482554041162530816 - 
    42569959983130835904552932461721785907547893371494921796583424*rr) + 
  b2*b3*b4*(25072205377222314113955359698418993452279228635752904297283584 - 
    41176507086269245482309798503628992473222518388840447925551104*rr) + 
  b1*b8^2*(30271388078944920880948009055037177572151402335333402529497088 - 
    14743359289758357988247172313146271586040711845256797211328512*rr) + 
  b4^2*b8*(39473104541594571954236900863653528784543962365571728645554176 - 
    13844594008314187618901535657381661585185505075685339776942080*rr) + 
  b3^2*b8*(-27648671269844445065475721347044996284341916198413527383277568 - 
    12244115875946045554264857175651254710820802870561254747930624*rr) + 
  b2*b4*b8*(30088351524975461054343607336508111699945375128877240521064448 - 
    11579852045658939212204901724686520269861975500780108488114176*rr) + 
  b3*b8^2*(-7590243074560226104087756204240691135723817183615315068583936 - 
    9439350806723276352285214619282151687740546325914966751707136*rr) + 
  b1*b4*b5*(-23942956484246017442722015295368196761574115203493422023311360 - 
    8995169238059959521982408874740612294549826399395063579803648*rr) + 
  b2^2*b3*(3933495162084308152973503569888513348844602102123274759569408 - 
    8344889218108555767339910322379108443232187384675176579858432*rr) + 
  b2*b5*b8*(-2140371984896655873329203591462099587249596089281833934520320 - 
    6943199314454116542849631581650667723615315782755903409750016*rr) + 
  b3^3*(-21225843159980565991600832338196976898431065948833544908308480 - 
    6127648926863946717292088103992359261416331475502653132242944*rr) + 
  b1*b4*b8*(-74330102168043652837078455481194912816920242502712998095749120 - 
    5036370545512243187206272615044604472690385275486253264928768*rr) + 
  b4*b8^2*(13423938491157671452427512087741206400042856452499536739303424 - 
    4890883017893423524308651356769700455719998241071369637855232*rr) + 
  b1*b3*b8*(10501098993704737758854549366690877654824499154932498979356672 - 
    4551072090314841517645170209113280354319010654244775351287808*rr) + 
  b2^2*b8*(-1179966165404081111470125613910832474949914876389146327252992 - 
    3891541831785031367258998518850725188545545411617209328861184*rr) + 
  b5^2*b8*(-16077059678968503308936172250952821455795193894711139588112384 - 
    3225049580657899970119351610668023499251229827882986294476800*rr) + 
  b4^2*b5*(-12420178956563431998784248929810348870978943084782229462712320 - 
    2368039711015553862983776925038589613131321224321733014585344*rr) + 
  b1*b5*b8*(36763447234738168918345326448392906270884016228037200967630848 - 
    1878739341752875619827639301973196664724272510212669093969920*rr) + 
  b2*b5^2*(1866004025152275267142771774781165797450879394405514938941440 - 
    1541872234707251184836476273143113008488508676171920601776128*rr) + 
  b3*b5*b8*(1590587820877291740110583336860854340242450949644761843105792 - 
    1251052054575147941095074449869581576822462003066586924056576*rr) + 
  b2^2*b5*(1224888202064262285356249867074431608753549258120326627196928 - 
    1203542581019600275086159159154317257328936481249219426910208*rr) + 
  b2*b4*b5*(-19832259388346019920285896634788269813578557684850411691835392 - 
    924752514989153704246020504810560722760019993911905990213632*rr) + 
  b5^3*(-681811352942239963304718520329902929374466712243258913718272 - 
    510679675464037578771731362869040306520879251775596435341312*rr) + 
  b3*b5^2*(3270724558840285396415796826572588052556036725124458459693056 - 
    68396658227677034250196009603992969260792166193264274178048*rr) + 
  b3*b4*b5*(1364630772875873291253693592897453426281120917569370232717312 - 
    45146026997047429698820840646018097243703242048080915202048*rr) + 
  b1*b5^2*(4415624131292445642641782426531809297489800506703845861097472 - 
    31138472905350508426559586907832361068299283258200201101312*rr) + 
  b2*b3*b5*(6251289108424296976569088968517409702894193121936766643732480 + 
    152129319715915976914051615373509041296861724383663276163072*rr) + 
  b2^3*(-2862269309780615117282381239025217013617593316742268725493760 + 
    647051760827899684556063657207371513609735450658304121896960*rr) + 
  b3^2*b5*(-4123680312062862486446085051353727399202198744236258811183104 + 
    1046297921694906657585454993465022007503018313301085745315840*rr) + 
  b1*b4^2*(24128761882892895516827394341433706177701781011192328627421184 + 
    1682424248451381343943372925851566585571929758543234220425216*rr) + 
  b2*b8^2*(-9502933233889470163770403889141769644313597068936306585763840 + 
    2695452619673100834758186813859494200501278107392353975140352*rr) + 
  b4*b5^2*(1931227741499471042478425489783082106939039646255632191848448 + 
    3242104538209832374171220226511176156433464010124438764781568*rr) + 
  b4*b5*b8*(43706995323668788380482969736081092158831072259255478138175488 + 
    7234647739307185200331537425741406531474825748389195029676032*rr) + 
  b4^3*(-38935448743463250842061543616672801734193393726671868460531712 + 
    7510441392315100559035641147312476637493042168614883141091328*rr) + 
  b8^3*(15904049744778695090169638605537533490051111226921766931660800 + 
    8631778122328713470308990847887853259818090435605494176415744*rr) + 
  b2^2*b4*(-23185771538774519838570012019874037941201308511732340558397440 + 
    9098211209241948190259967788485581222201360911106711874437120*rr) + 
  b5*b8^2*(-31731927220860937635454939878349859763107506573138410659119104 + 
    11155343320974016746914564176375282751142241694027238598508544*rr) + 
  b2*b3*b8*(8476546497148180979306085454840691468578282343387778212954112 + 
    14404293108516078532371805612071240126476457808881369810468864*rr) + 
  b2*b3^2*(16295100570545097674441823096121257440554998597262103902420992 + 
    15476892074898114082838293836269385244649603394024310006874112*rr) + 
  b2*b4^2*(-46838364299914282951428398587948033964221026342101981004300288 + 
    15546719613329143682573286995960324930572009120679796450263040*rr) + 
  b3^2*b4*(30169989540944955025831507172971873905695531353719906710323200 + 
    35754268602316748235506346670841494474500291051026311733575680*rr) + 
  b3*b4*b8*(-14795636177444547841467727144239782288110375353083994235207680 + 
    42412417574144026948226144682687123469191937010044899560521728*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1^2*b3 + 
  b3*b4^2*(28108308332631078455835412915955905470739613578961394346229760 - 
    17141816222054709480021793912255831709340062674709028311924736*rr) + 
  b2*b3*b4*(21459741982221327029510555162692711816213999733079632171237376 - 
    16000876257396794730300910816664944510803391024042523058241536*rr) + 
  b3^2*b8*(-6208986880206935102342856784636203326476890909060911478079488 - 
    6271366002391661164616948932454697822632610892189169822466048*rr) + 
  b1*b4*b5*(-9748957634104938456080816793322015924152076077390455157817344 - 
    5070911890085659801004323617568046084812419007148915819544576*rr) + 
  b2*b4*b8*(14754454980152575180729850528929126478347537391778146524594176 - 
    4921154310036133933742633840282618296156794414121421969031168*rr) + 
  b1*b8^2*(6052627720967513603112684496048926332546494963734696821784576 - 
    4598459055027180682858852093629566581418419456024319606390784*rr) + 
  b2^2*b3*(6563875557332673687069920248861100449922056763954282731929600 - 
    3681045138214292686932211329924061775923872722078716611526656*rr) + 
  b3*b8^2*(-2705899150343354320327568916282630382487860374969643186520064 - 
    3514545388200229451429641798208175885654967497010539751538688*rr) + 
  b3^3*(-7732021481786896427046365249018372692869646553655782714376192 - 
    2845547776032749308725594617364996085294108430456960153812992*rr) + 
  b5^2*b8*(-6292850280173134426550818120200427008151372472490697703817216 - 
    2402064710189494609084920458356433017373473053261629963108352*rr) + 
  b4^2*b8*(17656500414730336080361063176290845110729068055403253458796544 - 
    2168916601106151679914755287791571744859258635295215482568704*rr) + 
  b4*b8^2*(-6507645497028757548035425024339746305477716881409931074338816 - 
    1713074290774922126366993647558065743157621314560348542468096*rr) + 
  b2*b5*b8*(2862191290062975338131955267903899557349755041452451369582592 - 
    1570121386958255308220016619278807859320213225070473372499968*rr) + 
  b3*b4*b5*(-5184105394416062740168281320253212371852925639157839724281856 - 
    1071765698986435583261138818567693328274369483313224232206336*rr) + 
  b2*b3*b5*(1252692648596790070042376771790268148814378883043800318476288 - 
    757863413995655378217736347288271987643206644484673818853376*rr) + 
  b2^2*b8*(1710885411996570309646077759519866093267252977876586754736128 - 
    757478597702950095516235541752430286202107378763330643558400*rr) + 
  b3*b5*b8*(-220310988340720554546382684671171663565638433378305633681408 - 
    585930449841461351435841645065121211346997096075397208997888*rr) + 
  b5^3*(58618079240913995318302539672984595718494435710102606446592 - 
    521574292541752983435598887970851519200024433971212264144896*rr) + 
  b3*b5^2*(1018509881179973130007547514960430872532138663479431890206720 - 
    387293068692914521824358774861409073189627710257291767840768*rr) + 
  b4^2*b5*(-5657399502416995527100280592706783613537125623454494722359296 - 
    236312072321294696402806799408968099371268683627785418178560*rr) + 
  b2*b4*b5*(-6286082198755492618727686282435920714850649017383605860564992 - 
    176532207360348328272985694163912640780211793129165708853248*rr) + 
  b1*b4*b8*(-23288920084167976197752632513009474393935967305779423156895744 + 
    60547271658514733532236547083013326326428658826096255434752*rr) + 
  b2^3*(-2281062480583524961670604757151142659951526263849511945240576 + 
    138044629970347099173519746365782466113439528096265416998912*rr) + 
  b2^2*b5*(198335190877686939718902911002390615796803564646838860513280 + 
    140611419724961043030799772969371844325500975967094607708160*rr) + 
  b3^2*b5*(1028500550356202362207163320894344703848485487676084205912064 + 
    177713837368450312686830183037518317751614324642811524153344*rr) + 
  b1*b4^2*(13505430411922281182057723829869452129562522076540675815374848 + 
    314374415972191480623484357283588745243358445064641694400512*rr) + 
  b2*b5^2*(538841209827691373858005046691533365329539105713261060816896 + 
    367898947588759105418437209047971563585741986832142156431360*rr) + 
  b1*b3*b8*(4425994861217180941714547139979869500989235432812048696737792 + 
    433527419751844802173128954500534116401170625498897501388800*rr) + 
  b8^3*(5572687819422571434040608171989306282799331893804833685110784 + 
    670520535740752922617683346195712146758787359398373743394816*rr) + 
  b1*b5^2*(-75433096100416654674476084460327907028731389337168688185344 + 
    1074156270047479937585218419005073289449451966597401135808512*rr) + 
  b2*b8^2*(-212456392226655980614414640261529191383399261250065149198336 + 
    1415945914216263611151399742368537728040389364385749833613312*rr) + 
  b1*b5*b8*(12080611954533460528735931116253473212168011464175387890679808 + 
    1547402525566522266817690009719732596224701518983136846807040*rr) + 
  b4*b5*b8*(16364439384605451605872642258240110612004349245304083687931904 + 
    1861608706344219936895758837265639149721180122430252869746688*rr) + 
  b2^2*b4*(-13638306831993289545770376652416047462097928781686861392248832 + 
    2165807321687285247623271235361402028099163811389715880345600*rr) + 
  b4^3*(-18876371818143458865500981650608263311441959309877252441767936 + 
    2581652824911617352661048954197197642152633506425380748132352*rr) + 
  b4*b5^2*(697948258667925813510787865999709675860816889221863937409024 + 
    2644948264077436928334415967559165846638678429530298957955072*rr) + 
  b5*b8^2*(-12687536928712260109782879386257433521313576674115968441516032 + 
    2776027270444517929032394444105488794119756700339293818716160*rr) + 
  b2*b4^2*(-25494147947984059049545686309500186206240899773969878147399680 + 
    4634280221101355856434712588366238888603985936214774094233600*rr) + 
  b2*b3*b8*(-2989621832653277259890786723133916674809315880013293863043072 + 
    6017518147420764337626284405191453123300113628339973293867008*rr) + 
  b2*b3^2*(1957772121112463566314843317273024706931374734930037518106624 + 
    7395144484317691867641595972806535209693683452703366436618240*rr) + 
  b3^2*b4*(6908353337585067145439260438925426543296764089536528817061888 + 
    15261156688902273111703628739110550983609395158125394750603264*rr) + 
  b3*b4*b8*(-14091806859000363142318101994665690748370925249803972568416256 + 
    16094744979768520502165677072215773132375094664601275591557120*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1^2*b4 + 
  b3^2*b4*(-6013145095683034938631848517663704147442044463369512504262656 - 
    9915786341168237482181247113384698714464558406235382230286336*rr) + 
  b3*b4*b8*(5239801351275049897694732972773049391622797096953393493049344 - 
    9298923331116605044692114985481492520016302796861453734248448*rr) + 
  b2*b3^2*(-4875190832452971621361868773911182629156806889801272577228800 - 
    4234693435297389524605516900041282050366872502285557265596416*rr) + 
  b2*b4^2*(10347622286294165469989883025870555925671509409702253571342336 - 
    3979171699361075752131931625298292276341562199984813402750976*rr) + 
  b2*b3*b8*(-3936081311772979069355699521869497563323267611645676091342848 - 
    3827395140957216942137102299099331090415519661300969302392832*rr) + 
  b8^3*(-4440103223890224392894079826120990447474850821301091604365312 - 
    3647024297019432373507137983989127949828935722422154070851584*rr) + 
  b4*b5*b8*(-8764133141864521576096712825173991510881516492089318413697024 - 
    3470007264292922371581468851601273827384518140683190282485760*rr) + 
  b2^2*b4*(4847239999468860655719213955728931666228041230537269910175744 - 
    2747800759150690786881448011006673884897991209943898171375616*rr) + 
  b5*b8^2*(9167619232606809186176998500462062566449124371826612748943360 - 
    2254483885875446212682769048948354532404981047993624055250944*rr) + 
  b4^3*(8376432998048132370533679401036557129076402109122630979158016 - 
    1265613337390477020300560964241364385721564169193381892718592*rr) + 
  b1*b4^2*(-3673447576466103767052943678912845594773160952471757550256128 - 
    1236386122549234318550406491442495990132370244172974452113408*rr) + 
  b3^2*b5*(2164323345330532473903798723144209446488638048564109738246144 - 
    762643565180643774722882784538595979198700471635584672071680*rr) + 
  b2*b8^2*(4104743450596622574968887683256720281353367415380490586161152 - 
    717161766699497113196071873836152770924851706171543403888640*rr) + 
  b3*b5*b8*(-539740594900615173478609529563819336305989886502224871292928 - 
    332336535979852061722209957605437084137072044928343392387072*rr) + 
  b3*b5^2*(-790267367583938081051078769534295517957193888687062092087296 - 
    192300064213472427666923908899896519034316679974115591847936*rr) + 
  b2^3*(80414780306558252668686405525235097709366360918341380472832 - 
    168917479528911724817436650813218311090642980436022967402496*rr) + 
  b5^3*(22627146686419332533455770368274359000083300735830296887296 - 
    138615423462712129246059782283665583397408028198615667179520*rr) + 
  b2*b3*b5*(-3338763249527896757533648405472499642174741857472281151799296 - 
    45246894499462589472050137524667954198107035872141265338368*rr) + 
  b4*b5^2*(1544498172804062740561701362787646613015218667925736450424832 + 
    29354162499550366238441980370763582166983579582999922999296*rr) + 
  b2^2*b5*(457635627865391819405974200020878569479396192440505704906752 + 
    410169736893057895616509275653274212906997452248506251083776*rr) + 
  b3*b4*b5*(-4615868186678238223528748063393816630329623483071327788597248 + 
    523509725901500626899480554250786890735303280707119727247360*rr) + 
  b1*b5*b8*(-9373219816191484715828876842353299230823727989798954141220864 + 
    588439350069885079366265756158229774459470962624108032950272*rr) + 
  b5^2*b8*(1912865660060718798980803673286352230507468753492048573628416 + 
    787014012894627681419820581573314402914700100700324948344832*rr) + 
  b2*b4*b5*(6629288881328064507163520048072297855758972030379738397671424 + 
    806794400396891801630412809164114961579776062901926286589952*rr) + 
  b2*b5^2*(-238666955718941287340058556961538822994059594902575383576576 + 
    851976413904557424613821187547842931132897058395134862819328*rr) + 
  b1*b5^2*(-1293556206207200690011461345082097035137058248968839825981440 + 
    908163431058372697567709484138277506303122072454173621747712*rr) + 
  b4^2*b5*(3652339037480786766045325478968434198072134298951468057624576 + 
    1043655206467756718043061720918579053615673996932059618082816*rr) + 
  b1*b3*b8*(-1561946843990246498839939065943670020086264305520635233173504 + 
    1320995041478911209838238639256846556310801691652308175159296*rr) + 
  b2^2*b8*(1596203995440145397926851158453571685307513266579220019019776 + 
    1553002852231868376341956391643375378706006058344684135120896*rr) + 
  b1*b4*b5*(70746848302935914844495174522317116598332294108938541989888 + 
    1744811208858772787082755908991522085000742361208105908305920*rr) + 
  b3^3*(5855862236415687642366266344678499962768259081795812762583040 + 
    2041081152302413871725190812088811116625708155531017586737152*rr) + 
  b2^2*b3*(347706888785619443398676886706414721819888287202163837370368 + 
    2075014190930689269333660202510738474632740809713695229739008*rr) + 
  b2*b4*b8*(-7955548262970293074989494328611215057682322235504376376459264 + 
    2292883487199158120704530551091825321164678235682682223722496*rr) + 
  b2*b5*b8*(-290234961675443688999030821585424179408874822388548599021568 + 
    2306647539695345507575086430425948811725860111726661152538624*rr) + 
  b3*b8^2*(-93526158885560519027926040197331286658932190213014797942784 + 
    2384266823626315843310013745416607188634897748168218742095872*rr) + 
  b4*b8^2*(-9623380160276079030441145869127006043374349482499791455780864 + 
    2419308222081786948016985167851617458026449489779452379398144*rr) + 
  b3^2*b8*(6998133305759931180437697613081120914334919458184157814849536 + 
    2734487912723254122812019594264413799236324472676046239432704*rr) + 
  b4^2*b8*(-7006792700793176518852692700090002503622565314696069865537536 + 
    3437985369360996580491805926457782270318142047484015389179904*rr) + 
  b1*b8^2*(-13096890895623450146776965732350933469168494624378234402242560 + 
    3551296623804904144371268939993878504768434649013919875596288*rr) + 
  b1*b4*b8*(17900979512024729757938354901576304578641872686752230023364608 + 
    4961021073010354461824736025604489548864692465269415440547840*rr) + 
  b3*b4^2*(-12958276199808224866985822119203981906332049933501146446430208 + 
    9800119915057221256808125536885002205570324101261857828896768*rr) + 
  b2*b3*b4*(-6241201293278367746890782802226491797988120301802730549149696 + 
    11169168788839184192688788942585472763833338801465646315995136*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1^2*b5 + 
  b1*b4*b8*(37014379835082228667804853797612628181048156023371373633077248 - 
    13811622137307034219806881782409902337106221383388590994620416*rr) + 
  b2*b4^2*(-15912030679429274394855731806444908340053004976357849419481088 - 
    12927376988365986369708326063925124475575434227279552594313216*rr) + 
  b3*b4*b8*(-54236221275885334104411897723594651612267973778283945598648320 - 
    11647068870405462716399103274847858234890944755451451064451072*rr) + 
  b5*b8^2*(-7303575030611352172624017482078951343849026363760130035548160 - 
    10154150591230621928411838414087629273944785045634771310346240*rr) + 
  b4^3*(-2990050842917957972027703296305334031615180032636818802343936 - 
    9366080297129831369576482356743399759856930608928865199849472*rr) + 
  b2^2*b4*(-8998518374742979743991640984530114465564048953005295708143616 - 
    6796261209658571513682016245358041453120755689902704110338048*rr) + 
  b1*b4*b5*(18545474840659830445664169396107850041951606100643807538184192 - 
    3917869831836979522300849043673529967770813368064171107680256*rr) + 
  b5^2*b8*(7049614507157305696231120829553804539653416092744870289997824 - 
    3773434574458632106761859819134169638481650698530282335633408*rr) + 
  b2*b4*b5*(5341306498237040250387494160834318817205632203090861049774080 - 
    3745982844138129834530229240012541987033577198404466406064128*rr) + 
  b3^2*b8*(24386230293081701190582580788866551887036567945214627657285632 - 
    3443544429818868195068064932595322646587777698449539788177408*rr) + 
  b3^3*(14052685535168130359728116632272484871823301630923461548310528 - 
    3183179594783922458166857873851411050035358829738470225739776*rr) + 
  b2*b8^2*(1808057748013261128637163097858438704196087650080635972747264 - 
    2594339538036662986160738973647485039068272633655134068408320*rr) + 
  b4^2*b5*(7582433583558314817501800903123615679856560047633284888264704 - 
    1792071981992631056184877360064315165606375509742655413157888*rr) + 
  b3^2*b5*(-738607665234318721471433898053591014371618748809296757129216 - 
    1586667773712353780281339902704412886327535072819398135775232*rr) + 
  b2*b3*b8*(-24722556471467802646442162940415882032140145893016204163940352 - 
    1494302490683708949755976155572773309838653802012949096693760*rr) + 
  b3^2*b4*(-60703531638973268200072847466279172427617299970595910466928640 - 
    1199696815326489970586976239740629718479139351358155316527104*rr) + 
  b8^3*(-20860950346599592348764707072968720842976092246904935404273664 - 
    851647493600153540844396426053976978909990808897724746825728*rr) + 
  b2^3*(-353742952836422285619639887891869968553902562887490823258112 - 
    532434321887238486186472054204052789880048711714020159127552*rr) + 
  b5^3*(523590792264840647383453040571735326896662390374895200501760 - 
    310610696408853382565234151485799809335829373872578555281408*rr) + 
  b4*b5^2*(-5889832582475994741380390192090704240086023623740282906869760 - 
    111270852766866574282362890025021597240928209908276328923136*rr) + 
  b2^2*b5*(2449093102796803567335470006320599282528785806826028165758976 + 
    361158073552221520140155154365349777759517817308999109836800*rr) + 
  b2*b5^2*(3743874304169717672641266546045354280338815517434088083423232 + 
    577752917537606827997878555371130348865690375344038415958016*rr) + 
  b3*b5^2*(-554345249224870896139739688665157604970788637201654687465472 + 
    578468541650545046544133912446176100483083856976126930845696*rr) + 
  b2*b3^2*(-26891469516043623781054622628478808403670393520853196487000064 + 
    582858774114722107442007222889065514193014094798575751921664*rr) + 
  b2^2*b8*(6655679731347926469951834883238967388986712043860626625265664 + 
    797146981717697524401222420253873879331200958135969658175488*rr) + 
  b3*b5*b8*(1130283662507907948384396807683148212402240579739156423376896 + 
    800918202438048440239045859939419401895120865670674679595008*rr) + 
  b2*b5*b8*(11072463692109193218192088695617926160527576442660117966487552 + 
    841687263658857507894938245306135603672101984906737382064128*rr) + 
  b1*b5^2*(-164198478148857297503276266009445383220570723717416218525696 + 
    1130881410850464140194457547220050842254759385201233870454784*rr) + 
  b3*b4*b5*(-135310133893998992380053446795722521333582675261565540761600 + 
    1416199831165350669931128597455752960577243360384795604418560*rr) + 
  b3*b8^2*(13501373822255399632964788868610013503182434548536210557501440 + 
    1490451446149343501229835076673716516484796178839743844319232*rr) + 
  b2*b3*b5*(-3671784761688384031703531938309369026178779153353369337200640 + 
    1651939684724266045022719028162802914029999845616929478803456*rr) + 
  b2^2*b3*(12112993205155628863582894649982824864251595315511987875610624 + 
    2190531199750778417862837448813670675747787669659699745128448*rr) + 
  b1*b3*b8*(5303601340322394263845729408911293002146653695845615701852160 + 
    2811198248337811124723852577166526056287374716968110829600768*rr) + 
  b1*b4^2*(-9469549721574502755370674519081793170695996512919281798742016 + 
    3179044522251100455364921605679394652078314525252847207972864*rr) + 
  b4*b5*b8*(-22288478134741091872085440730368770784953072230508327950352384 + 
    6494588129154798250801239806483656212785157638976266154541056*rr) + 
  b2*b4*b8*(9061662254156476545248935773246861915983006725749030839648256 + 
    6509748502741600818275213750614240479293965308487942243614720*rr) + 
  b4*b8^2*(-1632709315425903716591186799438792112265954273227051534123008 + 
    7963808594024035189961093893689851838388273108475657664331776*rr) + 
  b1*b5*b8*(-3494245299722404467077970256454286943972179832176766416322560 + 
    10348428275990219390415236122748716701656559945903942823575552*rr) + 
  b4^2*b8*(15645921602645193768688521429374181105110250501549389921648640 + 
    11142478183091885926371649008911935832893343407689863188709376*rr) + 
  b1*b8^2*(9644201125666658646298484488840134461109468631000206104592384 + 
    13748635425213159375451652918360566179089703174035508522123264*rr) + 
  b2*b3*b4*(57900545908725973471576187451512317477825032239818389049049088 + 
    13831345483040794130687178695739044708609520650184104431583232*rr) + 
  b3*b4^2*(52369927220501109085281145540962642423388860038788224802357248 + 
    18553370605937268243086510538445671869056278554224507622522880*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1^2*b8 + 
  b3*b4^2*(-28929606200305846035897151190841490614759549152699305842180096 - 
    10371854884770857606695529660723599238305921907895113317613568*rr) + 
  b2*b3*b4*(-31424079353780822384830949952443567166725258744284376104697856 - 
    7853561860329316906211464320999631154320420888658049352335360*rr) + 
  b4^2*b8*(-7341141175299759238832091580736580233732080732314881344143360 - 
    6410583115118081058019902922629266682123284335746240844136448*rr) + 
  b1*b5*b8*(-1982073250225953703972779594482015689309858619182310322339840 - 
    4375178897188511336592146348017058565842668596609178153254912*rr) + 
  b1*b8^2*(-5217880461874493871730774795908390025853250499801882747207680 - 
    4316789857325616775526947566199477145173427615998840701714432*rr) + 
  b2*b4*b8*(-6308067939540621240280473388922797128100568790207643735031808 - 
    4267572339521286389186503930901595137387110027084035350593536*rr) + 
  b4*b5*b8*(9249166787867858073654300469888972260036122339122666128015360 - 
    3723427073458079629393354735157552129252258404092773432033280*rr) + 
  b4*b8^2*(1156874158261090674116155358593614865372383198519600082845696 - 
    2889057138213149672425061006552574647107277623749574769246208*rr) + 
  b1*b4^2*(4003248714463230916891657338218810614340699810398738436849664 - 
    1716774008445486593988728586853391679074288555553883938619392*rr) + 
  b2^2*b3*(-5939860193090497016921702409878346056493107702822998986719232 - 
    1509569207042240926818760718400868285713533064766579940524032*rr) + 
  b1*b3*b8*(-2281939956599964847457320861759202746945131459975921600036864 - 
    1270820234788442186698116465479644833268919163471732097941504*rr) + 
  b2*b3*b5*(915309466883214087721462582242372116097549568028288539951104 - 
    738267277582463674357852187563274252392313384575617780940800*rr) + 
  b1*b5^2*(-1661628846704218849995702185460916120334353085522229878587392 - 
    651235907771855758550549621304778791572223411986827155603456*rr) + 
  b3*b4*b5*(-143260280307047685111817200214530030275869492566451311083520 - 
    647099497471444049419291687173014511837499206592198197903360*rr) + 
  b3*b5^2*(398145200141500194523335754163356248206424773860312605523968 - 
    268678542094780953549117947039835815286214253136184042586112*rr) + 
  b2*b3^2*(14477760930442593729827219164967246647578508971560550361202688 - 
    238059849257409503098029046951428594772860594064927167086592*rr) + 
  b2*b5^2*(-2009706202016375173122736526209076040478660588637051818082304 - 
    233298575687472564655092279083120509624402960264322136145920*rr) + 
  b2*b5*b8*(-5179473848866450633785752478880931957739462866949320768225280 - 
    205850617687549652452868205873929721817353426598063679471616*rr) + 
  b3*b5*b8*(-810662305375136685390686876103021857193974213909124111925248 - 
    149064841143909655580139075449494390274074858331473019142144*rr) + 
  b8^3*(8851789791210018198913023388382276510067634708652011259166720 - 
    131703757915954661643986062533894471772905136319715159834624*rr) + 
  b2^2*b8*(-2958762752635721929703935660135812668226961623082328370708480 - 
    110791817672270036391374411882701144692997015420006117146624*rr) + 
  b2^2*b5*(-1136328295165876877609692409148014301256697612086985921396736 + 
    6782184644286939009314145798626891267712869742917890080768*rr) + 
  b3*b8^2*(-8763952160422419363783439660549250699764249216084521932292096 + 
    59234939280114529577118454043155323118684713031841397866496*rr) + 
  b5^3*(18287540898030698120793090045265251432817264971963374764032 + 
    88188066932419823162760596398269837898080443490338776547328*rr) + 
  b4*b5^2*(1707692053892668333942387661611941330667093409943940343267328 + 
    193723209349777033309714543748384707308380548141752505073664*rr) + 
  b2^3*(-105927427614196986109316727780857862790706541889237605679104 + 
    391409979821761911267655151193689440272470792848386306342912*rr) + 
  b3^2*b5*(579086983549331604004963624819991435530307455370905616646144 + 
    531277248379246625692036989460465875042187184525879462068224*rr) + 
  b3^2*b4*(32847939502487095212227080428334881268041629049912640288063488 + 
    637717518374223997329606664803931207160038018534846702288896*rr) + 
  b2*b3*b8*(11523196923552309784910827724790420788839506229649328580853760 + 
    895408552665062383279533713150941212261516554950539089018880*rr) + 
  b4^2*b5*(-3247760985382741720031968343983648050862484129366570554097664 + 
    1018549789903756596622056759647547776862457650582226559041536*rr) + 
  b3^2*b8*(-12844731414449658640397951555718049316983570749025045450850304 + 
    1258176133626926531327136271360833177312537549054913347059712*rr) + 
  b5^2*b8*(-2701602996463584666880914335518242667552482680312347855159296 + 
    1280480115602157060063063145231474559724103443156488379432960*rr) + 
  b2*b8^2*(1361233776295747002586796051765795050390738040718751451578368 + 
    1302874833112271761830924235305454553033860259620081065000960*rr) + 
  b1*b4*b5*(-7640232674731118872366489657800318871272066137947003902492672 + 
    1743651785852931543714296456895442186823884796913807433138176*rr) + 
  b3^3*(-7306023847395903316021704723221260615149196949808291847864320 + 
    1843873899831139333544072640728660582190565182868284436905984*rr) + 
  b2*b4*b5*(-1797369642467080485375078356159996226965393226511890939641856 + 
    2127367857593258359033600831559293602570594636900387835084800*rr) + 
  b2^2*b4*(4341090493284573784324737258839107688168838428681291943641088 + 
    3617089280102842635025065489070403592772790757551268572430336*rr) + 
  b5*b8^2*(4890705095477961872651716974763462766054339492608057232326656 + 
    3637901237864365239893168041934404617638538851584445698277376*rr) + 
  b4^3*(1462046150695692915631134263256397391158348271182360187240448 + 
    5433088763146649413750632874064371668529214938704272034889728*rr) + 
  b1*b4*b8*(-13692594763400909287268567671943978904331706411476704068370432 + 
    6545017525413094238575142109114828330586145793061431508205568*rr) + 
  b3*b4*b8*(31166229505592185270164189612484642388492476875104760260198400 + 
    6966641737837572084575749907766629904670495602940677866913792*rr) + 
  b2*b4^2*(7705095622140089757695663702353714611099235830181100588630016 + 
    7585378008114102307318447927761684457868456411749776705454080*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b2^2 + 
  b3*b4*b8*(60037696054367947214248505579774331002522728801616721552605184 - 
    33167333013021301033731741601779681055122015390459064808374272*rr) + 
  b3^2*b4*(9038932262665832267525853727086953485222482272454201157091328 - 
    30782740432830554414452296612890454947926113325309435378139136*rr) + 
  b2*b3^2*(2566321847004706087107992961363042443490970945764370050711552 - 
    14713158284532915909784401703987959652110720281998662505070592*rr) + 
  b2*b3*b8*(12933505287740764842269467237008427844073549340924920723406848 - 
    10966589974902117787035624164561260239499839770746381915914240*rr) + 
  b4*b5*b8*(-34523004951248639952418548159048066512445021560629884251799552 - 
    9027600435592980834037405702640709313542323529770261129723904*rr) + 
  b1*b5*b8*(-24886649830482323780991086327856352591981221910656441466748928 - 
    5400675575721534996162145643476538082576558265262317259194368*rr) + 
  b8^3*(-13954709922085334522104340362935132816048753822792181660778496 - 
    5390392521629790795693495721588176573931144611513240876220416*rr) + 
  b5*b8^2*(29456625298968309849744375810308929928142811575199019323883520 - 
    5173788065708278783593347462363931001370578061936386457468928*rr) + 
  b2^2*b4*(28315869031585729369346732058015944780363931983249607128776704 - 
    4768411004649001162221295439506396279064609019788279295246336*rr) + 
  b2*b4^2*(53856412550543762039495123251113514570552253266382686538170368 - 
    4684176006103865735895210555536045125725625951001911530356736*rr) + 
  b2*b8^2*(8183106844067747783922786330285344270749727951908698788462592 - 
    3552282237456804179998490726160223959569432367837791404425216*rr) + 
  b1*b4^2*(-18916114818365100584421404504754378667994195128354681665355776 - 
    3335407740818766138546649841134979685130119185089907721240576*rr) + 
  b1*b5^2*(-715478596129447153343132467370521553957704563905247211683840 - 
    1948644789673767652796276807586487553823667758148483718578176*rr) + 
  b4^3*(38978096957705586965491524768581005322816956292101087187435520 - 
    880797069632749006776453384448522855206486504241435527610368*rr) + 
  b3*b4*b5*(3753090379165441998790415657109642451717160155519653324521472 - 
    770438359758337772765748538896961812606314942928663953276928*rr) + 
  b4*b5^2*(-846924730583406218076593809003980317020751872768572987015168 - 
    693352338258528522725427866934169398443528476149483483168768*rr) + 
  b3*b5^2*(-1577634557843434010727402464937199364052182762310195914735616 - 
    624830099982852012562473072425283773657004204238993813929984*rr) + 
  b2*b5^2*(-5301682638539860339355018133876921764266238153305285013274624 - 
    522130412059803286104204403340112949932104024638925460996096*rr) + 
  b2^3*(4998262174053702422849703385075950618557412160303374840889344 - 
    379673357695284008535673156599493553658467034059998305976320*rr) + 
  b3*b5*b8*(1207486879330307075750522074875438798249587790195653851742208 - 
    192579610674664824491087967024745122233915183521036080513024*rr) + 
  b3^2*b5*(1583684733015364782181624377276713668357242382510309433671680 - 
    178035316605210879810679758055364274154792649721622189572096*rr) + 
  b2^2*b5*(-2565969245037930512732197448328260855974868194302037472575488 + 
    329962616600475508093144015222652774986230967076407964860416*rr) + 
  b5^3*(-1856157468466390671170444445239273309669868663853660832268288 + 
    357553628664482145011323408931722476116846451759972023795712*rr) + 
  b2*b3*b5*(-3315498171315785389941101767079553206205848432682352420847616 + 
    605591087284552221705982988819554537560366652181431581671424*rr) + 
  b4^2*b5*(7445546929917604085654280454043443487029074888368038311100416 + 
    2016885723471110894426438739533215588834161243587631793569792*rr) + 
  b1*b4*b8*(52502935658998277818885929495840359528171386624237339572436992 + 
    2273158830635269600010301100329188840981983573741630212538368*rr) + 
  b2^2*b8*(-3707795356993668006610492750279319109646339450493386849517568 + 
    2816312079720185557844238614939062863323416039849889963704320*rr) + 
  b1*b3*b8*(-11144664093059778595753170821079439622134721601598258033459200 + 
    3230675584168532119505469219163742557033948849849615778316288*rr) + 
  b4^2*b8*(-42242524687876510230024827870211199822586302835310680730501120 + 
    3637426430799479766037368858232004414292061682036702485413888*rr) + 
  b2*b4*b5*(16707701755587704157940333508001717920599506280214702208319488 + 
    3720568903745048565373278592510788134433766740302389359673344*rr) + 
  b2*b5*b8*(-10858357545921459978453810246035974881971800179052812630491136 + 
    4655343672938079964673407335045460013797658729950049992704000*rr) + 
  b2*b4*b8*(-50031349959300002703778885432992666434039941982154059881119744 + 
    4967617012044946640693927113518999704638452223284044749602816*rr) + 
  b5^2*b8*(3419036803712737965246851835588974725152574882445251640819712 + 
    5314098523761070228955711366699219276378641059987990496935936*rr) + 
  b4*b8^2*(2514051940138313141099576669572951135039692860828081146822656 + 
    6188622969108936197916969084164089679803248793187052637126656*rr) + 
  b2^2*b3*(-13009139564374367189806098148468403295253622206084415169232896 + 
    6641124907052215025359276827523980609207702979957485553582080*rr) + 
  b3^3*(10925916188758397395750685986224374293952340401475488223068160 + 
    7333437982332458865494707033315720126638448349787558128910336*rr) + 
  b1*b4*b5*(5907059278554156737830492442177214073248327857279706203160576 + 
    8023155450760501387031554360921514387351490776141599862685696*rr) + 
  b3*b8^2*(-563165825368929632225819257887701499751100738548701239181312 + 
    8744313510160849389682676101137912078571058550030048939737088*rr) + 
  b1*b8^2*(-20467817413435243621569833431844559332649869431828665983827968 + 
    9226779134325772603840246750341163734642416918726498618179584*rr) + 
  b3^2*b8*(5721017119838675944656389671281507118708151366536221644292096 + 
    13178856158997991716380945821147562439070145431584153430130688*rr) + 
  b3*b4^2*(-76352629525071623159987493501361770371677381699307665080975360 + 
    27243307357603600433571461657132228001885142380571903940100096*rr) + 
  b2*b3*b4*(-59994681090854336195660379283431234830855931232111488934084608 + 
    28722770313189826762683625670931402367165534455808834721021952*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b2*b3 + 
  b3^2*b4*(10804117112125343969337915407985533301849413403464323732340736 - 
    19577930072820657261792706208517697130902099920266587108540416*rr) + 
  b3*b4*b8*(53999608143833699038994576733618246337403560285112627081773056 - 
    15814185895675160639487285403287751217549116224324703223808000*rr) + 
  b2*b3^2*(6288596084618642519473653823227106583595042356596259243950080 - 
    9214304205623407336903108444911824307017686781337291316002816*rr) + 
  b4*b5*b8*(-22270207071415457339060455431546823633286542783869661866885120 - 
    8139312884655618196476094424618902308394712039383822095089664*rr) + 
  b8^3*(-11077890731453031980727594833299833529857209460366496657047552 - 
    5001768518155905307584092831761847409648287785420482989260800*rr) + 
  b2*b3*b8*(7513370601858154975563765672498337394616840303149108969865216 - 
    4540729398347029095221895331839603841407379966939291031961600*rr) + 
  b1*b5*b8*(-7427825625084806156486507570872370945712060439015894573645824 - 
    4270484629472442136382780135213612141787568002127276221136896*rr) + 
  b1*b4^2*(-14491203656871761644533047929012699618132017279397096562098176 - 
    3748738570769971277869298732831158428892432038498157625081856*rr) + 
  b2*b8^2*(10026204448201966222352726828847214748962811720695271280082944 - 
    2288939122777511887191526581266617107318443537743858284625920*rr) + 
  b2^2*b4*(21116932764867014533676384130169831622864246936725031133118464 - 
    1865797796488716044740547921878665790818381841139239615463424*rr) + 
  b5*b8^2*(20752300385967097743946336022495529965934121029358052280631296 - 
    1498393301213257549438274921235359058697395541148422713114624*rr) + 
  b4^2*b8*(-23118755635701544205088306047727488970805600548550025957867520 - 
    1441970716691873374579423636939071376302162089256532360298496*rr) + 
  b4*b5^2*(-1791360691368240685211406008088089149546836114179143256506368 - 
    1385687249579823369938031781561594654990667455903355488960512*rr) + 
  b2*b5^2*(-545114466587745596536003966005507823173927175867699650625536 - 
    1111904556153595267345610575284495936105637601557905760321536*rr) + 
  b2*b4^2*(34577338346287157161317071559784591053165591529337614881521664 - 
    895571951695387734000723696410791536596484656560419102523392*rr) + 
  b2*b4*b8*(-32085934549303903799410260259691689886243679774404977146986496 - 
    805038668763278326575064064624969407067823005047082622910464*rr) + 
  b3^2*b5*(-1223213506486592900791011340618627469663921849735084739919872 - 
    779363006303238638243489443465608054423596961532508129722368*rr) + 
  b1*b5^2*(4359347950130740775145261394067825387531592082590315110203392 - 
    739709349399906375997038492048823793286360331063782504136704*rr) + 
  b3*b5^2*(-870877918767221442398551353947796064465817872768605320380416 - 
    405722461691748284397511285509025388212844582194400899104768*rr) + 
  b5^3*(-1858374634255304985007525151153758577363886057893906667798528 - 
    161127510848086970927704840709861728520892278356553147351040*rr) + 
  b2^2*b5*(309940435067648341067973804307294907341375585641066185883648 + 
    568377934463570089716710017679952368056615018318418713509888*rr) + 
  b2*b3*b5*(-5908586570958192225855688448961214181966188041944314448707584 + 
    635684631478658371895170724245419207734409668347284223426560*rr) + 
  b2^3*(3798932341880654990749168399874549259547727119258493330128896 + 
    678874987367786206373931355742120544577784338169495159832576*rr) + 
  b3*b5*b8*(-736147910107952539476917621761134583290822588305335809736704 + 
    727109238637729971122280007879438869323407967319864410898432*rr) + 
  b2*b5*b8*(-5735334222969111064044616639838474437904078499248260830461952 + 
    930856134783715898482059865530424132962096574728849510629376*rr) + 
  b4^2*b5*(7551829832311357970890377521415699536332271454467037270638592 + 
    996700535765467900231249965355562982059342458598897611702272*rr) + 
  b4^3*(25176163367346853854931149436195771914691190949443667216039936 + 
    1043861619753285992841525664600756313977430028500193006059520*rr) + 
  b2^2*b8*(78118053144451454996722877797486839277071709342949588336640 + 
    1048039156312728717435115892890444244590834123576500056752128*rr) + 
  b1*b3*b8*(-7237128048076551843998633137150861054546300991719185375559680 + 
    1205378151004663987160756277723069048943973832903946927079424*rr) + 
  b3*b4*b5*(5718274758114240417064670718900953857165764224415360960430080 + 
    2493912323288228177853426709540461634567726375488295419248640*rr) + 
  b2^2*b3*(-12426630044745732179935308387946165022121772122691901702799360 + 
    2785431219740070068893829897938635622512611011616201722822656*rr) + 
  b2*b4*b5*(11638696463930640244129340002739063945483996710590436947787776 + 
    2817686172389563377325338743503915656817101462209374382456832*rr) + 
  b1*b4*b8*(44916100181991508332267986685574447187535768880626166938992640 + 
    3036997794847801591942346626242867655822489677788676375969792*rr) + 
  b5^2*b8*(-2119997565455659087063787635757639690678793846484315536359424 + 
    3189499921278391317300659135491836119476498358613886610964480*rr) + 
  b3^3*(6509894091819101272486819946931175291972379383230573683146752 + 
    4914801888807066787309293869255123622397870941519052693045248*rr) + 
  b1*b4*b5*(4450749323862978677719610735530400226882269840801467544371200 + 
    5351919656294256720483398445223894202316667998381560363483136*rr) + 
  b3*b8^2*(-7209099197243535764154508244754500860926284465159361112571904 + 
    6833033446817630634944782852484315313208365135981227708252160*rr) + 
  b1*b8^2*(-16136591372936944424312432926076645246242215826863432765800448 + 
    7739593531293346006541818847016244493378559017865922989785088*rr) + 
  b3^2*b8*(-2097178305954932356612197236257561876741047990204590419083264 + 
    7771264140035712880618368468691665019735861585594929018568704*rr) + 
  b4*b8^2*(242384568177565680951095681353181792613645045640242772574208 + 
    7783835684091994899536453301852704223857989546116614077808640*rr) + 
  b3*b4^2*(-55399526635160272345126478667261433906852532748347996592144384 + 
    14851603034504114352315845438320470462186895245072836569595904*rr) + 
  b2*b3*b4*(-45866919310121876877837797684138557165672987432974787685646336 + 
    16834873256535909073155830800596294876294853015333073558962176*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b2*b4 + 
  b1*b4*b8*(-231331681908408724092205356071690838951155982384744757198848 - 
    6109468921548165531180614059830344991906691921051701337915392*rr) + 
  b2*b4*b5*(-2349012226478430656314247994920031321913270042443126990176256 - 
    2651583573955673546694649939601912915661053985734583153328128*rr) + 
  b3^3*(2014910086055684571996566537189666629335210438673998161117184 - 
    2263244556733504879088558101910696646130854465906951761952768*rr) + 
  b4^3*(-3012014966829642383914052753237736940926399404023855706013696 - 
    1859629382169611694892746731388222295164964081671948302548992*rr) + 
  b3^2*b8*(722455485461999182087555514359717875528898056878950170230784 - 
    1674905253727371578083099773743117257347445166164879570108416*rr) + 
  b4^2*b5*(274956659724163872344761472238076142057833617997602742075392 - 
    1551729751272454419184104850346474770797945489363024796975104*rr) + 
  b2*b4^2*(-7605720793888599348839864814197206061642027682993325643661312 - 
    1499645509073001644704738859528324045330349900664727295492096*rr) + 
  b2*b3*b4*(19714468813474417201727898628987016865824231077355296451985408 - 
    1313111990138563183204545899090862203131693949566808978620416*rr) + 
  b5*b8^2*(-5447583207181639278891488440650140613922982273982351412297728 - 
    1012992639139313789877694536307634820513366012990363197767680*rr) + 
  b1*b4*b5*(5605795179637544728773589331260593082102317124472075045044224 - 
    1008664272003592272271241848751181040420298769293389610876928*rr) + 
  b2^2*b8*(1544301637203876580026970883760741092140232040140571961982976 - 
    940908788176261100616567492313291209043976958796825670713344*rr) + 
  b2*b5*b8*(4689630504258289069246788458305445032403731659095890490032128 - 
    861621630127077855825965639763955785265941873393491647660032*rr) + 
  b4*b5^2*(-1201632599256183529638999974098169503266538526684860413640704 - 
    783186220128853669328679930705733363280546605888255011323904*rr) + 
  b5^2*b8*(1713000707123655502652822000369522919461245418995211695030272 - 
    725073439672200584102603524702042043446403032386331478065152*rr) + 
  b2^2*b3*(2709728323670993764691766567824125503851963431649332269416448 - 
    615102221757670795697327952396968303861530916285323721834496*rr) + 
  b2^2*b4*(-4415483777890722203612173674320050576285261608842263655350272 - 
    379446619833243034500154799065776075368279854641640302968832*rr) + 
  b4^2*b8*(4200900911951341691131082787164144187292295695340557547077632 - 
    286314091271618202673269022238745583860652398986416028123136*rr) + 
  b2*b5^2*(1876461611823029041996378989376352561400347056790676804993024 - 
    229525071508169132244367304256106293721029737914115998875648*rr) + 
  b2^2*b5*(712451141109840842938869639757450401659072621349924948148224 - 
    215822223050628428655688639422546381757556453724261898518528*rr) + 
  b2*b8^2*(-1213847900621981860487962546079858496291250541824770790391808 - 
    166572788439019458827134704018526257378066139476700101083136*rr) + 
  b4*b8^2*(9864128098335493472763402077677612864803582486164774691274752 - 
    157239382120197734382561048713225219134601255199300957241344*rr) + 
  b1*b5^2*(2390185123111976260463412483281314491794306457784106646503424 - 
    52034941128030232123833758964844597416340069556878671347712*rr) + 
  b3^2*b5*(-3165529353877012865397144839024030744429266683793296039346176 + 
    36676190481305858229876425326251200749866978626734462599168*rr) + 
  b1*b3*b8*(3005105335842595751153539434216177083089366683229383734329344 + 
    72308253513311362579237732990917748643305115247574149758976*rr) + 
  b2^3*(150338322603593224347418681934726520639163810915201780285440 + 
    88199532841882748178982414366163995261661943947379873939456*rr) + 
  b5^3*(-132000099607496780912441900007232780833075197564017571266560 + 
    110016315676421975405762544472790334354824808563531240177664*rr) + 
  b3*b5^2*(-404793268001272251723824722161712801157720547111712208191488 + 
    254235207631718431886806377663624303161799870622887491665920*rr) + 
  b3*b8^2*(1364679185709639600105843096972339501613307606871583003508736 + 
    429395101337883850894865256556732939053018093077508523032576*rr) + 
  b2*b3*b5*(1845922793096050412814667888869944935738973350053505451163648 + 
    807546758550846961784073227187780105592768640212523808718848*rr) + 
  b3*b5*b8*(-1561590168037936521851364813951268163576893732738355290963968 + 
    875511461577457648185036338574118177636359087638617622839296*rr) + 
  b3*b4*b8*(-11297874297826833639815346172638711342829456287666582447980544 + 
    930748274545949283959830912177515463999525392433140187791360*rr) + 
  b3*b4*b5*(6284741727478627611980999038144988087665116517672979590545408 + 
    1187236591455403434552597423094523097049083827797635505324032*rr) + 
  b3*b4^2*(19011122381571194043491773049248611895193904486041955056222208 + 
    1228718713397612284379573452249305423194596699129807358656512*rr) + 
  b1*b4^2*(-2648686932724662012720786782052627326839278710158416622387200 + 
    1384179651196927196937322914287557847926485371089999280209920*rr) + 
  b2*b4*b8*(5805129390079043253193078261707811165375408123625917045014528 + 
    1674449879110873753061799448306044320639329661998777277349888*rr) + 
  b2*b3*b8*(-3329643098891877062935368263012133272467483418539234714189824 + 
    1712388123324850849442064391117402734926367735245587013959680*rr) + 
  b1*b8^2*(10115748242936518492229590516095518340136566620216206911602688 + 
    1732772858036050167207167338250613128639672594668634511507456*rr) + 
  b1*b5*b8*(4636311902305256544959307990648155638316660725699107958554624 + 
    2175194671358678177014534705483892896230838272816398834073600*rr) + 
  b8^3*(-1688497061978901356483335769669933862907169032878505165062144 + 
    2218775781305337029082920969629375028319184719543984187244544*rr) + 
  b2*b3^2*(-6135688246194165072942217883591894994697521359152575449923584 + 
    2408017821421761018727976492367706777090314798950695890321408*rr) + 
  b4*b5*b8*(-2001746451383836037672661404758825221323853684828810598416384 + 
    3538619680955760342498089283105877289465444031313027201499136*rr) + 
  b3^2*b4*(-16043692261330923275820751081870457457688193140904108649086976 + 
    4379753893430980470504914616368062935061576756775010022981632*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b2*b5 + 
  b3*b4^2*(7414930041877316595476620479117393986920194867796594559287296 - 
    19318093046606334429591769353736843227167230610234105667256320*rr) + 
  b2*b3*b4*(-1402335652145068938990745333935908505429461923070273164148736 - 
    18696735288812996137626636414113418351177152745735391593627648*rr) + 
  b1*b8^2*(14448076714480306694081247724867975155766880738019039888015360 - 
    9018200954367189847864868134246196580071636002516602930069504*rr) + 
  b4^2*b8*(9869643452007223624152688519008581861637595753068594833915904 - 
    8515353590260151584278336968012340264498634450130955524898816*rr) + 
  b1*b5*b8*(19673835904815800630286336098725118010252324301993551757049856 - 
    5019998696138238016732209578235255633456672665942832929832960*rr) + 
  b2*b4*b8*(9715107248133950740448883521300310236295035491666488018862080 - 
    4948603853902564768408009776816120947829458838350251098636288*rr) + 
  b4*b8^2*(10918841325036645937078644700291306679284161392168899373432832 - 
    4372601597571574272743247698173116297394881361185023000051712*rr) + 
  b2^2*b3*(-3201602273627780666194549350061930833593385640401702330826752 - 
    3962160281154430217597927001019172927884143748915542569779200*rr) + 
  b3^2*b8*(-18098316677353468879837654534653237273143349263918338978873344 - 
    3870370424195024461552897454958568177506605460970000613376000*rr) + 
  b1*b3*b8*(2912272023789096536240344464983380221713601978004215594221568 - 
    3828244074888990005172191800054249513091640540132263342899200*rr) + 
  b2*b5*b8*(-3387162271491433777141014292670345627684859857797747040059392 - 
    3386360162745123346544035874128695916384415750230130754060288*rr) + 
  b1*b4*b5*(-15699034284540114636962405530950434141359424480943721499590656 - 
    2481012209220146368624469130093875804653340188474787962552320*rr) + 
  b3*b8^2*(-2818140320001340153954751701752331694851126074288777644212224 - 
    2365005281075736264020086041873324757233395422564379183284224*rr) + 
  b3^3*(-10876035918028772540026426939829291236638879914806050771959808 - 
    2288226388221127028891804775597730058915328487455913817407488*rr) + 
  b2^2*b8*(-1221551122773676261530895044846667085715671679502229635596288 - 
    2085591851952031940367737940995202089292560265053762601615360*rr) + 
  b2*b5^2*(-3268677219160360985708373025007258627114466045006704541696 - 
    1562865424496690321708767483419795319947495257171526810599424*rr) + 
  b4^2*b5*(-6333116145090826111881485374485506477119385034717220835426304 - 
    1133378340371512110007177137752870977576228408032744173469696*rr) + 
  b2^2*b5*(962965370764631791492128017134448282694267611193682585190400 - 
    1026232932683796492386632739249793665367455467019433708355584*rr) + 
  b1*b5^2*(5623592098454446014946268597559591507464290155576518471319552 - 
    1003946153526873411407468492529747440859421661870215616004096*rr) + 
  b3*b5^2*(998280789904095643691690846830702310282055485567909763219456 - 
    246017223909863363408545344690534218434262057963725560741888*rr) + 
  b1*b4^2*(9045474887440939603401514597186518216608079527382097119412224 - 
    211082058859973410588083605489942040607279042129274669629440*rr) + 
  b2*b4*b5*(-8415139953756526310865641468645556707099305595306988703580160 - 
    111208262157386220617393935144697996370722945724652669894656*rr) + 
  b5^3*(-1865957826451393967115855189396246332211618224675790196310016 + 
    70552374638452128675940655957703672039714247131918083555328*rr) + 
  b1*b4*b8*(-37150237724446868352584340159409274879992137986209879734878208 + 
    140045357533766191486020559264496819327307981487602122883072*rr) + 
  b3*b5*b8*(-359163149385668866488915255557600054596551546649604184342528 + 
    292818671946455493202037620991669519094191008117210239467520*rr) + 
  b2*b3*b5*(3997152031863303808006794703986708919749305623521241973391360 + 
    350668212260578165892287527051962849564791222794823340654592*rr) + 
  b2^3*(45416698670871458522089491285065244503883102764125749510144 + 
    506702748943316382506575880291475704134521100772026947207168*rr) + 
  b3*b4*b5*(4247401519983992764577779264788141250695113361877903620440064 + 
    640612556831103085231658148312707246922913360550268028059648*rr) + 
  b4*b5*b8*(22598546931526156457028142645303331447304379204949267252772864 + 
    700407944258552468909928554408796218291291123586056595701760*rr) + 
  b2*b8^2*(-3902898825117952766384387581268053554661889603928152692752384 + 
    702809814045753294117440329840438839702058210157592789909504*rr) + 
  b3^2*b5*(-3614085027760759582867555024704024841504576055700981226143744 + 
    900360610196999688730111033493190859488126288027415738318848*rr) + 
  b4*b5^2*(4094927217529302529268537066559928730117487073093480133689344 + 
    1035431126306625537525146705062589658563139413501804902612992*rr) + 
  b5^2*b8*(-10310804151468389610993073675992839941112768897850953573597184 + 
    1171932397461239761046872133691815893117216883239015749255168*rr) + 
  b4^3*(-12650949396983355472751110952634878570717067644499458034499584 + 
    4430868918869730318294152714765532780756493319633715993772032*rr) + 
  b8^3*(9927030559056891619980245787944687750978661730951404479053824 + 
    4455049013867541505542292163099780943866037135135999302565888*rr) + 
  b2^2*b4*(-6330518830998276312130355551710589134338725509729921200553984 + 
    5388143964426041159379792492948692226264941320579632819339264*rr) + 
  b2*b3^2*(12381445698247115382717598821441749666395757216689419775377408 + 
    6331652888433093287848162730947045124668360281654481970528256*rr) + 
  b2*b3*b8*(7992683150775736187979325047935938841522494296584950049144832 + 
    6666670425612309043213124880127603361905880149145452510445568*rr) + 
  b5*b8^2*(-10664774323204911112346277241123677568254148492376914865946624 + 
    7933416480665379049057623750948581193488260213903689498230784*rr) + 
  b2*b4^2*(-13271024502548711485327586515895738073594347388332989627760640 + 
    8462232579289004332047812931509721120723203510350762777509888*rr) + 
  b3^2*b4*(21918244260594797337278626084609212051019464101578623652724736 + 
    14583214979513103634213061541394380877695898807086726797328384*rr) + 
  b3*b4*b8*(9156930856211037092839989865911572861774258736559427783491584 + 
    17414908053234166045059667271535315026215029983300622821621760*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b2*b8 + 
  b3^2*b4*(1404306872854494000016454693907399893443509512317584748314624 - 
    8071015838952736865358442163558555096255484339559838373642240*rr) + 
  b3*b4*b8*(10285768158905493134060746104018415313012883777761863082704896 - 
    7616753697690801750810003992714178699668603615740840419262464*rr) + 
  b2*b3^2*(18904412218082033765657575003999810706686834311603856343040 - 
    3849559001036270860742974560918181424903612455214884781555712*rr) + 
  b2*b3*b8*(4620416863059429260160366694105016430231601320933855464521728 - 
    2553265304811449181266226094131176471566887660179127533568000*rr) + 
  b2*b4^2*(13783671737392913263145704292766221515497232306130481145970688 - 
    1424870777716761383711515062892932814716679155666278997295104*rr) + 
  b4*b5*b8*(-8535115010500856766831219498028842847166829009720556029739008 - 
    1244059118155418965881625755205689463784489474686601461235712*rr) + 
  b8^3*(-1211522827087466091403981567111315000463750861491017489580032 - 
    1112716512949708324089392283660924914616336707138146592096256*rr) + 
  b2^2*b4*(6726215611653657277336823232146622075975978209688985565921280 - 
    1034363231782431961595119986313599699111753504999416820400128*rr) + 
  b5*b8^2*(4632615411881170344287793345677570988459844118396222274797568 - 
    849336971463282930079119850657082177890537843011792358342656*rr) + 
  b1*b4^2*(-4063171917923462103704743351342664287748443979692400802004992 - 
    632821565729288317710847310511483024037219652575965399220224*rr) + 
  b4^3*(9952564662146534771090335410244052477848120762516301710098432 - 
    443753920150902907440335896082055152900150366276661465317376*rr) + 
  b4*b5^2*(-327526264855488515401610401745928810071999829983585926643712 - 
    396060054441102559374762520182251321165562495949581559529472*rr) + 
  b3*b5*b8*(1466571702771913757378660303915237241737979297000692989820928 - 
    272972954129832687857815835590251142404199205334769087807488*rr) + 
  b3^2*b5*(517397581048622581206603396103052770531432468109286313033728 - 
    156546755435721090522038540369455137295743165158206627381248*rr) + 
  b3*b5^2*(-321672788490944223246368009353486019195186640785814790864896 - 
    88555174818577009757252643518800820915063289261624882364416*rr) + 
  b2^3*(857020022391988897086879957885184944408183232791187309461504 - 
    54170095260223364708370859861219665607072331556483815178240*rr) + 
  b3*b4*b5*(-465215760942003227213294164980992677958765420970337294614528 + 
    8125864138599515333594245452884299504002727925300003340288*rr) + 
  b2*b3*b5*(-545124167850831196501780517707595677361225627073994909286400 + 
    8650059235741288964732474096858099050473305333598927716352*rr) + 
  b2*b8^2*(-74323696344513330490118414023414644186067649856789861629952 + 
    77235745822281869694263772840105985084441688668455183581184*rr) + 
  b5^3*(256629886064898753843322228967992185111499216988179417399296 + 
    82208785555522120422910055489031478911991283962111079350272*rr) + 
  b1*b5*b8*(-6608014734942778583797349075948728043982324162582368775831552 + 
    89163621898211364296151430806964619929450981219653613780992*rr) + 
  b1*b5^2*(-1732689524029581195019964920706411227441039901889839328067584 + 
    109705355260019872047540515933625022943181122656658431868928*rr) + 
  b2^2*b5*(-144628814856644361820704053172180958484289698770729313501184 + 
    228361335970416358976904539777466121383949581695510054436864*rr) + 
  b2^2*b8*(-658003671634031859652148595365459408627005693393055338463232 + 
    311834651478882724878552851772732757157907197275578336018432*rr) + 
  b2*b5^2*(-1099078534982466029567345592421859199441013407827009615953920 + 
    339474961516637478736662869463773063013585348752696726519808*rr) + 
  b2*b4*b5*(3713025642652211018283062273235735959005347364671769798508544 + 
    406994359530652563241469944537064151894597430048393242083328*rr) + 
  b5^2*b8*(2181253022774630577159959287515108668959101145864731440971776 + 
    631106622734975972363844775539598873567609010659464308588544*rr) + 
  b4^2*b5*(2209888739814609153732758791448364143250829494356995882352640 + 
    655160647402379654586597796158370988365600113717332561362944*rr) + 
  b3*b8^2*(-633766211493622977242170078744521154193934215159229211213824 + 
    677747044869587553097343928501556691297659845754971230306304*rr) + 
  b2*b5*b8*(-2666246114059599912342651968305708255439656509575165632315392 + 
    744960652939645155078031931094746248757799400583967629377536*rr) + 
  b4*b8^2*(-1807530751781260738443495699390946688513774004369217743224832 + 
    820888951053061098724710117806012233874938800579057549312000*rr) + 
  b1*b4*b8*(11996659896673255654740443221887602015272762738494838429188096 + 
    875552382317538566311759879621094960419316993890700881821696*rr) + 
  b1*b8^2*(-6950952157778849664526410155226844985635696177280778743316480 + 
    925985539214471682898808813579942995363920074721878417080320*rr) + 
  b2*b4*b8*(-9478148491037574917303499347902077776016362640351486560698368 + 
    1663147242572396744123334720700970731848687646726961844191232*rr) + 
  b2^2*b3*(-3013623941557084096670430251899246077554817510879889905942528 + 
    1703616862555025916573905502700198129884992751426726380175360*rr) + 
  b1*b3*b8*(-3755995416759959850834366724706935362369696458011740698836992 + 
    1739571456954779248659792767237234345935205621688841257615360*rr) + 
  b4^2*b8*(-9424471285461343231904505879168372218037607497495109152276480 + 
    1773405865568568482240175374203943442658968892560013441105920*rr) + 
  b1*b4*b5*(3508959301264578014948180148738569509890501219281868890701824 + 
    1844863162535651721857751458557859117003060676591626357440512*rr) + 
  b3^3*(3184806949033864892658165492260962732051260888233438456315904 + 
    1880169579659070746844140868540651621628020807567288922275840*rr) + 
  b3^2*b8*(1299441888088630210012824673260672486585606006247496953626624 + 
    3120287520009422842154796151060274239007346516032170066182144*rr) + 
  b3*b4^2*(-18542778900695247307159138927570262036664996026912667249672192 + 
    7344707380426053983103356512969186394376509985846609847517184*rr) + 
  b2*b3*b4*(-15216574464397661858317135294819993305963361221146306100068352 + 
    7410131838681303960539199411594217629182928989010571227561984*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b3^2 + 
  b3^2*b4*(32809722613025305973803016069452479547282090322126972582363136 - 
    13052483252757658723869374399519629607970926397335367579598848*rr) + 
  b4*b5*b8*(-11544708869062187706500335630129396566021564519454278307282944 - 
    9860208097543728520395271542791937607915497114956650455760896*rr) + 
  b2*b4*b8*(-22247813267605268865062394118334236057245239642701611474616320 - 
    7056427192889215378602321500296653920229216823311572486062080*rr) + 
  b4^2*b8*(-17609703743990058943933060844678612031757897009065635296051200 - 
    6617501836631015177403742776241690998817616302628845582811136*rr) + 
  b2*b3^2*(17125642611338283934180000710453795082278830257821368539152384 - 
    6366372002778649612592438249576154023121789551092257829945344*rr) + 
  b8^3*(-2104077863143112691467956326479357351826911017370635254890496 - 
    6008489772032548524029287386977224169263094520959577209438208*rr) + 
  b1*b4^2*(-7255169574367793439986055590111133008601913838691037646684160 - 
    4950288633964388838830766616182503112411768903402900789657600*rr) + 
  b1*b5*b8*(4365765357294035131493141179449907066868920643749161662939136 - 
    4846248811132725741615519979878662368973216815434876038676480*rr) + 
  b3*b4*b8*(67004719104789099838478966400924915054396615666888679863877632 - 
    1982104614439558350039724820292080736549504914899351011065856*rr) + 
  b4*b5^2*(-1933813280970876496544088001614028766867667390989020324429824 - 
    1576333740595101159733834334879273633549323109238144142147584*rr) + 
  b3^2*b5*(-3553524813336750387559764174011088944812934757297075945209856 - 
    1388713699580170094593410763344590840077791642708465904779264*rr) + 
  b2*b5^2*(1554484044280940707048219222823534238588611408809784584962048 - 
    1266177921943577777137066868419167034395426070308719636250624*rr) + 
  b2*b5*b8*(-598872954531507485254547033650760382930718167975813193924608 - 
    1018457778264261885646755707414860822158143530374851482091520*rr) + 
  b2*b3*b8*(13950026350060760276264509242697716967725854848273917054812160 - 
    885189122183662951857681998342088417720377286269275843067904*rr) + 
  b5^3*(-1768921299621312161797582639378505768215686566157123643244544 - 
    492646899572866398823064357523951290731342185181539938598912*rr) + 
  b2^2*b3*(-16476492336164528977545968211425601771610669299794090699784192 - 
    341337443209945884673174107107582621646406471239803407958016*rr) + 
  b3*b5^2*(-39984196324762498333935596477383016244468557567045469732864 - 
    318163665088525597633785752997176649750397362508122355138560*rr) + 
  b2^2*b8*(160384501897457546816989723577973897523256631303136591478784 - 
    84507014845968583312460252229749989549920830617768414937088*rr) + 
  b1*b5^2*(6421312716986239149571148193235118017235898457536388634247168 - 
    35016045053119777626274215466236125318671287804851102416896*rr) + 
  b2*b3*b5*(-4410913736759183235995606520960569577446117998986071409426432 + 
    136514337763325097340317551902112853540199577291400985706496*rr) + 
  b2*b8^2*(11025688296260927171337621224509229586651154531677307404288000 + 
    175753290277777685680976497611283622109091931349775181414400*rr) + 
  b1*b3*b8*(-7815878349937035110684211740333689373213059657458703122038784 + 
    555918709146670057860174993438422919347204933992062111449088*rr) + 
  b3*b5*b8*(-1903959858618348623748948318129073353767935250749468396486656 + 
    859617364448154293363249142824213181786231936626434548695040*rr) + 
  b2^2*b5*(-561961045031744814143716315973408672594773335717707545313280 + 
    1053617028573378687045061680547437184683121598686496557105152*rr) + 
  b4^2*b5*(5987266643834202958553082222947329602864438134307492017995776 + 
    1224141410205100437453085767708864685427261943385255487471616*rr) + 
  b2^3*(3287852347663019741542501833503759681743606637296488724561920 + 
    1673494299536413262188596817684869891410517505778381412630528*rr) + 
  b3*b4^2*(-61769133745533531945671988354307889828984468315393613656752128 + 
    1856535928276137066907879455162848233494945225424935648755712*rr) + 
  b5^2*b8*(-6481045364288341777034624566337512096214080617459802624229376 + 
    2066449072029114943058858124344728959974830738881441026801664*rr) + 
  b5*b8^2*(17198448034291874866486297847036861496410722925833441800880128 + 
    2216528946799716190861835872562223256886536945475736953683968*rr) + 
  b2^2*b4*(19947958791190922391071583484490823968783316134104192430112768 + 
    2439448411311632692043265054013420870012916106350421029683200*rr) + 
  b2*b4*b5*(7648845950662353555506923452162476813348829674644815898214400 + 
    3140958307748976806726059980897100141513260024400428989939712*rr) + 
  b1*b8^2*(-20353477501717337842647185768616252961656026944835380297334784 + 
    3696477762671488375405340424937225561111483212625797917442048*rr) + 
  b3*b4*b5*(3651595504955262497606780963665317377422223638977030609960960 + 
    3808416119905301825809390971084408432161058317971796797685760*rr) + 
  b1*b4*b5*(1924516495927286142541855347427014520819793182708205618724864 + 
    3878483109241600145696715525429971650725248179756433070882816*rr) + 
  b3*b8^2*(-15468796451387753430531481846779535488850762834717747074564096 + 
    4038002824132817854291876499687286913091723456521724409937920*rr) + 
  b3^3*(-46885909461900720725329303521077757335234094715368885977088 + 
    4791636377856161554378044353427695021077263913636180424392704*rr) + 
  b2*b3*b4*(-58513065280345347101371179570876130957418765476711446406496256 + 
    4869688809445724747712490183726912971664769761456773799084032*rr) + 
  b4^3*(18669564399581457362207140339868542750514681682456337522360320 + 
    5577157934075455013162078086161411860260419696514803607535616*rr) + 
  b2*b4^2*(28411246069244974626180080728850164671368102611503016015036416 + 
    5578691413589809514780542806144555325817144056775481766182912*rr) + 
  b3^2*b8*(-14878180854803640063779901433127253517858275257719687043088384 + 
    6435489101434243142465163117706000794576104704162979345596416*rr) + 
  b4*b8^2*(-9092255839872757333244245877269290394995821583488209643372544 + 
    6632788021542678032633486307087891360657409438117175784112128*rr) + 
  b1*b4*b8*(37882921622557959462975790697189181704460068359653336362778624 + 
    9722559844325819839805751456830738380409603242119263649005568*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b3*b4 + 
  b1*b4*b8*(5553121378384871373658239821758084188580154110959040201752576 - 
    2702426823405234666789904495238084501265698093848114677940224*rr) + 
  b2*b4*b5*(1324362398894078888481279279116450647225299537392217121357824 - 
    1521821236127340709106338358607590747306122276292131999973376*rr) + 
  b4^2*b8*(-203908856995217112785357638764174148997784011461758982029312 - 
    1227746848146082308653626852714223041960474997266957228572672*rr) + 
  b2^2*b8*(991316923545972776457571074367348865376268159968277023424512 - 
    868398007829270319132190494480792659170671331852855598383104*rr) + 
  b5*b8^2*(-1144263007416456835141012459018141447491065705867118548877312 - 
    667708858356499977503439623016352773361162997779044337975296*rr) + 
  b4^2*b5*(1135466214634552225431945202654135331122032340644464752066560 - 
    664378208684559245482074871867063820461584791932693225930752*rr) + 
  b3^3*(1524450618449709926311106334440565404459921116060353860468736 - 
    605349880905294175158464376706502010943122857744378439401472*rr) + 
  b2^2*b3*(-255569301078829529126119881758096593917789237594468082778112 - 
    348122166058776560811845629958047072962795116773515208949760*rr) + 
  b1*b4*b5*(2747402492154060079518157043709319816771663327865585264492544 - 
    346165245775707177707069952461902938171145463047274832592896*rr) + 
  b2*b5*b8*(3114517583484421197905542236825183561846090481389949478240256 - 
    274167523820813620300471907043892525501010748957250868477952*rr) + 
  b2*b3*b4*(4287688812022076911505723046355098771852667976660070004948992 - 
    212317503812269194463562534949881284713376006370872856150016*rr) + 
  b1*b4^2*(-3589053701269139771023267229313366626586839300215616399474688 - 
    178478625241470984152217180320069186844841960610680346247168*rr) + 
  b3^2*b5*(-2280437941713270869978432954349895406044422854177170177130496 - 
    172664591826165074810551180897724856945470235492480807075840*rr) + 
  b3^2*b8*(-1425700529000536830982355045827871055382486254544781536395264 - 
    170818092227183534166137855558477005493002520331593510289408*rr) + 
  b4*b5^2*(-90968648149120230492280803971399844951372076638524795781120 - 
    150418786759474644868623848669960372888128286944952095604736*rr) + 
  b4^3*(1375653510622071604334431605970065600062082281060716095995904 - 
    98703842371005033803060591858755562736881087099801406799872*rr) + 
  b2*b8^2*(-504853512341234035483285388574419998840924189945601231683584 - 
    62992041648254522771458893869394356575314863618999155949568*rr) + 
  b1*b5^2*(1678316509191707529224351490460109107139688704790862853308416 - 
    55640744918125196719737141085640656472844805758432089997312*rr) + 
  b2*b5^2*(705255877971366560885128622888459067749655627680690233933824 - 
    9945180026217468964880236660884609062543352926840436031488*rr) + 
  b3*b5^2*(-242167007547901201557019623421853650600190359082934818832384 + 
    20760844588358814300960736592159569150745531373430486597632*rr) + 
  b5^3*(-525469687780017766365079252485642313346742600084513129234432 + 
    68438543486991660962354123503716864540713984710097510596608*rr) + 
  b2^2*b5*(594349870221931117480214029960791819324431940369230742945792 + 
    107870243570010285196457896176704918642682712487444650917888*rr) + 
  b2*b4^2*(-717701866507390138900983697430386818983476981239881121398784 + 
    128389385107654931396176945897454117141594628902450909675520*rr) + 
  b2^2*b4*(-1723534561927590367179317285537370135527579001192581362089984 + 
    135109339162384300958255526713399453140928321886832532914176*rr) + 
  b3^2*b4*(-4320741727292480248623327893270634075028313409985876240367616 + 
    149475224486997776462484798982939531823672945143914210263040*rr) + 
  b3*b4*b8*(1057271886485512089001144015395877916072646490399433740517376 + 
    152398734737827457552044786871291128503273665610575668838400*rr) + 
  b2^3*(537913310352238393313093626550780028787755157796488866693120 + 
    215216773472781214974625851830210182270285791610884474273792*rr) + 
  b3*b5*b8*(-1333110241931799340002934389329290532998738548153926578864128 + 
    249991450864025641354105859055266373492145623877019416657920*rr) + 
  b5^2*b8*(521147431554166970701833620452012373558968266145227337629696 + 
    286292936266816680760570674276800159414776705921965707231232*rr) + 
  b2*b4*b8*(518415607924403000165574919788307043364321964675003160985600 + 
    390130038544688034825887496957821513193923771347779792666624*rr) + 
  b3*b8^2*(-1293101223974102996800358298934130947231695941154526187225088 + 
    468205909312559092938555464069729697688099806500249376129024*rr) + 
  b2*b3^2*(-1846336182989074883473865412003209146439908205091830007595008 + 
    489569295505993945258417221262836189451079466241074583830528*rr) + 
  b1*b5*b8*(1562856031965675329514351549799991512568666686764240523493376 + 
    494292755270498427748058303702192905122356242110369654374400*rr) + 
  b2*b3*b5*(725034056946372200096678753514479705559823695512767014371328 + 
    589407531037197283313325154082395148343272830010007446618112*rr) + 
  b1*b3*b8*(511845732158766326972011633126781166393084815807573642969088 + 
    748379277816538365039047067008221060699668396025390464761856*rr) + 
  b3*b4*b5*(1589441133072638073178503692572143642745299713196490840080384 + 
    909808943257764015811016741871413202702065939169422698610688*rr) + 
  b8^3*(-1616238413289224024750397468580241797417150292623460696850432 + 
    926213952392012669342039895641246069057788125555933396860928*rr) + 
  b4*b8^2*(6289358431545650862367735231499790651463646988875990241902592 + 
    963067499894398638027344813140575359204428387184509383081984*rr) + 
  b3*b4^2*(1209995072070145383182049975916607185476404920236540262612992 + 
    1096142232024550019629074387265984729099471386162357596061696*rr) + 
  b2*b3*b8*(685308133431805533785917834445889412589720537298361550635008 + 
    1227360223647409850146605814618479060949869717699350539272192*rr) + 
  b4*b5*b8*(-4106184361089896713528576381698141407978969263657698648391680 + 
    1351003160440683410670076800949972506355991430109759744770048*rr) + 
  b1*b8^2*(3455252792089817295899912961469102137192942164480096810827776 + 
    1451538394351272636768623582024451032252438587462576773267456*rr), 
 4286758518005829430823087478140212888313359059682447325134848*b1*b3*b5 + 
  b3*b4^2*(-1006572617760021957249863771441248587441350520888597669740544 - 
    5201345723888322238213730926541134468461049080484975941255168*rr) + 
  b2*b3*b4*(-648630724049451476160916565040120324609346464403422216978432 - 
    4970660674104979563286678722802837437582558587885227566170112*rr) + 
  b1*b4*b8*(-4022906126426557120948632484845958880280537232819175288733696 - 
    2492085727398144900543693490215885920626077853218999896113152*rr) + 
  b1*b4*b5*(-6387618154592569419283498216896736049122143671692014949761024 - 
    2328639389147816243960666914848564230433423995730955259609088*rr) + 
  b4^2*b8*(1153832786363317086463943133734755597378236876888022494216192 - 
    2061930444244734152427259296584657704173990330997803904401408*rr) + 
  b2*b5*b8*(2394398496706762471880925211751217149327712627436613328175104 - 
    1536849899724467195105501068976958991168791435290199912873984*rr) + 
  b2*b4*b8*(-3245203467961319810020118594162048743818826541330838035890176 - 
    1520395566166758157288265248430903791800125509245390280458240*rr) + 
  b2^2*b3*(-1642243744560298363616829744110804357944244739918260638580736 - 
    1452306628448515562684616088314028491083042802549687066820608*rr) + 
  b1*b5*b8*(9336701423401772430729965230167533299894141049807212401131520 - 
    1320280007490046977532846112628925317568052474050769288429568*rr) + 
  b3^2*b8*(-6499328004214643473174895678131346888217536262445332607008768 - 
    1256069800537900656973347457966920747803166398782545586028544*rr) + 
  b2^2*b8*(549096881398371590845557478228572069680872067050340798693376 - 
    1231735208348379137430029345886025663353638969485817504858112*rr) + 
  b3^3*(-2461064605371679632719268531183094769570099257654467398467584 - 
    680555393893846688446426986817871626098769156379688856190976*rr) + 
  b1*b8^2*(5977853975414891480630430311726389479252404951192535520247808 - 
    647410364218430403926527759850516041848312121734990309359616*rr) + 
  b3*b5^2*(-1224284263304954871470257934096103442579803080284608581861376 - 
    566469471397190749924895969174745351710611473465751401136128*rr) + 
  b2*b4*b5*(-494997071185093749968847711269483333945903991604752093806592 - 
    516162003977317833110298133640282494240876824890651518697472*rr) + 
  b2*b8^2*(1524781966165568950953619526588877873996749271270235161231360 - 
    507135296590885289529997979808382305806318839691835655323648*rr) + 
  b1*b3*b8*(3758227319390045110166474645093905296513561761603417586794496 - 
    495022717714873707525146491478497788842404836808971937382400*rr) + 
  b4^2*b5*(-1300383199047326733924167105641450340905711052998363098120192 - 
    428595476006597049361407553776539889416422406185502034100224*rr) + 
  b1*b4^2*(2263043131780944532814080888135287624352641575460822061154304 - 
    374910695112399340548090251720443934857277468510190185742336*rr) + 
  b2*b5^2*(233064784245942980233960586347753878071538896510528221347840 - 
    221705836565948909400840908374578765537316413226630291390464*rr) + 
  b5^3*(-1506680601683327232465523862319628994956875260392474975666176 - 
    124673971280432297538575161080859013702537921096293276975104*rr) + 
  b2*b3*b5*(1007863216963601870918765826408057439219530960309484058050560 - 
    98092810398064012846585285655219585138352103077114518962176*rr) + 
  b1*b5^2*(2889728656964728232965127153746788402957395576099638461333504 - 
    68923953724863723782973627407345746275146492991337854664704*rr) + 
  b3^2*b5*(-1283739911902632860450016843495013711876484101843954691997696 + 
    66774769836721164286485481820271345915103015328065033076736*rr) + 
  b3*b4*b5*(527510549574784474243596897090903980512300076478099231866880 + 
    165614886819434988408638617502812681249720995053835764367360*rr) + 
  b2^2*b5*(706173129002507621510575194110569160905300067106265006866432 + 
    302873423903154230903755264328846968750391224076491724685312*rr) + 
  b2^3*(766851786842333503823168012583059422960470102426054102614016 + 
    315400077052722517476911744020050852287616145957155942432768*rr) + 
  b4*b5*b8*(2679172926131260973714310632853211139069549250344636053979136 + 
    472247632428327884820513010522140331878389348574960568762368*rr) + 
  b5^2*b8*(-6251701072349056367411999096280471736207878831130647717740544 + 
    555852114118234965134448039563220615173275857728481137786880*rr) + 
  b8^3*(-1942740008020755889281265501189576559088750239748352043384832 + 
    614711215101780212874821087340801314692884484754758308986880*rr) + 
  b3*b8^2*(-942247690646233046139440238997778057353623551258468410195968 + 
    737865183510948732537421734411281419325739134489328799973376*rr) + 
  b4*b8^2*(4040917810944412289739944478925855490406940033006192444833792 + 
    983112769680461526184212284115206700175168166544879504064512*rr) + 
  b3*b5*b8*(-2303348786849377193318743516193845294730943604616358644416512 + 
    1088257384230325671877658402036126508873450086931319297671168*rr) + 
  b2^2*b4*(-3181580219338333540353439847563431347585197313842814304387072 + 
    1154342969969742628963081551761134053636375541207956763705344*rr) + 
  b4*b5^2*(1704545708561279680250971073614338159415936762637942711648256 + 
    1733928979081437539819617068748226007868176245037624827314176*rr) + 
  b5*b8^2*(-5197184344065218238861372516439486235416950375147515066449920 + 
    1787593380625763029220470850602719523093726896477333312503808*rr) + 
  b4^3*(-1563349980737451944399317587303945825774953097645251773857792 + 
    1787731873442058685012473590170646232930215265583341489881088*rr) + 
  b2*b3^2*(3299002394185548647571343914857372273782622284630039411556352 + 
    1985722943746772721742424141301830765947096602946054989545472*rr) + 
  b3*b4*b8*(7731970408788171635164487818851189084549300998749148116156416 + 
    2567185982183048776792619982040940229998944254441536580747264*rr) + 
  b2*b3*b8*(4073602403796871907996308194984719791693831012040446813667328 + 
    2921165671421067928690075469377055481848113871276866938077184*rr) + 
  b2*b4^2*(-2948615032091106600838216533477864171239829172385280694419456 + 
    3100530159746193650994124903594194091098960951142896629710848*rr) + 
  b3^2*b4*(6673136144940125339060456834859954867708847761555013962301440 + 
    3517177632196223831399939979058986595744000800602469326389248*rr)}


==> Computing_Map_to_P5/Deg3EqsDoubleFiberQ.txt <==
{((-1059 + (119*I)*Sqrt[7])*Q0^3)/512 + ((31 - (3*I)*Sqrt[7])*Q0*Q2*Q4)/32 + 
  ((41 - (37*I)*Sqrt[7])*Q0*Q3*Q5)/64 + ((225 + (3*I)*Sqrt[7])*Q0*Q1*Q6)/64 + 
  ((69 - (17*I)*Sqrt[7])*Q0*Q2*Q7)/32 + ((5 - (17*I)*Sqrt[7])*Q0*Q3*Q8)/16 + 
  Q6*Q7*Q8 + ((5 + I*Sqrt[7])*Q2*Q8^2)/2 + ((143 - (35*I)*Sqrt[7])*Q0*Q1*Q9)/
   32 + ((-63 + (11*I)*Sqrt[7])*Q2^2*Q9)/16 + ((7 + I*Sqrt[7])*Q4*Q5*Q9)/2 + 
  ((-2 - (3*I)*Sqrt[7])*Q3*Q6*Q9)/2 + 3*Q4*Q8*Q9 + 
  ((7 - I*Sqrt[7])*Q7*Q8*Q9)/8 + ((-5 - I*Sqrt[7])*Q3*Q9^2)/4, 
 ((-683 + (479*I)*Sqrt[7])*Q0^3)/4096 + ((-31 + (3*I)*Sqrt[7])*Q0*Q2*Q4)/
   128 + ((27 - (15*I)*Sqrt[7])*Q0*Q3*Q5)/32 + 
  ((-3 - (9*I)*Sqrt[7])*Q0*Q1*Q6)/32 + ((-1 - (3*I)*Sqrt[7])*Q0*Q2*Q7)/32 + 
  Q5*Q6*Q7 + ((23 - (27*I)*Sqrt[7])*Q0*Q3*Q8)/64 + 
  ((-2 - I*Sqrt[7])*Q0*Q1*Q9)/8 + ((19 - (3*I)*Sqrt[7])*Q2^2*Q9)/32 - 
  (Q4*Q5*Q9)/2 + ((25 + (9*I)*Sqrt[7])*Q3*Q6*Q9)/16 + 
  ((7 - I*Sqrt[7])*Q5*Q7*Q9)/8 + ((21 + I*Sqrt[7])*Q3*Q9^2)/16, 
 ((903 - (203*I)*Sqrt[7])*Q0^3)/1024 + ((9 - (5*I)*Sqrt[7])*Q0*Q2*Q4)/16 + 
  ((3 + (9*I)*Sqrt[7])*Q0*Q3*Q5)/16 + ((-31 + (3*I)*Sqrt[7])*Q0*Q1*Q6)/16 - 
  (Q0*Q2*Q7)/2 + ((19 + (9*I)*Sqrt[7])*Q0*Q3*Q8)/16 + Q4*Q6*Q8 + 
  ((-21 - I*Sqrt[7])*Q2*Q8^2)/8 + ((-29 + (13*I)*Sqrt[7])*Q0*Q1*Q9)/16 + 
  ((9 - (4*I)*Sqrt[7])*Q2^2*Q9)/4 - 2*Q4*Q5*Q9 + 
  ((5 + (5*I)*Sqrt[7])*Q3*Q6*Q9)/8 + ((-7 + I*Sqrt[7])*Q4*Q8*Q9)/4, 
 ((33 - (61*I)*Sqrt[7])*Q0^3)/256 + ((-1 + I*Sqrt[7])*Q0*Q2*Q4)/4 + 
  ((-1 + I*Sqrt[7])*Q0*Q3*Q5)/4 + ((-1 + I*Sqrt[7])*Q0*Q1*Q6)/4 + Q4*Q5*Q6 + 
  (I/2)*Sqrt[7]*Q0*Q2*Q7 + (I/2)*Sqrt[7]*Q0*Q3*Q8 + (I/2)*Sqrt[7]*Q0*Q1*Q9, 
 ((-109 - (39*I)*Sqrt[7])*Q0^3)/1024 + ((-5 + I*Sqrt[7])*Q0*Q2*Q4)/32 + 
  ((5 + (3*I)*Sqrt[7])*Q0*Q3*Q5)/8 + ((5 - I*Sqrt[7])*Q0*Q1*Q6)/16 + 
  Q3*Q6^2 + ((7 + (2*I)*Sqrt[7])*Q0*Q3*Q8)/8 + (I/4)*Sqrt[7]*Q2^2*Q9, 
 ((-57 - (11*I)*Sqrt[7])*Q0^3)/256 + ((11 + I*Sqrt[7])*Q0*Q3*Q5)/8 + 
  Q3^2*Q7 + Q0*Q3*Q8 + ((1 + I*Sqrt[7])*Q0*Q1*Q9)/8 + 
  ((5 + I*Sqrt[7])*Q2^2*Q9)/8 + ((-1 + (3*I)*Sqrt[7])*Q3*Q6*Q9)/8, 
 ((-13 - (7*I)*Sqrt[7])*Q0^3)/256 + Q3^2*Q4 - (Q0*Q3*Q5)/2 + (Q0*Q1*Q6)/2 + 
  ((-7 + I*Sqrt[7])*Q0*Q3*Q8)/8 + ((7 - (5*I)*Sqrt[7])*Q0*Q1*Q9)/32 + 
  ((-21 - I*Sqrt[7])*Q2^2*Q9)/32 + ((-7 - (11*I)*Sqrt[7])*Q3*Q6*Q9)/32, 
 ((273 - (109*I)*Sqrt[7])*Q0^3)/1024 + ((-13 - (7*I)*Sqrt[7])*Q0*Q2*Q4)/32 + 
  ((-9 + (5*I)*Sqrt[7])*Q0*Q1*Q6)/16 - (Q0*Q2*Q7)/2 + 
  ((3 + I*Sqrt[7])*Q0*Q3*Q8)/16 + Q2*Q5*Q8 + ((-1 + (3*I)*Sqrt[7])*Q0*Q1*Q9)/
   8 - (I/4)*Sqrt[7]*Q2^2*Q9 + ((5 + I*Sqrt[7])*Q3*Q6*Q9)/8, 
 ((-249 + (181*I)*Sqrt[7])*Q0^3)/1024 + ((27 + I*Sqrt[7])*Q0*Q2*Q4)/32 + 
  ((5 - I*Sqrt[7])*Q0*Q3*Q5)/16 + Q2*Q5^2 + ((1 - (5*I)*Sqrt[7])*Q0*Q1*Q6)/
   16 + ((7 - I*Sqrt[7])*Q0*Q2*Q7)/8 - (I/8)*Sqrt[7]*Q0*Q3*Q8 + 
  ((-7 - (11*I)*Sqrt[7])*Q0*Q1*Q9)/32 + ((-7 - (3*I)*Sqrt[7])*Q2^2*Q9)/32 + 
  ((-21 - I*Sqrt[7])*Q3*Q6*Q9)/32, ((-145 - (19*I)*Sqrt[7])*Q0^3)/512 + 
  ((13 - I*Sqrt[7])*Q0*Q2*Q4)/16 + (Q0*Q3*Q5)/2 + Q2^2*Q6 + 
  ((7 - I*Sqrt[7])*Q0*Q3*Q8)/16 + ((7 - I*Sqrt[7])*Q2^2*Q9)/8, 
 ((-7723 + (3935*I)*Sqrt[7])*Q0^3)/16384 + ((241 - (205*I)*Sqrt[7])*Q0*Q2*Q4)/
   512 + ((201 - (69*I)*Sqrt[7])*Q0*Q3*Q5)/256 + 
  ((-99 - (73*I)*Sqrt[7])*Q0*Q1*Q6)/256 + ((-1 - (3*I)*Sqrt[7])*Q0*Q2*Q7)/8 + 
  Q1*Q7^2 + ((175 - (83*I)*Sqrt[7])*Q0*Q3*Q8)/256 + 
  ((-77 - (7*I)*Sqrt[7])*Q0*Q1*Q9)/128 + ((119 - (59*I)*Sqrt[7])*Q2^2*Q9)/
   128 + ((-21 + I*Sqrt[7])*Q4*Q5*Q9)/16 + ((31 + (13*I)*Sqrt[7])*Q3*Q6*Q9)/
   32 + ((5 - I*Sqrt[7])*Q5*Q7*Q9)/16 + ((-5 + I*Sqrt[7])*Q4*Q8*Q9)/8 + 
  ((-7 + (3*I)*Sqrt[7])*Q7*Q8*Q9)/16 + (3*Q3*Q9^2)/2, 
 ((147 - (295*I)*Sqrt[7])*Q0^3)/1024 + ((-5 + (17*I)*Sqrt[7])*Q0*Q2*Q4)/32 + 
  ((-9 + (5*I)*Sqrt[7])*Q0*Q3*Q5)/16 + ((1 + I*Sqrt[7])*Q0*Q2*Q7)/2 + 
  Q1*Q4*Q7 + ((-3 + (7*I)*Sqrt[7])*Q0*Q3*Q8)/16 + 
  ((1 + I*Sqrt[7])*Q0*Q1*Q9)/8 + (I/4)*Sqrt[7]*Q2^2*Q9 + 
  ((3 - I*Sqrt[7])*Q3*Q6*Q9)/8, ((-93 + (9*I)*Sqrt[7])*Q0^3)/512 + 
  ((5 - I*Sqrt[7])*Q0*Q2*Q4)/16 + Q1*Q4^2 + ((1 - (5*I)*Sqrt[7])*Q0*Q3*Q5)/
   16 + ((5 + (3*I)*Sqrt[7])*Q0*Q1*Q6)/8 - (I/4)*Sqrt[7]*Q0*Q3*Q8 + 
  ((35 + (7*I)*Sqrt[7])*Q0*Q1*Q9)/32 + ((7 - (5*I)*Sqrt[7])*Q2^2*Q9)/32 + 
  ((21 + I*Sqrt[7])*Q3*Q6*Q9)/32, ((-9 + (5*I)*Sqrt[7])*Q0^3)/128 + Q1*Q2*Q3, 
 ((-55 - (5*I)*Sqrt[7])*Q0^3)/64 + ((11 + I*Sqrt[7])*Q0*Q2*Q4)/8 + 
  ((11 + I*Sqrt[7])*Q0*Q1*Q6)/8 + (3*Q0*Q2*Q7)/2 + Q1^2*Q8 + (Q0*Q3*Q8)/2 + 
  ((11 - I*Sqrt[7])*Q0*Q1*Q9)/8 + ((3 - I*Sqrt[7])*Q2^2*Q9)/8 + 
  ((1 - (3*I)*Sqrt[7])*Q3*Q6*Q9)/8, ((275 - (39*I)*Sqrt[7])*Q0^3)/512 + 
  ((-13 + I*Sqrt[7])*Q0*Q2*Q4)/16 + Q1^2*Q5 - (Q0*Q1*Q6)/2 + 
  ((-7 + I*Sqrt[7])*Q0*Q2*Q7)/8 + ((-7 + I*Sqrt[7])*Q0*Q3*Q8)/16 + 
  ((-35 + (9*I)*Sqrt[7])*Q0*Q1*Q9)/32 + ((-7 + (5*I)*Sqrt[7])*Q2^2*Q9)/32 + 
  ((7 + (11*I)*Sqrt[7])*Q3*Q6*Q9)/32, 
 ((4515 - (2039*I)*Sqrt[7])*Q0*Q2*Q3)/1792 + 
  ((-3885 - (103*I)*Sqrt[7])*Q0*Q4^2)/448 + 
  ((5551 + (173*I)*Sqrt[7])*Q0*Q1*Q5)/896 + 
  ((4347 - (2287*I)*Sqrt[7])*Q0^2*Q6)/3584 + 
  ((-501 + (65*I)*Sqrt[7])*Q0*Q4*Q7)/64 + ((7 + (5*I)*Sqrt[7])*Q0*Q7^2)/28 + 
  ((8715 + (1601*I)*Sqrt[7])*Q0*Q1*Q8)/896 + ((7 + I*Sqrt[7])*Q4*Q8^2)/7 + 
  Q7*Q8^2 + ((-3703 - (517*I)*Sqrt[7])*Q0^2*Q9)/896 + 
  ((-7 + (11*I)*Sqrt[7])*Q2*Q4*Q9)/112 + ((21 + (15*I)*Sqrt[7])*Q3*Q5*Q9)/
   28 + ((-301 + (89*I)*Sqrt[7])*Q1*Q6*Q9)/56 + 
  ((7 - (3*I)*Sqrt[7])*Q3*Q8*Q9)/56 + ((-21 + (15*I)*Sqrt[7])*Q1*Q9^2)/7, 
 ((-123 + (111*I)*Sqrt[7])*Q0*Q2*Q3)/128 + ((53 - I*Sqrt[7])*Q0*Q4^2)/16 + 
  ((-155 + (15*I)*Sqrt[7])*Q0*Q1*Q5)/64 + ((-27 + (15*I)*Sqrt[7])*Q0^2*Q6)/
   32 + ((65 - (29*I)*Sqrt[7])*Q0*Q4*Q7)/32 + ((-3 - I*Sqrt[7])*Q0*Q7^2)/4 + 
  ((-235 - (33*I)*Sqrt[7])*Q0*Q1*Q8)/64 + Q5*Q7*Q8 + 
  ((101 + (15*I)*Sqrt[7])*Q0^2*Q9)/64 + ((9 - (5*I)*Sqrt[7])*Q1*Q6*Q9)/8 + 
  ((-1 - I*Sqrt[7])*Q2*Q7*Q9)/4 + ((5 + I*Sqrt[7])*Q3*Q8*Q9)/4 + 
  ((1 - (3*I)*Sqrt[7])*Q1*Q9^2)/4, ((13 - (121*I)*Sqrt[7])*Q0*Q2*Q3)/128 + 
  ((-61 + (9*I)*Sqrt[7])*Q0*Q4^2)/16 + ((93 - (9*I)*Sqrt[7])*Q0*Q1*Q5)/64 + 
  ((55 - (59*I)*Sqrt[7])*Q0^2*Q6)/128 + ((-43 + (47*I)*Sqrt[7])*Q0*Q4*Q7)/
   32 + Q5^2*Q7 + ((7 + I*Sqrt[7])*Q0*Q7^2)/4 + 
  ((281 + (27*I)*Sqrt[7])*Q0*Q1*Q8)/64 + ((-143 - (13*I)*Sqrt[7])*Q0^2*Q9)/
   64 + ((5 + I*Sqrt[7])*Q3*Q5*Q9)/4 + ((-5 + (5*I)*Sqrt[7])*Q1*Q6*Q9)/8 + 
  ((7 + (11*I)*Sqrt[7])*Q1*Q9^2)/16, ((-1 + I*Sqrt[7])*Q0*Q2*Q3)/2 + 
  ((47 - (19*I)*Sqrt[7])*Q0*Q4^2)/16 + ((-5 + I*Sqrt[7])*Q0*Q1*Q5)/2 + 
  ((13 + (7*I)*Sqrt[7])*Q0^2*Q6)/64 + ((15 - (11*I)*Sqrt[7])*Q0*Q4*Q7)/8 + 
  ((-41 + (5*I)*Sqrt[7])*Q0*Q1*Q8)/8 + Q4*Q5*Q8 + 
  ((61 - (9*I)*Sqrt[7])*Q0^2*Q9)/32 + ((-1 - I*Sqrt[7])*Q2*Q4*Q9)/4 + 
  ((-5 - I*Sqrt[7])*Q3*Q5*Q9)/4 + ((1 - (3*I)*Sqrt[7])*Q1*Q6*Q9)/2 + 
  ((-21 - I*Sqrt[7])*Q3*Q8*Q9)/16 + ((-7 - (11*I)*Sqrt[7])*Q1*Q9^2)/8, 
 ((1 - (5*I)*Sqrt[7])*Q0*Q2*Q3)/8 + ((-5 + (5*I)*Sqrt[7])*Q0*Q4^2)/4 + 
  (2 - I*Sqrt[7])*Q0*Q1*Q5 + Q4*Q5^2 + ((-15 - (13*I)*Sqrt[7])*Q0^2*Q6)/64 + 
  ((5*I)/4)*Sqrt[7]*Q0*Q4*Q7 + ((14 - (5*I)*Sqrt[7])*Q0*Q1*Q8)/4 + 
  ((-35 + (15*I)*Sqrt[7])*Q0^2*Q9)/32 + ((7 + (11*I)*Sqrt[7])*Q1*Q6*Q9)/8 + 
  ((63 + (35*I)*Sqrt[7])*Q1*Q9^2)/32, ((-17 - (3*I)*Sqrt[7])*Q0*Q2*Q3)/16 + 
  ((1 + (3*I)*Sqrt[7])*Q0*Q4^2)/4 + ((-13 - (7*I)*Sqrt[7])*Q0*Q1*Q5)/16 + 
  ((-11 - I*Sqrt[7])*Q0^2*Q6)/16 + ((2 + I*Sqrt[7])*Q0*Q4*Q7)/2 + 
  ((7 - (11*I)*Sqrt[7])*Q0*Q1*Q8)/16 + Q3*Q6*Q8 + 
  ((31 + (29*I)*Sqrt[7])*Q0^2*Q9)/64 + ((-3 + I*Sqrt[7])*Q2*Q4*Q9)/8 + 
  ((-5 - I*Sqrt[7])*Q3*Q5*Q9)/8 + ((-21 - I*Sqrt[7])*Q3*Q8*Q9)/32, 
 ((23 + (5*I)*Sqrt[7])*Q0*Q2*Q3)/16 + ((-1 - (3*I)*Sqrt[7])*Q0*Q4^2)/4 + 
  ((3 + I*Sqrt[7])*Q0*Q1*Q5)/4 + ((-11 - I*Sqrt[7])*Q0^2*Q6)/64 + Q3*Q5*Q6 + 
  ((-7 - (5*I)*Sqrt[7])*Q0*Q4*Q7)/8 + ((-7 + (5*I)*Sqrt[7])*Q0*Q1*Q8)/8 + 
  ((-7 - (5*I)*Sqrt[7])*Q0^2*Q9)/16, ((-1 + (5*I)*Sqrt[7])*Q0*Q2*Q3)/8 + 
  Q3^3 + ((3 - I*Sqrt[7])*Q0*Q4^2)/2 + ((-1 + I*Sqrt[7])*Q0*Q1*Q5)/2 + 
  ((7 - (5*I)*Sqrt[7])*Q0*Q4*Q7)/8 + ((-7 + I*Sqrt[7])*Q0*Q1*Q8)/4 + 
  ((7 - (7*I)*Sqrt[7])*Q0^2*Q9)/16, ((-43 - (33*I)*Sqrt[7])*Q0*Q2*Q3)/128 + 
  ((-11 - I*Sqrt[7])*Q0*Q4^2)/8 + ((5 - (17*I)*Sqrt[7])*Q0^2*Q6)/256 + 
  ((-13 + I*Sqrt[7])*Q0*Q4*Q7)/16 + Q2*Q6*Q7 + 
  ((39 + (21*I)*Sqrt[7])*Q0*Q1*Q8)/64 + ((-49 - (19*I)*Sqrt[7])*Q0^2*Q9)/64 + 
  ((3 - I*Sqrt[7])*Q2*Q4*Q9)/8 + ((9 + (5*I)*Sqrt[7])*Q3*Q5*Q9)/8 + 
  ((7 - I*Sqrt[7])*Q2*Q7*Q9)/8 + ((49 + (13*I)*Sqrt[7])*Q3*Q8*Q9)/32, 
 ((23 - (3*I)*Sqrt[7])*Q0*Q2*Q3)/32 + ((5 - I*Sqrt[7])*Q0*Q4^2)/4 + 
  ((11 + I*Sqrt[7])*Q0*Q1*Q5)/16 + ((11 + I*Sqrt[7])*Q0^2*Q6)/32 + Q2*Q4*Q6 + 
  ((7 - (5*I)*Sqrt[7])*Q0*Q4*Q7)/16 + ((-7 - I*Sqrt[7])*Q0*Q1*Q8)/16 + 
  ((21 + (3*I)*Sqrt[7])*Q0^2*Q9)/32 + ((21 + I*Sqrt[7])*Q2*Q4*Q9)/32 + 
  ((-49 - (13*I)*Sqrt[7])*Q3*Q5*Q9)/32 + ((-217 - (21*I)*Sqrt[7])*Q3*Q8*Q9)/
   128, ((-1 - (35*I)*Sqrt[7])*Q0*Q2*Q3)/64 + ((9 - (5*I)*Sqrt[7])*Q0*Q4^2)/
   16 + ((31 - (3*I)*Sqrt[7])*Q0*Q1*Q5)/32 + ((93 - (9*I)*Sqrt[7])*Q0^2*Q6)/
   128 + ((1 - (5*I)*Sqrt[7])*Q0*Q4*Q7)/16 + ((-1 - (3*I)*Sqrt[7])*Q0*Q1*Q8)/
   32 + Q2^2*Q8 + ((5 - I*Sqrt[7])*Q0^2*Q9)/32 + 
  ((7 - I*Sqrt[7])*Q2*Q4*Q9)/8 + ((-5 - I*Sqrt[7])*Q3*Q5*Q9)/8 + 
  ((-21 - I*Sqrt[7])*Q3*Q8*Q9)/32, ((23 + (5*I)*Sqrt[7])*Q0*Q2*Q3)/16 + 
  ((-1 + I*Sqrt[7])*Q0*Q1*Q5)/4 + Q2^2*Q5 + ((-1 + I*Sqrt[7])*Q0^2*Q6)/4 + 
  (I/4)*Sqrt[7]*Q0*Q1*Q8, ((-9 + (5*I)*Sqrt[7])*Q0*Q2*Q3)/64 + 
  ((-5 + I*Sqrt[7])*Q0*Q4^2)/8 + ((11 + I*Sqrt[7])*Q0*Q1*Q5)/32 + 
  ((-3 - I*Sqrt[7])*Q0^2*Q6)/8 + Q1*Q6^2 + ((-7 + (3*I)*Sqrt[7])*Q0*Q4*Q7)/
   16 + ((35 + I*Sqrt[7])*Q0*Q1*Q8)/32 + ((-21 + I*Sqrt[7])*Q0^2*Q9)/32 + 
  ((7 - I*Sqrt[7])*Q1*Q6*Q9)/8, ((13 + (7*I)*Sqrt[7])*Q0*Q2*Q3)/32 + 
  ((-31 + (3*I)*Sqrt[7])*Q0^2*Q6)/64 + Q1*Q3*Q7 + 
  ((-5 + I*Sqrt[7])*Q0*Q1*Q8)/16 + ((-5 + I*Sqrt[7])*Q0^2*Q9)/16, 
 ((-1 - (3*I)*Sqrt[7])*Q0*Q2*Q3)/16 + Q1*Q3*Q4 - Q0*Q4^2 + 
  ((5 - I*Sqrt[7])*Q0*Q1*Q5)/8 + ((9 - (5*I)*Sqrt[7])*Q0^2*Q6)/32 + 
  ((-7 + I*Sqrt[7])*Q0*Q4*Q7)/8 + ((7 + I*Sqrt[7])*Q0*Q1*Q8)/8 + 
  ((-7 - I*Sqrt[7])*Q0^2*Q9)/16, Q1^2*Q2 + ((5 - I*Sqrt[7])*Q0*Q2*Q3)/16 + 
  ((-1 + I*Sqrt[7])*Q0*Q1*Q5)/4 + ((1 + (3*I)*Sqrt[7])*Q0^2*Q6)/32 + 
  (I/4)*Sqrt[7]*Q0*Q1*Q8, ((-2149 + (1521*I)*Sqrt[7])*Q0*Q1*Q2)/1344 + 
  ((-1435 + (15*I)*Sqrt[7])*Q0*Q3*Q4)/672 + 
  ((-5747 + (3975*I)*Sqrt[7])*Q0^2*Q5)/5376 + 
  ((1687 + (101*I)*Sqrt[7])*Q0*Q6^2)/336 + ((581 - (81*I)*Sqrt[7])*Q1^2*Q7)/
   336 + ((-2093 - (999*I)*Sqrt[7])*Q0*Q3*Q7)/672 + Q6*Q7^2 + 
  ((3521 + (1443*I)*Sqrt[7])*Q0^2*Q8)/1344 + ((-14 - (6*I)*Sqrt[7])*Q2*Q4*Q8)/
   7 + ((3 + I*Sqrt[7])*Q4^2*Q9)/2 + ((-19 - I*Sqrt[7])*Q1*Q5*Q9)/6 + 
  ((231 - (683*I)*Sqrt[7])*Q0*Q6*Q9)/672 + ((19 + I*Sqrt[7])*Q4*Q7*Q9)/4 + 
  ((7 - I*Sqrt[7])*Q7^2*Q9)/8 + ((-11 - (3*I)*Sqrt[7])*Q1*Q8*Q9)/3 - Q0*Q9^2, 
 ((113 - (205*I)*Sqrt[7])*Q0*Q1*Q2)/192 + ((67 - (23*I)*Sqrt[7])*Q0*Q3*Q4)/
   48 + ((-31 - (253*I)*Sqrt[7])*Q0^2*Q5)/384 + 
  ((-217 + (21*I)*Sqrt[7])*Q0*Q6^2)/48 + ((-4 + (2*I)*Sqrt[7])*Q1^2*Q7)/3 + 
  ((367 + (61*I)*Sqrt[7])*Q0*Q3*Q7)/96 + Q4*Q6*Q7 + 
  ((-145 - (19*I)*Sqrt[7])*Q0^2*Q8)/48 + ((5 + I*Sqrt[7])*Q2*Q4*Q8)/2 - 
  2*Q4^2*Q9 + ((9 - I*Sqrt[7])*Q1*Q5*Q9)/3 + ((-7 + (19*I)*Sqrt[7])*Q0*Q6*Q9)/
   24 + ((-7 + I*Sqrt[7])*Q4*Q7*Q9)/2 + ((49 + I*Sqrt[7])*Q1*Q8*Q9)/12, 
 ((283 + (145*I)*Sqrt[7])*Q0*Q1*Q2)/192 + ((-1 + (2*I)*Sqrt[7])*Q0*Q3*Q4)/3 + 
  ((79 + (61*I)*Sqrt[7])*Q0^2*Q5)/96 + Q4^2*Q6 + 
  ((89 - (21*I)*Sqrt[7])*Q0*Q6^2)/24 + ((7 - (5*I)*Sqrt[7])*Q1^2*Q7)/12 + 
  ((-343 - I*Sqrt[7])*Q0*Q3*Q7)/96 + ((133 - (5*I)*Sqrt[7])*Q0^2*Q8)/48 + 
  ((-21 - I*Sqrt[7])*Q2*Q4*Q8)/8 + ((7 - I*Sqrt[7])*Q4^2*Q9)/4 + 
  ((-21 + (7*I)*Sqrt[7])*Q1*Q5*Q9)/12 + ((7 - (19*I)*Sqrt[7])*Q0*Q6*Q9)/24 + 
  ((21 - (7*I)*Sqrt[7])*Q4*Q7*Q9)/8 + ((-77 + (7*I)*Sqrt[7])*Q1*Q8*Q9)/24, 
 ((-6587 - (2385*I)*Sqrt[7])*Q0*Q1*Q2)/5376 + 
  ((-119 + (123*I)*Sqrt[7])*Q0*Q3*Q4)/168 + 
  ((2429 - (681*I)*Sqrt[7])*Q0^2*Q5)/5376 + 
  ((-203 + (383*I)*Sqrt[7])*Q0*Q6^2)/672 + ((35 - (15*I)*Sqrt[7])*Q1^2*Q7)/
   42 + ((5117 + (471*I)*Sqrt[7])*Q0*Q3*Q7)/2688 + 
  ((-1939 + (39*I)*Sqrt[7])*Q0^2*Q8)/2688 + ((7 - (3*I)*Sqrt[7])*Q2*Q4*Q8)/
   14 + Q3*Q8^2 + ((31 - (3*I)*Sqrt[7])*Q4^2*Q9)/8 + 
  ((-25 + (5*I)*Sqrt[7])*Q1*Q5*Q9)/12 + ((609 + (451*I)*Sqrt[7])*Q0*Q6*Q9)/
   336 + ((25 - (5*I)*Sqrt[7])*Q4*Q7*Q9)/8 - (10*Q1*Q8*Q9)/3 + 4*Q0*Q9^2, 
 ((41 + (27*I)*Sqrt[7])*Q0*Q1*Q2)/96 + ((-49 - (51*I)*Sqrt[7])*Q0*Q3*Q4)/48 + 
  ((-89 + (21*I)*Sqrt[7])*Q0^2*Q5)/96 + ((11 + I*Sqrt[7])*Q0*Q6^2)/12 + 
  ((-1 + (3*I)*Sqrt[7])*Q1^2*Q7)/6 + ((-107 - (33*I)*Sqrt[7])*Q0*Q3*Q7)/48 + 
  ((37 + (15*I)*Sqrt[7])*Q0^2*Q8)/48 + Q3*Q5*Q8 + (-3 + I*Sqrt[7])*Q4^2*Q9 + 
  ((7 - (5*I)*Sqrt[7])*Q1*Q5*Q9)/6 + ((-33 - (19*I)*Sqrt[7])*Q0*Q6*Q9)/24 + 
  ((-7 + (5*I)*Sqrt[7])*Q4*Q7*Q9)/4 + ((35 - (9*I)*Sqrt[7])*Q1*Q8*Q9)/12 + 
  ((-7 + I*Sqrt[7])*Q0*Q9^2)/2, ((-73 - (11*I)*Sqrt[7])*Q0*Q1*Q2)/96 + 
  ((13 + (5*I)*Sqrt[7])*Q0*Q3*Q4)/6 + ((47 - (83*I)*Sqrt[7])*Q0^2*Q5)/192 + 
  Q3*Q5^2 + ((-9 + I*Sqrt[7])*Q0*Q6^2)/6 + ((-7 - (11*I)*Sqrt[7])*Q1^2*Q7)/
   24 + ((175 + (17*I)*Sqrt[7])*Q0*Q3*Q7)/48 + 
  ((-77 - (7*I)*Sqrt[7])*Q0^2*Q8)/48 + ((7 - (5*I)*Sqrt[7])*Q4^2*Q9)/4 + 
  ((-7 + (21*I)*Sqrt[7])*Q1*Q5*Q9)/24 + ((35 + (17*I)*Sqrt[7])*Q0*Q6*Q9)/24 + 
  ((7 - (21*I)*Sqrt[7])*Q4*Q7*Q9)/16 + ((-91 + (49*I)*Sqrt[7])*Q1*Q8*Q9)/48 + 
  ((21 - (7*I)*Sqrt[7])*Q0*Q9^2)/8, ((-77 + (57*I)*Sqrt[7])*Q0*Q1*Q2)/5376 + 
  ((-77 + (57*I)*Sqrt[7])*Q0*Q3*Q4)/672 + ((-1253 + (369*I)*Sqrt[7])*Q0^2*Q5)/
   10752 + ((-49 + (13*I)*Sqrt[7])*Q0*Q6^2)/84 + 
  ((-7 + (3*I)*Sqrt[7])*Q1^2*Q7)/42 + ((1337 + (267*I)*Sqrt[7])*Q0*Q3*Q7)/
   2688 + ((-1351 - (117*I)*Sqrt[7])*Q0^2*Q8)/2688 + 
  ((7 + I*Sqrt[7])*Q2*Q4*Q8)/7 + Q2*Q7*Q8 + ((5 - I*Sqrt[7])*Q1*Q5*Q9)/12 + 
  ((-105 + (101*I)*Sqrt[7])*Q0*Q6*Q9)/672 + ((7 - (3*I)*Sqrt[7])*Q1*Q8*Q9)/
   24, ((-1043 - (345*I)*Sqrt[7])*Q0*Q1*Q2)/768 + 
  ((-47 - (45*I)*Sqrt[7])*Q0*Q3*Q4)/96 + ((-731 - (177*I)*Sqrt[7])*Q0^2*Q5)/
   1536 + ((-5 + (17*I)*Sqrt[7])*Q0*Q6^2)/24 + (Q1^2*Q7)/3 + 
  ((335 - (243*I)*Sqrt[7])*Q0*Q3*Q7)/384 + Q2*Q5*Q7 + 
  ((17 + (147*I)*Sqrt[7])*Q0^2*Q8)/384 + ((5 - I*Sqrt[7])*Q1*Q5*Q9)/12 + 
  ((69 + (47*I)*Sqrt[7])*Q0*Q6*Q9)/96 + ((7 - (3*I)*Sqrt[7])*Q1*Q8*Q9)/24, 
 ((23 + (5*I)*Sqrt[7])*Q0*Q1*Q2)/16 + ((3 + I*Sqrt[7])*Q0*Q3*Q4)/4 + 
  ((-11 - I*Sqrt[7])*Q0^2*Q5)/64 + Q2*Q4*Q5 + ((-1 - (3*I)*Sqrt[7])*Q0*Q6^2)/
   4 + ((-7 + (5*I)*Sqrt[7])*Q0*Q3*Q7)/8 + ((-7 - (5*I)*Sqrt[7])*Q0^2*Q8)/
   16 + ((-7 - (5*I)*Sqrt[7])*Q0*Q6*Q9)/8, 
 ((-1 - (3*I)*Sqrt[7])*Q0*Q1*Q2)/16 + ((5 - I*Sqrt[7])*Q0*Q3*Q4)/8 + 
  ((9 - (5*I)*Sqrt[7])*Q0^2*Q5)/32 + Q2*Q3*Q6 - Q0*Q6^2 + 
  ((7 + I*Sqrt[7])*Q0*Q3*Q7)/8 + ((-7 - I*Sqrt[7])*Q0^2*Q8)/16 + 
  ((-7 + I*Sqrt[7])*Q0*Q6*Q9)/8, ((-1 + (5*I)*Sqrt[7])*Q0*Q1*Q2)/8 + Q2^3 + 
  ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/2 + ((3 - I*Sqrt[7])*Q0*Q6^2)/2 + 
  ((-7 + I*Sqrt[7])*Q0*Q3*Q7)/4 + ((7 - (7*I)*Sqrt[7])*Q0^2*Q8)/16 + 
  ((7 - (5*I)*Sqrt[7])*Q0*Q6*Q9)/8, ((197 - (209*I)*Sqrt[7])*Q0*Q1*Q2)/384 + 
  ((11 + I*Sqrt[7])*Q0*Q3*Q4)/12 + ((533 + (31*I)*Sqrt[7])*Q0^2*Q5)/768 + 
  ((9 - (5*I)*Sqrt[7])*Q0*Q6^2)/24 + ((5 + I*Sqrt[7])*Q1^2*Q7)/6 + 
  ((55 + (5*I)*Sqrt[7])*Q0*Q3*Q7)/192 + ((-17 - (19*I)*Sqrt[7])*Q0^2*Q8)/
   192 + Q1*Q6*Q8 + (Q1*Q5*Q9)/3 + ((7 - (11*I)*Sqrt[7])*Q0*Q6*Q9)/48 + 
  ((7 - I*Sqrt[7])*Q1*Q8*Q9)/24, ((87 + (101*I)*Sqrt[7])*Q0*Q1*Q2)/384 + 
  ((-9 + (5*I)*Sqrt[7])*Q0*Q3*Q4)/48 + ((-261 + (17*I)*Sqrt[7])*Q0^2*Q5)/
   768 + Q1*Q5*Q6 + ((-5 + I*Sqrt[7])*Q0*Q6^2)/24 + 
  ((-21 - I*Sqrt[7])*Q1^2*Q7)/24 + ((21 + (31*I)*Sqrt[7])*Q0*Q3*Q7)/192 + 
  ((-21 + I*Sqrt[7])*Q0^2*Q8)/192 + ((7 - I*Sqrt[7])*Q1*Q5*Q9)/12 + 
  ((-7 + (3*I)*Sqrt[7])*Q0*Q6*Q9)/48 + ((21 - (7*I)*Sqrt[7])*Q1*Q8*Q9)/48, 
 ((5 - I*Sqrt[7])*Q0*Q1*Q2)/16 + Q1*Q3^2 + ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/4 + 
  ((1 + (3*I)*Sqrt[7])*Q0^2*Q5)/32 + (I/4)*Sqrt[7]*Q0*Q3*Q7, 
 ((23 + (5*I)*Sqrt[7])*Q0*Q1*Q2)/16 + Q1^2*Q4 + 
  ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/4 + ((-1 + I*Sqrt[7])*Q0^2*Q5)/4 + 
  (I/4)*Sqrt[7]*Q0*Q3*Q7, ((13 + (7*I)*Sqrt[7])*Q0*Q1*Q2)/32 + 
  ((-31 + (3*I)*Sqrt[7])*Q0^2*Q5)/64 + ((-5 + I*Sqrt[7])*Q0*Q3*Q7)/16 + 
  ((-5 + I*Sqrt[7])*Q0^2*Q8)/16 + Q2*Q3*Q9, 
 ((-1953 - (1347*I)*Sqrt[7])*Q0^2*Q2)/7168 + ((43 - (95*I)*Sqrt[7])*Q0*Q3^2)/
   224 + ((-437 + (257*I)*Sqrt[7])*Q0*Q1*Q4)/896 + 
  ((-103 - (85*I)*Sqrt[7])*Q0*Q5*Q6)/112 + ((65 + (163*I)*Sqrt[7])*Q0*Q1*Q7)/
   224 + ((7 + I*Sqrt[7])*Q5*Q7^2)/14 + ((-6 - (2*I)*Sqrt[7])*Q4^2*Q8)/7 + 
  ((-91 - (305*I)*Sqrt[7])*Q0*Q6*Q8)/448 + Q7^2*Q8 + 
  ((-11 + (15*I)*Sqrt[7])*Q1*Q2*Q9)/56 + ((-287 + (3*I)*Sqrt[7])*Q3*Q4*Q9)/
   112 + ((-905 + (5*I)*Sqrt[7])*Q0*Q5*Q9)/448 + 
  ((113 + (51*I)*Sqrt[7])*Q6^2*Q9)/56 + ((-147 - (25*I)*Sqrt[7])*Q3*Q7*Q9)/
   112 + ((-427 - (33*I)*Sqrt[7])*Q0*Q8*Q9)/448 + 
  ((133 + (31*I)*Sqrt[7])*Q6*Q9^2)/56, ((-31 - (61*I)*Sqrt[7])*Q0^2*Q2)/512 + 
  ((5 - (5*I)*Sqrt[7])*Q0*Q3^2)/32 + ((-19 + (15*I)*Sqrt[7])*Q0*Q1*Q4)/64 + 
  ((-1 + (5*I)*Sqrt[7])*Q0*Q5*Q6)/16 + Q6^3 + ((7 + (3*I)*Sqrt[7])*Q0*Q1*Q7)/
   16 + ((35 + (9*I)*Sqrt[7])*Q0*Q6*Q8)/32 + ((7 + (3*I)*Sqrt[7])*Q1*Q2*Q9)/
   8 + ((7 + (5*I)*Sqrt[7])*Q3*Q4*Q9)/8 + ((21 + (7*I)*Sqrt[7])*Q0*Q5*Q9)/
   32 + ((7 - (9*I)*Sqrt[7])*Q6^2*Q9)/8 + ((-7 + (7*I)*Sqrt[7])*Q3*Q7*Q9)/8 - 
  ((7*I)/16)*Sqrt[7]*Q0*Q8*Q9 + ((-7 - (7*I)*Sqrt[7])*Q6*Q9^2)/8, 
 ((13 + (7*I)*Sqrt[7])*Q0^2*Q2)/64 + ((2471 + (1429*I)*Sqrt[7])*Q0*Q3^2)/
   1792 + ((343 + (165*I)*Sqrt[7])*Q0*Q1*Q4)/896 + 
  ((791 - (27*I)*Sqrt[7])*Q0*Q5*Q6)/448 + ((-105 - (27*I)*Sqrt[7])*Q0*Q1*Q7)/
   112 + ((7 + I*Sqrt[7])*Q4^2*Q8)/7 + ((57 + (11*I)*Sqrt[7])*Q0*Q6*Q8)/64 + 
  Q4*Q7*Q8 + ((-189 - (23*I)*Sqrt[7])*Q1*Q2*Q9)/224 + 
  ((21 - (33*I)*Sqrt[7])*Q3*Q4*Q9)/16 + ((77 - (569*I)*Sqrt[7])*Q0*Q5*Q9)/
   448 + ((-119 + (11*I)*Sqrt[7])*Q6^2*Q9)/28 + 
  ((41 - (21*I)*Sqrt[7])*Q3*Q7*Q9)/16 + ((-47 + (19*I)*Sqrt[7])*Q0*Q8*Q9)/
   64 + ((-27 + (7*I)*Sqrt[7])*Q6*Q9^2)/8, ((5 - I*Sqrt[7])*Q0^2*Q2)/16 + 
  ((-43 - I*Sqrt[7])*Q0*Q3^2)/32 + ((-9 - (3*I)*Sqrt[7])*Q0*Q1*Q4)/8 + 
  ((13 + (7*I)*Sqrt[7])*Q0*Q5*Q6)/16 + ((-3 - I*Sqrt[7])*Q0*Q1*Q7)/4 + 
  Q4*Q5*Q7 + ((1 + (3*I)*Sqrt[7])*Q0*Q6*Q8)/8 + 
  ((3 + I*Sqrt[7])*Q1*Q2*Q9)/4 + ((5 + (3*I)*Sqrt[7])*Q3*Q4*Q9)/2 + 
  ((5 + I*Sqrt[7])*Q0*Q5*Q9)/2 + ((1 - (3*I)*Sqrt[7])*Q6^2*Q9)/2 + 
  ((-7 + (13*I)*Sqrt[7])*Q3*Q7*Q9)/8 + ((7 - (7*I)*Sqrt[7])*Q0*Q8*Q9)/8 + 
  ((-7 - (11*I)*Sqrt[7])*Q6*Q9^2)/8, ((-29 + (9*I)*Sqrt[7])*Q0^2*Q2)/64 + 
  ((-31 - (13*I)*Sqrt[7])*Q0*Q3^2)/32 + Q0*Q1*Q4 + Q4^2*Q5 + 
  ((-15 + (3*I)*Sqrt[7])*Q0*Q5*Q6)/8 + ((7 - I*Sqrt[7])*Q0*Q1*Q7)/4 + 
  ((-7 - I*Sqrt[7])*Q0*Q6*Q8)/8 + ((-7 - (3*I)*Sqrt[7])*Q1*Q2*Q9)/8 + 
  ((-7 + (5*I)*Sqrt[7])*Q3*Q4*Q9)/8 + ((3*I)/4)*Sqrt[7]*Q0*Q5*Q9 + 
  ((21 + I*Sqrt[7])*Q6^2*Q9)/8 + ((7 + (7*I)*Sqrt[7])*Q0*Q8*Q9)/16 + 
  ((77 - (7*I)*Sqrt[7])*Q6*Q9^2)/32, ((-21 - (31*I)*Sqrt[7])*Q0^2*Q2)/256 + 
  ((-9 + (5*I)*Sqrt[7])*Q0*Q3^2)/64 + ((1 + (3*I)*Sqrt[7])*Q0*Q1*Q4)/16 + 
  ((11 + I*Sqrt[7])*Q0*Q5*Q6)/8 + Q3*Q6*Q7 + Q0*Q6*Q8 + 
  ((11 + I*Sqrt[7])*Q1*Q2*Q9)/8 + 2*Q3*Q4*Q9 + ((5 - I*Sqrt[7])*Q0*Q5*Q9)/4 + 
  ((-5 - I*Sqrt[7])*Q6^2*Q9)/2 + ((7 + (3*I)*Sqrt[7])*Q3*Q7*Q9)/4 + 
  ((-7 - (3*I)*Sqrt[7])*Q0*Q8*Q9)/8 + ((-21 - I*Sqrt[7])*Q6*Q9^2)/8, 
 ((11 + I*Sqrt[7])*Q0^2*Q2)/64 + ((1 - I*Sqrt[7])*Q0*Q3^2)/4 + 
  ((-1 - (3*I)*Sqrt[7])*Q0*Q1*Q4)/16 + Q3*Q4*Q6 - Q0*Q5*Q6 + 
  ((-7 + I*Sqrt[7])*Q0*Q6*Q8)/8 + ((-7 + I*Sqrt[7])*Q1*Q2*Q9)/8 + 
  ((-7 + I*Sqrt[7])*Q3*Q4*Q9)/4 + ((-7 + (3*I)*Sqrt[7])*Q0*Q5*Q9)/8 + 
  ((21 + I*Sqrt[7])*Q6^2*Q9)/8 + ((-35 - (7*I)*Sqrt[7])*Q3*Q7*Q9)/16 + 
  ((35 + (7*I)*Sqrt[7])*Q0*Q8*Q9)/32 + ((77 - (7*I)*Sqrt[7])*Q6*Q9^2)/32, 
 ((13 + (7*I)*Sqrt[7])*Q0^2*Q2)/64 + ((-75 - I*Sqrt[7])*Q0*Q3^2)/128 + 
  ((9 - (5*I)*Sqrt[7])*Q0*Q1*Q4)/64 + ((13 + (7*I)*Sqrt[7])*Q0*Q5*Q6)/32 + 
  ((-3 - I*Sqrt[7])*Q0*Q1*Q7)/8 + Q2*Q3*Q8 + ((1 + (3*I)*Sqrt[7])*Q0*Q6*Q8)/
   32 + ((5 - I*Sqrt[7])*Q1*Q2*Q9)/16 + ((5 - I*Sqrt[7])*Q3*Q4*Q9)/8 + 
  ((11 + I*Sqrt[7])*Q0*Q5*Q9)/32 - Q6^2*Q9 + ((7 + I*Sqrt[7])*Q3*Q7*Q9)/8 + 
  ((-7 + (3*I)*Sqrt[7])*Q0*Q8*Q9)/32 + ((-7 + I*Sqrt[7])*Q6*Q9^2)/8, 
 ((-9 - (3*I)*Sqrt[7])*Q0^2*Q2)/32 + (Q0*Q3^2)/4 - (Q0*Q1*Q4)/4 + Q2*Q3*Q5, 
 ((13 + (7*I)*Sqrt[7])*Q0^2*Q2)/128 + ((-5 + I*Sqrt[7])*Q0*Q3^2)/8 + 
  ((-3 - (9*I)*Sqrt[7])*Q0*Q1*Q4)/16 + ((11 + I*Sqrt[7])*Q0*Q5*Q6)/8 + 
  ((-9 - (3*I)*Sqrt[7])*Q0*Q1*Q7)/8 + Q2^2*Q7 + 
  ((-3 - I*Sqrt[7])*Q0*Q6*Q8)/8 + ((-1 + I*Sqrt[7])*Q3*Q4*Q9)/2 + 
  ((11 + I*Sqrt[7])*Q0*Q5*Q9)/8 + ((3 - I*Sqrt[7])*Q6^2*Q9)/2 + 
  ((-7 + I*Sqrt[7])*Q3*Q7*Q9)/4 + ((7 - (2*I)*Sqrt[7])*Q0*Q8*Q9)/4 + 
  ((7 - (5*I)*Sqrt[7])*Q6*Q9^2)/8, ((-11 - I*Sqrt[7])*Q0^2*Q2)/16 + 
  ((49 - (13*I)*Sqrt[7])*Q0*Q3^2)/64 + ((17 + (19*I)*Sqrt[7])*Q0*Q1*Q4)/32 + 
  Q2^2*Q4 + ((-27 - I*Sqrt[7])*Q0*Q5*Q6)/16 + ((7 + I*Sqrt[7])*Q0*Q1*Q7)/4 + 
  ((7 + I*Sqrt[7])*Q0*Q6*Q8)/16 - (I/4)*Sqrt[7]*Q1*Q2*Q9 - 
  (I/2)*Sqrt[7]*Q3*Q4*Q9 + ((-21 + I*Sqrt[7])*Q0*Q5*Q9)/16 + 
  ((-7 + (5*I)*Sqrt[7])*Q6^2*Q9)/8 + ((21 - (7*I)*Sqrt[7])*Q3*Q7*Q9)/16 + 
  ((-35 + (21*I)*Sqrt[7])*Q0*Q8*Q9)/32 + ((-7 + (21*I)*Sqrt[7])*Q6*Q9^2)/32, 
 ((3 + I*Sqrt[7])*Q0^2*Q2)/8 + ((581 - (81*I)*Sqrt[7])*Q0*Q3^2)/256 + 
  ((177 - (13*I)*Sqrt[7])*Q0*Q1*Q4)/128 + ((5 - (17*I)*Sqrt[7])*Q0*Q5*Q6)/
   64 + ((-11 - I*Sqrt[7])*Q0*Q1*Q7)/16 + ((49 - (13*I)*Sqrt[7])*Q0*Q6*Q8)/
   64 + Q1*Q8^2 + ((13 + (7*I)*Sqrt[7])*Q1*Q2*Q9)/32 + 
  ((-59 - (17*I)*Sqrt[7])*Q3*Q4*Q9)/16 + ((-189 - (23*I)*Sqrt[7])*Q0*Q5*Q9)/
   64 + ((-9 + (5*I)*Sqrt[7])*Q6^2*Q9)/4 + ((-15 - (13*I)*Sqrt[7])*Q3*Q7*Q9)/
   16 + ((-43 + (31*I)*Sqrt[7])*Q0*Q8*Q9)/64 + 
  ((-7 + (11*I)*Sqrt[7])*Q6*Q9^2)/8, ((-43 - I*Sqrt[7])*Q0^2*Q2)/128 + 
  ((-57 + (13*I)*Sqrt[7])*Q0*Q3^2)/32 + ((-17 + I*Sqrt[7])*Q0*Q1*Q4)/16 + 
  ((1 + (3*I)*Sqrt[7])*Q0*Q5*Q6)/8 + ((1 - I*Sqrt[7])*Q0*Q1*Q7)/4 + 
  Q1*Q5*Q8 + ((-1 + I*Sqrt[7])*Q0*Q6*Q8)/4 + ((-3 - I*Sqrt[7])*Q1*Q2*Q9)/4 + 
  ((9 + I*Sqrt[7])*Q3*Q4*Q9)/2 + 3*Q0*Q5*Q9 + ((1 - (3*I)*Sqrt[7])*Q6^2*Q9)/
   2 + ((7 + (3*I)*Sqrt[7])*Q3*Q7*Q9)/4 - (I/2)*Sqrt[7]*Q0*Q8*Q9 + 
  ((-7 - (11*I)*Sqrt[7])*Q6*Q9^2)/8, ((49 - (5*I)*Sqrt[7])*Q0^2*Q2)/128 + 
  ((37 - (19*I)*Sqrt[7])*Q0*Q3^2)/32 + ((35 - (5*I)*Sqrt[7])*Q0*Q1*Q4)/32 + 
  Q1*Q5^2 + ((-1 - I*Sqrt[7])*Q0*Q5*Q6)/4 + ((7 + (3*I)*Sqrt[7])*Q0*Q1*Q7)/
   16 - (I/4)*Sqrt[7]*Q0*Q6*Q8 + ((-35 + I*Sqrt[7])*Q3*Q4*Q9)/8 + 
  ((-21 + (3*I)*Sqrt[7])*Q0*Q5*Q9)/8 + ((7 + (11*I)*Sqrt[7])*Q6^2*Q9)/8 + 
  ((-35 - (7*I)*Sqrt[7])*Q3*Q7*Q9)/16 + ((7 + (7*I)*Sqrt[7])*Q0*Q8*Q9)/16 + 
  ((63 + (35*I)*Sqrt[7])*Q6*Q9^2)/32, ((-21 + I*Sqrt[7])*Q0^2*Q2)/128 + 
  ((3 + I*Sqrt[7])*Q0*Q3^2)/32 + (Q0*Q1*Q4)/4 + Q1*Q2*Q6 + 
  ((7 - I*Sqrt[7])*Q1*Q2*Q9)/8, ((3 + I*Sqrt[7])*Q0^2*Q2)/32 + Q1^2*Q3 + 
  (Q0*Q3^2)/4 + ((1 + I*Sqrt[7])*Q0*Q1*Q4)/8, 
 ((-23 - (37*I)*Sqrt[7])*Q0*Q1*Q3)/32 + ((-3 - (41*I)*Sqrt[7])*Q0^2*Q4)/128 + 
  ((-67 + (23*I)*Sqrt[7])*Q0*Q5^2)/32 + ((17 - (13*I)*Sqrt[7])*Q0*Q2*Q6)/32 + 
  ((-69 + (17*I)*Sqrt[7])*Q0^2*Q7)/64 + ((3 + (17*I)*Sqrt[7])*Q0*Q5*Q8)/16 + 
  Q6^2*Q8 + ((21 + I*Sqrt[7])*Q0*Q8^2)/16 + ((81 - (3*I)*Sqrt[7])*Q0*Q2*Q9)/
   32 + ((41 - (3*I)*Sqrt[7])*Q3^2*Q9)/32 + ((27 + (15*I)*Sqrt[7])*Q1*Q4*Q9)/
   32 + ((-11 - (3*I)*Sqrt[7])*Q5*Q6*Q9)/8 + ((7 + (11*I)*Sqrt[7])*Q1*Q7*Q9)/
   32 + ((-21 - I*Sqrt[7])*Q5*Q9^2)/16 + ((-77 + (7*I)*Sqrt[7])*Q8*Q9^2)/64, 
 ((169 + (27*I)*Sqrt[7])*Q0*Q1*Q3)/64 + ((3 + I*Sqrt[7])*Q0^2*Q4)/4 + 
  ((23 - (27*I)*Sqrt[7])*Q0*Q5^2)/32 + ((29 + (23*I)*Sqrt[7])*Q0*Q2*Q6)/32 + 
  Q5*Q6^2 + ((-7 - (37*I)*Sqrt[7])*Q0^2*Q7)/64 - ((3*I)/4)*Sqrt[7]*Q0*Q5*Q8 + 
  ((-35 + (27*I)*Sqrt[7])*Q0*Q2*Q9)/32 + ((-7 + (5*I)*Sqrt[7])*Q3^2*Q9)/16 + 
  ((-21 - I*Sqrt[7])*Q1*Q4*Q9)/16 + ((7 - I*Sqrt[7])*Q5*Q6*Q9)/8, 
 ((-3 - (41*I)*Sqrt[7])*Q0*Q1*Q3)/64 + ((-1 - (3*I)*Sqrt[7])*Q0^2*Q4)/8 + 
  ((-31 + (3*I)*Sqrt[7])*Q0*Q5^2)/16 + ((5 - I*Sqrt[7])*Q0*Q2*Q6)/4 + 
  ((-53 + I*Sqrt[7])*Q0^2*Q7)/32 + ((1 + (3*I)*Sqrt[7])*Q0*Q5*Q8)/16 + 
  Q3*Q7*Q8 + ((3 - I*Sqrt[7])*Q0*Q8^2)/4 + ((75 + (9*I)*Sqrt[7])*Q0*Q2*Q9)/
   32 + (Q3^2*Q9)/4 + ((-1 + (3*I)*Sqrt[7])*Q1*Q4*Q9)/8 - Q5*Q6*Q9 + 
  ((-1 + (3*I)*Sqrt[7])*Q1*Q7*Q9)/8 + ((-1 + I*Sqrt[7])*Q6*Q8*Q9)/2 + 
  ((-3 + I*Sqrt[7])*Q5*Q9^2)/4 + ((-7 + (5*I)*Sqrt[7])*Q8*Q9^2)/16, 
 ((31 - (3*I)*Sqrt[7])*Q0*Q1*Q3)/32 + ((57 + (11*I)*Sqrt[7])*Q0^2*Q4)/64 + 
  ((9 - (5*I)*Sqrt[7])*Q0*Q5^2)/8 + ((13 + (7*I)*Sqrt[7])*Q0*Q2*Q6)/16 + 
  ((7 - (11*I)*Sqrt[7])*Q0^2*Q7)/32 + Q3*Q5*Q7 + 
  ((1 - (5*I)*Sqrt[7])*Q0*Q5*Q8)/8 + ((-13 + (5*I)*Sqrt[7])*Q0*Q2*Q9)/16 + 
  ((5 + I*Sqrt[7])*Q3^2*Q9)/8 + ((-5 - I*Sqrt[7])*Q1*Q4*Q9)/8, 
 ((-49 - (51*I)*Sqrt[7])*Q0*Q1*Q3)/64 + ((-39 - (21*I)*Sqrt[7])*Q0^2*Q4)/
   256 + ((-23 + (27*I)*Sqrt[7])*Q0*Q5^2)/32 + 
  ((-9 - (11*I)*Sqrt[7])*Q0*Q2*Q6)/16 + ((1 + I*Sqrt[7])*Q0^2*Q7)/2 + 
  Q3*Q4*Q8 + ((-5 + (33*I)*Sqrt[7])*Q0*Q5*Q8)/32 + 
  ((-7 + (5*I)*Sqrt[7])*Q0*Q8^2)/16 + ((16 - (13*I)*Sqrt[7])*Q0*Q2*Q9)/16 + 
  ((13 + (5*I)*Sqrt[7])*Q3^2*Q9)/32 + ((53 + I*Sqrt[7])*Q1*Q4*Q9)/32 + 
  ((7 - I*Sqrt[7])*Q5*Q6*Q9)/8 + ((-7 - (11*I)*Sqrt[7])*Q1*Q7*Q9)/32 - 
  (I/2)*Sqrt[7]*Q6*Q8*Q9 + ((7 - (5*I)*Sqrt[7])*Q5*Q9^2)/16 + 
  ((7 - (21*I)*Sqrt[7])*Q8*Q9^2)/64, ((29 + (15*I)*Sqrt[7])*Q0*Q1*Q3)/16 + 
  ((15 + (13*I)*Sqrt[7])*Q0^2*Q4)/64 + Q3*Q4*Q5 + 
  ((3 - (7*I)*Sqrt[7])*Q0*Q5^2)/8 + ((1 + (3*I)*Sqrt[7])*Q0*Q2*Q6)/4 - 
  (I/2)*Sqrt[7]*Q0^2*Q7 + ((-7 - (5*I)*Sqrt[7])*Q0*Q5*Q8)/8 + 
  ((-21 + (15*I)*Sqrt[7])*Q0*Q2*Q9)/16 + ((-21 - I*Sqrt[7])*Q3^2*Q9)/16 + 
  ((-21 - I*Sqrt[7])*Q1*Q4*Q9)/16, ((23 + (5*I)*Sqrt[7])*Q0*Q1*Q3)/16 + 
  ((-1 + I*Sqrt[7])*Q0^2*Q4)/4 + ((-1 + I*Sqrt[7])*Q0*Q2*Q6)/4 + Q3^2*Q6 + 
  (I/4)*Sqrt[7]*Q0*Q2*Q9, ((-159 + (131*I)*Sqrt[7])*Q0*Q1*Q3)/256 + 
  ((15 - (51*I)*Sqrt[7])*Q0^2*Q4)/256 + ((191 - (35*I)*Sqrt[7])*Q0*Q5^2)/
   128 + ((-227 + (55*I)*Sqrt[7])*Q0*Q2*Q6)/128 + 
  ((159 - (131*I)*Sqrt[7])*Q0^2*Q7)/256 + Q2*Q7^2 + 2*Q0*Q5*Q8 + 
  ((5 + I*Sqrt[7])*Q0*Q8^2)/4 + ((-169 + (5*I)*Sqrt[7])*Q0*Q2*Q9)/128 + 
  ((-7 + (2*I)*Sqrt[7])*Q3^2*Q9)/4 + ((-9 - (9*I)*Sqrt[7])*Q1*Q4*Q9)/8 + 
  ((71 + (5*I)*Sqrt[7])*Q5*Q6*Q9)/16 + ((-31 - (3*I)*Sqrt[7])*Q1*Q7*Q9)/8 + 
  ((11 - I*Sqrt[7])*Q5*Q9^2)/4 + ((35 - (9*I)*Sqrt[7])*Q8*Q9^2)/16, 
 ((-25 - (11*I)*Sqrt[7])*Q0*Q1*Q3)/32 + ((-1 + I*Sqrt[7])*Q0^2*Q4)/4 + 
  ((1 + (3*I)*Sqrt[7])*Q0*Q5^2)/4 + ((1 - (13*I)*Sqrt[7])*Q0*Q2*Q6)/16 + 
  ((9 + (11*I)*Sqrt[7])*Q0^2*Q7)/16 + Q2*Q4*Q7 + 
  ((-3 + (3*I)*Sqrt[7])*Q0*Q5*Q8)/8 + ((-21 - I*Sqrt[7])*Q0*Q8^2)/16 + 
  ((-1 - (25*I)*Sqrt[7])*Q0*Q2*Q9)/32 + ((29 - (23*I)*Sqrt[7])*Q3^2*Q9)/32 + 
  ((67 + (23*I)*Sqrt[7])*Q1*Q4*Q9)/32 + ((-33 + (3*I)*Sqrt[7])*Q5*Q6*Q9)/8 + 
  ((119 - (5*I)*Sqrt[7])*Q1*Q7*Q9)/32 + ((-35 + (9*I)*Sqrt[7])*Q5*Q9^2)/16 + 
  ((-91 + (49*I)*Sqrt[7])*Q8*Q9^2)/64, ((27 + (9*I)*Sqrt[7])*Q0*Q1*Q3)/32 + 
  ((-3 - (3*I)*Sqrt[7])*Q0^2*Q4)/8 + Q2*Q4^2 + ((-3 - I*Sqrt[7])*Q0*Q5^2)/2 + 
  ((4 + (3*I)*Sqrt[7])*Q0*Q2*Q6)/4 + ((-7 - (2*I)*Sqrt[7])*Q0^2*Q7)/4 + 
  ((-7 - (3*I)*Sqrt[7])*Q0*Q5*Q8)/16 + ((77 - (7*I)*Sqrt[7])*Q0*Q8^2)/64 + 
  ((231 + (91*I)*Sqrt[7])*Q0*Q2*Q9)/128 + ((-21 + (95*I)*Sqrt[7])*Q3^2*Q9)/
   128 + ((-315 - (47*I)*Sqrt[7])*Q1*Q4*Q9)/128 + 
  ((105 - (27*I)*Sqrt[7])*Q5*Q6*Q9)/32 + ((-399 + (77*I)*Sqrt[7])*Q1*Q7*Q9)/
   128 + ((91 - (49*I)*Sqrt[7])*Q5*Q9^2)/64 + 
  ((147 - (217*I)*Sqrt[7])*Q8*Q9^2)/256, ((5 - I*Sqrt[7])*Q0*Q1*Q3)/16 + 
  Q2^2*Q3 + ((1 + (3*I)*Sqrt[7])*Q0^2*Q4)/32 + ((-1 + I*Sqrt[7])*Q0*Q2*Q6)/
   4 + (I/4)*Sqrt[7]*Q0*Q2*Q9, ((101 + (15*I)*Sqrt[7])*Q0*Q1*Q3)/64 + 
  ((57 + (11*I)*Sqrt[7])*Q0^2*Q4)/128 + ((-13 - (7*I)*Sqrt[7])*Q0*Q5^2)/16 + 
  ((13 + (7*I)*Sqrt[7])*Q0*Q2*Q6)/16 + ((-109 - (39*I)*Sqrt[7])*Q0^2*Q7)/
   128 + Q1*Q6*Q7 + ((-17 - (3*I)*Sqrt[7])*Q0*Q5*Q8)/16 + 
  ((5 + (11*I)*Sqrt[7])*Q0*Q2*Q9)/16 + ((-3 + I*Sqrt[7])*Q3^2*Q9)/8 + 
  ((-7 + I*Sqrt[7])*Q1*Q4*Q9)/8 + ((7 - I*Sqrt[7])*Q1*Q7*Q9)/8, 
 ((23 + (5*I)*Sqrt[7])*Q0*Q1*Q3)/16 + ((-11 - I*Sqrt[7])*Q0^2*Q4)/64 + 
  ((-1 - (3*I)*Sqrt[7])*Q0*Q5^2)/4 + ((3 + I*Sqrt[7])*Q0*Q2*Q6)/4 + 
  Q1*Q4*Q6 + ((-7 - (5*I)*Sqrt[7])*Q0^2*Q7)/16 + 
  ((-7 - (5*I)*Sqrt[7])*Q0*Q5*Q8)/8 + ((-7 + (5*I)*Sqrt[7])*Q0*Q2*Q9)/8, 
 ((13 + (7*I)*Sqrt[7])*Q0*Q1*Q3)/32 + ((-31 + (3*I)*Sqrt[7])*Q0^2*Q4)/64 + 
  ((-5 + I*Sqrt[7])*Q0^2*Q7)/16 + Q1*Q2*Q8 + ((-5 + I*Sqrt[7])*Q0*Q2*Q9)/16, 
 ((-1 - (3*I)*Sqrt[7])*Q0*Q1*Q3)/16 + ((9 - (5*I)*Sqrt[7])*Q0^2*Q4)/32 + 
  Q1*Q2*Q5 - Q0*Q5^2 + ((5 - I*Sqrt[7])*Q0*Q2*Q6)/8 + 
  ((-7 - I*Sqrt[7])*Q0^2*Q7)/16 + ((-7 + I*Sqrt[7])*Q0*Q5*Q8)/8 + 
  ((7 + I*Sqrt[7])*Q0*Q2*Q9)/8, Q1^3 + ((-1 + (5*I)*Sqrt[7])*Q0*Q1*Q3)/8 + 
  ((3 - I*Sqrt[7])*Q0*Q5^2)/2 + ((-1 + I*Sqrt[7])*Q0*Q2*Q6)/2 + 
  ((7 - (7*I)*Sqrt[7])*Q0^2*Q7)/16 + ((7 - (5*I)*Sqrt[7])*Q0*Q5*Q8)/8 + 
  ((-7 + I*Sqrt[7])*Q0*Q2*Q9)/4, ((757 - (1345*I)*Sqrt[7])*Q0*Q1^2)/896 + 
  ((-3649 + (733*I)*Sqrt[7])*Q0^2*Q3)/1792 + ((-11 - I*Sqrt[7])*Q4^3)/28 + 
  ((461 + (71*I)*Sqrt[7])*Q0*Q2*Q5)/224 + ((-901 + (17*I)*Sqrt[7])*Q0*Q4*Q6)/
   224 + ((-343 + (27*I)*Sqrt[7])*Q0*Q6*Q7)/112 + 
  ((525 - (153*I)*Sqrt[7])*Q0*Q2*Q8)/224 + Q6*Q8^2 + 
  ((-63 + (275*I)*Sqrt[7])*Q1*Q3*Q9)/112 + 
  ((-497 - (211*I)*Sqrt[7])*Q0*Q4*Q9)/224 + ((7 + (5*I)*Sqrt[7])*Q5^2*Q9)/
   14 + ((5 + (3*I)*Sqrt[7])*Q2*Q6*Q9)/4 + ((-111 + (19*I)*Sqrt[7])*Q0*Q7*Q9)/
   32 + ((11 + I*Sqrt[7])*Q5*Q8*Q9)/4 + ((7 - I*Sqrt[7])*Q8^2*Q9)/4 + 
  ((6 - I*Sqrt[7])*Q2*Q9^2)/4, ((33 + (163*I)*Sqrt[7])*Q0*Q1^2)/128 + 
  ((355 - (119*I)*Sqrt[7])*Q0^2*Q3)/256 + ((-6 - I*Sqrt[7])*Q0*Q2*Q5)/4 + 
  ((89 - (21*I)*Sqrt[7])*Q0*Q4*Q6)/32 + ((29 - (9*I)*Sqrt[7])*Q0*Q6*Q7)/16 + 
  ((-3 + I*Sqrt[7])*Q0*Q2*Q8)/2 + Q5*Q6*Q8 + 
  ((-11 - (17*I)*Sqrt[7])*Q1*Q3*Q9)/8 + ((7 + I*Sqrt[7])*Q0*Q4*Q9)/4 - 
  Q5^2*Q9 + ((35 - (23*I)*Sqrt[7])*Q0*Q7*Q9)/32 + 
  ((-7 + I*Sqrt[7])*Q5*Q8*Q9)/8 + ((7 + (3*I)*Sqrt[7])*Q2*Q9^2)/8, 
 ((-159 - (117*I)*Sqrt[7])*Q0*Q1^2)/128 + ((-249 + (165*I)*Sqrt[7])*Q0^2*Q3)/
   256 + ((67 + (7*I)*Sqrt[7])*Q0*Q2*Q5)/32 + 
  ((-53 + (33*I)*Sqrt[7])*Q0*Q4*Q6)/32 + Q5^2*Q6 + 
  ((-7 + (11*I)*Sqrt[7])*Q0*Q6*Q7)/16 + ((7 - (3*I)*Sqrt[7])*Q0*Q2*Q8)/4 + 
  ((14 + (7*I)*Sqrt[7])*Q1*Q3*Q9)/4 + ((-7 + I*Sqrt[7])*Q0*Q4*Q9)/4 + 
  ((7 - I*Sqrt[7])*Q5^2*Q9)/4 + ((-7 + I*Sqrt[7])*Q2*Q6*Q9)/4 + 
  ((7 + (21*I)*Sqrt[7])*Q0*Q7*Q9)/32 + ((21 - (7*I)*Sqrt[7])*Q5*Q8*Q9)/16 + 
  ((-77 + (7*I)*Sqrt[7])*Q2*Q9^2)/32, ((-519 + (75*I)*Sqrt[7])*Q0*Q1^2)/896 + 
  ((-1769 - (27*I)*Sqrt[7])*Q0^2*Q3)/1792 + ((-6 - (2*I)*Sqrt[7])*Q4^3)/7 + 
  ((37 + (207*I)*Sqrt[7])*Q0*Q2*Q5)/448 + ((-4 - (4*I)*Sqrt[7])*Q0*Q4*Q6)/7 + 
  ((-7 - (5*I)*Sqrt[7])*Q0*Q6*Q7)/28 + Q4*Q7^2 + 
  ((21 + (3*I)*Sqrt[7])*Q0*Q2*Q8)/14 + ((-21 + (33*I)*Sqrt[7])*Q1*Q3*Q9)/
   112 + ((-287 - (125*I)*Sqrt[7])*Q0*Q4*Q9)/224 + 
  ((-7 - (5*I)*Sqrt[7])*Q5^2*Q9)/14 + ((-11 - I*Sqrt[7])*Q2*Q6*Q9)/8 + 
  ((-13 - (7*I)*Sqrt[7])*Q0*Q7*Q9)/32 + ((-3 - I*Sqrt[7])*Q5*Q8*Q9)/4 + 
  ((-15 + (3*I)*Sqrt[7])*Q2*Q9^2)/8, ((-21 + (41*I)*Sqrt[7])*Q0*Q1^2)/112 + 
  ((1029 - (209*I)*Sqrt[7])*Q0^2*Q3)/896 + ((7 + I*Sqrt[7])*Q4^3)/7 + 
  ((-14 - (3*I)*Sqrt[7])*Q0*Q2*Q5)/14 + ((175 + (13*I)*Sqrt[7])*Q0*Q4*Q6)/
   112 + Q4^2*Q7 + Q0*Q6*Q7 + ((-11 + (3*I)*Sqrt[7])*Q0*Q2*Q8)/8 + 
  ((5 - (9*I)*Sqrt[7])*Q1*Q3*Q9)/8 + ((29 + (7*I)*Sqrt[7])*Q0*Q4*Q9)/16 + 
  Q2*Q6*Q9 + ((7 - I*Sqrt[7])*Q0*Q7*Q9)/8 + ((7 - I*Sqrt[7])*Q2*Q9^2)/8, 
 ((-15 + (3*I)*Sqrt[7])*Q0*Q1^2)/8 + ((11 + I*Sqrt[7])*Q0^2*Q3)/16 + 
  ((-7 - (5*I)*Sqrt[7])*Q0*Q2*Q5)/8 + ((11 + I*Sqrt[7])*Q0*Q4*Q6)/4 + 
  2*Q0*Q6*Q7 + ((-19 - I*Sqrt[7])*Q0*Q2*Q8)/8 + Q3^2*Q8 + 
  ((5 - I*Sqrt[7])*Q1*Q3*Q9)/4 + ((-3 - I*Sqrt[7])*Q0*Q4*Q9)/8 + 
  ((-1 - I*Sqrt[7])*Q2*Q6*Q9)/2 + ((7 - I*Sqrt[7])*Q0*Q7*Q9)/4 + 
  ((-7 - (3*I)*Sqrt[7])*Q2*Q9^2)/8, ((21 - (9*I)*Sqrt[7])*Q0*Q1^2)/16 + 
  ((-43 - I*Sqrt[7])*Q0^2*Q3)/32 + ((3 + (3*I)*Sqrt[7])*Q0*Q2*Q5)/4 + 
  Q3^2*Q5 - 3*Q0*Q4*Q6 + ((-7 + I*Sqrt[7])*Q0*Q6*Q7)/4 + 
  ((21 + I*Sqrt[7])*Q0*Q2*Q8)/8 + ((-7 + (5*I)*Sqrt[7])*Q1*Q3*Q9)/8 + 
  ((-21 + (7*I)*Sqrt[7])*Q0*Q7*Q9)/16, ((-5 + (5*I)*Sqrt[7])*Q0*Q1^2)/32 + 
  ((-7 + (3*I)*Sqrt[7])*Q0^2*Q3)/64 + ((21 + (11*I)*Sqrt[7])*Q0*Q2*Q5)/32 + 
  ((3 + I*Sqrt[7])*Q0*Q4*Q6)/16 + Q2*Q6^2 + ((21 + I*Sqrt[7])*Q0*Q2*Q8)/16 + 
  ((7 + I*Sqrt[7])*Q1*Q3*Q9)/8 + ((-7 + (3*I)*Sqrt[7])*Q0*Q4*Q9)/16 + 
  ((-7 + I*Sqrt[7])*Q2*Q6*Q9)/8 + ((-21 + (7*I)*Sqrt[7])*Q2*Q9^2)/16, 
 ((1 + (3*I)*Sqrt[7])*Q0*Q1^2)/16 + ((-9 + (5*I)*Sqrt[7])*Q0^2*Q3)/64 + 
  ((3 + I*Sqrt[7])*Q0*Q2*Q5)/4 + Q2*Q3*Q7 + Q0*Q2*Q8 + Q1*Q3*Q9 + 
  ((-1 + I*Sqrt[7])*Q0*Q4*Q9)/4 + ((-3 + I*Sqrt[7])*Q2*Q6*Q9)/2 + 
  ((-7 + (5*I)*Sqrt[7])*Q2*Q9^2)/8, ((-1 - I*Sqrt[7])*Q0*Q1^2)/8 + 
  ((-7 - (5*I)*Sqrt[7])*Q0^2*Q3)/64 + Q2*Q3*Q4 + 
  ((-5 - I*Sqrt[7])*Q0*Q2*Q5)/8 + ((-7 + I*Sqrt[7])*Q0*Q2*Q8)/8 + 
  ((-7 + I*Sqrt[7])*Q1*Q3*Q9)/8 - (I/4)*Sqrt[7]*Q0*Q4*Q9 + 
  ((7 - (5*I)*Sqrt[7])*Q2*Q6*Q9)/8 + ((7 - (21*I)*Sqrt[7])*Q2*Q9^2)/32, 
 ((9 + (123*I)*Sqrt[7])*Q0*Q1^2)/256 + ((123 - (111*I)*Sqrt[7])*Q0^2*Q3)/
   512 + ((-29 + (9*I)*Sqrt[7])*Q0*Q2*Q5)/64 + 
  ((5 - (17*I)*Sqrt[7])*Q0*Q4*Q6)/64 + ((9 - (5*I)*Sqrt[7])*Q0*Q6*Q7)/32 + 
  ((1 + (3*I)*Sqrt[7])*Q0*Q2*Q8)/8 + Q1*Q7*Q8 + 
  ((-13 - (7*I)*Sqrt[7])*Q1*Q3*Q9)/8 + ((9 - (5*I)*Sqrt[7])*Q0*Q4*Q9)/32 + 
  ((-5 + I*Sqrt[7])*Q5^2*Q9)/4 + ((-1 - (3*I)*Sqrt[7])*Q2*Q6*Q9)/8 + 
  ((-33 - (3*I)*Sqrt[7])*Q0*Q7*Q9)/64 + ((-7 + (3*I)*Sqrt[7])*Q5*Q8*Q9)/8 + 
  ((5 - I*Sqrt[7])*Q2*Q9^2)/8, ((-305 - (51*I)*Sqrt[7])*Q0*Q1^2)/256 + 
  ((-47 + (83*I)*Sqrt[7])*Q0^2*Q3)/512 + ((-17 - (3*I)*Sqrt[7])*Q0*Q2*Q5)/
   64 + ((39 + (21*I)*Sqrt[7])*Q0*Q4*Q6)/64 + Q1*Q5*Q7 + 
  ((23 + (5*I)*Sqrt[7])*Q0*Q6*Q7)/32 + ((-3 - I*Sqrt[7])*Q0*Q2*Q8)/8 + 
  ((9 + (3*I)*Sqrt[7])*Q1*Q3*Q9)/4 + ((-19 + (7*I)*Sqrt[7])*Q0*Q4*Q9)/32 + 
  ((5 - I*Sqrt[7])*Q5^2*Q9)/4 + ((-5 + I*Sqrt[7])*Q2*Q6*Q9)/8 + 
  ((49 + (3*I)*Sqrt[7])*Q0*Q7*Q9)/64 + ((7 - (3*I)*Sqrt[7])*Q5*Q8*Q9)/8 - 
  (7*Q2*Q9^2)/4, ((23 + (5*I)*Sqrt[7])*Q0*Q1^2)/16 + 
  ((-11 - (65*I)*Sqrt[7])*Q0^2*Q3)/128 + ((-5 + I*Sqrt[7])*Q0*Q2*Q5)/8 + 
  ((9 - (5*I)*Sqrt[7])*Q0*Q4*Q6)/8 + ((1 - I*Sqrt[7])*Q0*Q6*Q7)/2 + 
  ((1 + (3*I)*Sqrt[7])*Q0*Q2*Q8)/8 + Q1*Q4*Q8 + 
  ((-23 - (5*I)*Sqrt[7])*Q1*Q3*Q9)/8 + ((25 - (5*I)*Sqrt[7])*Q0*Q4*Q9)/16 + 
  Q2*Q6*Q9 - (I/2)*Sqrt[7]*Q0*Q7*Q9 + ((7 - I*Sqrt[7])*Q2*Q9^2)/8, 
 ((-41 - (11*I)*Sqrt[7])*Q0*Q1^2)/32 + ((39 + (21*I)*Sqrt[7])*Q0^2*Q3)/64 + 
  ((3 - (3*I)*Sqrt[7])*Q0*Q2*Q5)/8 + Q1*Q4*Q5 + 
  ((-1 + (5*I)*Sqrt[7])*Q0*Q4*Q6)/8 + (I/2)*Sqrt[7]*Q0*Q6*Q7 + 
  ((-7 - (3*I)*Sqrt[7])*Q0*Q2*Q8)/8 + ((21 + I*Sqrt[7])*Q1*Q3*Q9)/8 + 
  ((-7 + (3*I)*Sqrt[7])*Q0*Q4*Q9)/8 + ((7 + (7*I)*Sqrt[7])*Q0*Q7*Q9)/16, 
 (Q0*Q1^2)/4 + ((-9 - (3*I)*Sqrt[7])*Q0^2*Q3)/32 - (Q0*Q2*Q5)/4 + Q1*Q3*Q6, 
 (Q0*Q1^2)/4 + Q1*Q2^2 + ((3 + I*Sqrt[7])*Q0^2*Q3)/32 + 
  ((1 + I*Sqrt[7])*Q0*Q2*Q5)/8, ((459 + (129*I)*Sqrt[7])*Q0^2*Q1)/1024 + 
  ((-59 + (15*I)*Sqrt[7])*Q0*Q2^2)/128 + ((35 + (9*I)*Sqrt[7])*Q0*Q4*Q5)/16 + 
  ((111 - (115*I)*Sqrt[7])*Q0*Q3*Q6)/128 + ((23 + (5*I)*Sqrt[7])*Q0*Q5*Q7)/
   32 + Q6^2*Q7 + ((25 + (3*I)*Sqrt[7])*Q0*Q4*Q8)/16 + 
  ((91 + I*Sqrt[7])*Q0*Q7*Q8)/32 + ((3 + (6*I)*Sqrt[7])*Q1^2*Q9)/16 + 
  ((-161 - (139*I)*Sqrt[7])*Q0*Q3*Q9)/128 + ((-11 - (11*I)*Sqrt[7])*Q2*Q5*Q9)/
   32 + ((13 + I*Sqrt[7])*Q4*Q6*Q9)/8 + ((7 - I*Sqrt[7])*Q6*Q7*Q9)/8 + 
  ((-49 - (13*I)*Sqrt[7])*Q2*Q8*Q9)/32, ((27 - (15*I)*Sqrt[7])*Q0^2*Q1)/128 + 
  ((107 - (31*I)*Sqrt[7])*Q0*Q2^2)/32 + ((-377 + (53*I)*Sqrt[7])*Q0*Q4*Q5)/
   32 + ((-3 + (87*I)*Sqrt[7])*Q0*Q3*Q6)/32 + ((5 + (19*I)*Sqrt[7])*Q0*Q5*Q7)/
   8 + ((-93 + (33*I)*Sqrt[7])*Q0*Q4*Q8)/16 + 
  ((-47 + (41*I)*Sqrt[7])*Q0*Q7*Q8)/16 + Q5*Q8^2 + 
  ((-41 + (3*I)*Sqrt[7])*Q1^2*Q9)/16 + ((46 + (15*I)*Sqrt[7])*Q0*Q3*Q9)/8 + 
  ((-39 + (37*I)*Sqrt[7])*Q2*Q5*Q9)/16 + ((-19 - (9*I)*Sqrt[7])*Q4*Q6*Q9)/4 + 
  (-5 - I*Sqrt[7])*Q6*Q7*Q9 + (2 + I*Sqrt[7])*Q2*Q8*Q9 + 
  ((-5 - I*Sqrt[7])*Q4*Q9^2)/2 + ((-21 - I*Sqrt[7])*Q7*Q9^2)/4, 
 ((-15 + (19*I)*Sqrt[7])*Q0^2*Q1)/128 + ((-11 + (5*I)*Sqrt[7])*Q0*Q2^2)/4 + 
  ((147 - (39*I)*Sqrt[7])*Q0*Q4*Q5)/16 + ((-27 - (41*I)*Sqrt[7])*Q0*Q3*Q6)/
   16 + ((-37 - (33*I)*Sqrt[7])*Q0*Q5*Q7)/16 + 
  ((65 - (35*I)*Sqrt[7])*Q0*Q4*Q8)/16 + Q5^2*Q8 + 
  ((105 - (155*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((153 - (11*I)*Sqrt[7])*Q1^2*Q9)/
   64 + ((-417 - (85*I)*Sqrt[7])*Q0*Q3*Q9)/64 + 
  ((-5 - (145*I)*Sqrt[7])*Q2*Q5*Q9)/64 + ((25 + (5*I)*Sqrt[7])*Q4*Q6*Q9)/4 + 
  ((21 + I*Sqrt[7])*Q6*Q7*Q9)/4 + ((-49 - (13*I)*Sqrt[7])*Q2*Q8*Q9)/16 + 
  ((21 + I*Sqrt[7])*Q4*Q9^2)/8 + ((77 - (7*I)*Sqrt[7])*Q7*Q9^2)/16, 
 ((-27 - (25*I)*Sqrt[7])*Q0^2*Q1)/128 + ((17 - (13*I)*Sqrt[7])*Q0*Q2^2)/8 + 
  ((-15 + (6*I)*Sqrt[7])*Q0*Q4*Q5)/2 + Q5^3 + 
  ((53 + (39*I)*Sqrt[7])*Q0*Q3*Q6)/16 + ((273 + (109*I)*Sqrt[7])*Q0*Q5*Q7)/
   64 + ((-189 + (151*I)*Sqrt[7])*Q0*Q4*Q8)/64 + 
  ((-133 + (623*I)*Sqrt[7])*Q0*Q7*Q8)/256 + ((-637 + (87*I)*Sqrt[7])*Q1^2*Q9)/
   256 + ((1953 + (221*I)*Sqrt[7])*Q0*Q3*Q9)/256 + 
  ((329 + (453*I)*Sqrt[7])*Q2*Q5*Q9)/256 + ((-105 - (5*I)*Sqrt[7])*Q4*Q6*Q9)/
   16 + ((-77 + (7*I)*Sqrt[7])*Q6*Q7*Q9)/16 + 
  ((217 + (21*I)*Sqrt[7])*Q2*Q8*Q9)/64 + ((-77 + (7*I)*Sqrt[7])*Q4*Q9^2)/32 + 
  ((-245 + (63*I)*Sqrt[7])*Q7*Q9^2)/64, (-9*Q0^2*Q1)/16 + 
  ((-5 - (6*I)*Sqrt[7])*Q0*Q2^2)/16 + ((-23 + (11*I)*Sqrt[7])*Q0*Q4*Q5)/16 + 
  ((53 + (21*I)*Sqrt[7])*Q0*Q3*Q6)/32 + Q4*Q6^2 + 
  ((7 - I*Sqrt[7])*Q0*Q5*Q7)/16 + (I/2)*Sqrt[7]*Q0*Q4*Q8 + 
  ((-49 + (35*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((-35 + (9*I)*Sqrt[7])*Q1^2*Q9)/
   128 + ((343 - (5*I)*Sqrt[7])*Q0*Q3*Q9)/128 + 
  ((147 + (39*I)*Sqrt[7])*Q2*Q5*Q9)/128 + ((-21 - I*Sqrt[7])*Q4*Q6*Q9)/32 + 
  ((217 + (21*I)*Sqrt[7])*Q2*Q8*Q9)/128, 
 ((337 + (83*I)*Sqrt[7])*Q0^2*Q1)/512 + ((-11 - I*Sqrt[7])*Q0*Q2^2)/32 + 
  ((13 + (7*I)*Sqrt[7])*Q0*Q4*Q5)/16 + ((-7 - (53*I)*Sqrt[7])*Q0*Q3*Q6)/64 + 
  ((11 + I*Sqrt[7])*Q0*Q5*Q7)/16 + Q3*Q7^2 + ((3 + I*Sqrt[7])*Q0*Q4*Q8)/4 + 
  ((13 - I*Sqrt[7])*Q0*Q7*Q8)/8 + ((9 + (7*I)*Sqrt[7])*Q1^2*Q9)/16 + 
  ((-139 - (49*I)*Sqrt[7])*Q0*Q3*Q9)/64 - (7*Q2*Q5*Q9)/4 + 
  ((3 - I*Sqrt[7])*Q4*Q6*Q9)/2 + ((-11 + I*Sqrt[7])*Q2*Q8*Q9)/8, 
 ((-43 - I*Sqrt[7])*Q0^2*Q1)/64 + ((1 - (5*I)*Sqrt[7])*Q0*Q2^2)/16 + 
  ((-5 + I*Sqrt[7])*Q0*Q4*Q5)/4 + ((27 + (9*I)*Sqrt[7])*Q0*Q3*Q6)/16 + 
  Q3*Q4*Q7 + ((-3 + I*Sqrt[7])*Q0*Q4*Q8)/4 + ((-7 + (5*I)*Sqrt[7])*Q0*Q7*Q8)/
   8 + ((-31 - (3*I)*Sqrt[7])*Q1^2*Q9)/32 + ((91 - I*Sqrt[7])*Q0*Q3*Q9)/32 + 
  ((55 - (5*I)*Sqrt[7])*Q2*Q5*Q9)/32 + ((-7 + (5*I)*Sqrt[7])*Q4*Q6*Q9)/8 + 
  ((35 - (9*I)*Sqrt[7])*Q2*Q8*Q9)/32, ((35 - (7*I)*Sqrt[7])*Q0^2*Q1)/64 + 
  ((-3 + I*Sqrt[7])*Q0*Q2^2)/8 + Q3*Q4^2 + ((31 + (5*I)*Sqrt[7])*Q0*Q4*Q5)/
   16 + ((-7 - (5*I)*Sqrt[7])*Q0*Q3*Q6)/16 + ((7 - I*Sqrt[7])*Q0*Q5*Q7)/8 + 
  ((21 + I*Sqrt[7])*Q0*Q4*Q8)/16 + ((21 - (7*I)*Sqrt[7])*Q0*Q7*Q8)/16 + 
  ((147 + (39*I)*Sqrt[7])*Q1^2*Q9)/128 + ((-175 - (19*I)*Sqrt[7])*Q0*Q3*Q9)/
   128 + ((-91 + (49*I)*Sqrt[7])*Q2*Q5*Q9)/128 + 
  ((7 - (21*I)*Sqrt[7])*Q4*Q6*Q9)/32 + ((-91 + (49*I)*Sqrt[7])*Q2*Q8*Q9)/128, 
 ((-1 - (3*I)*Sqrt[7])*Q0^2*Q1)/128 + ((-7 - I*Sqrt[7])*Q0*Q2^2)/16 + 
  ((-9 + (5*I)*Sqrt[7])*Q0*Q4*Q5)/16 + ((1 + I*Sqrt[7])*Q0*Q3*Q6)/8 + 
  ((3 + I*Sqrt[7])*Q0*Q5*Q7)/8 + ((1 + I*Sqrt[7])*Q0*Q4*Q8)/4 + Q2*Q6*Q8 + 
  (I/4)*Sqrt[7]*Q0*Q7*Q8 + ((-13 + (7*I)*Sqrt[7])*Q1^2*Q9)/32 + 
  ((17 - (3*I)*Sqrt[7])*Q0*Q3*Q9)/32 + ((-11 + I*Sqrt[7])*Q2*Q5*Q9)/32 + 
  ((3 - I*Sqrt[7])*Q4*Q6*Q9)/8 + ((21 + I*Sqrt[7])*Q2*Q8*Q9)/32, 
 ((1 - I*Sqrt[7])*Q0^2*Q1)/16 + ((15 - (3*I)*Sqrt[7])*Q0*Q2^2)/32 + 
  ((-1 - (3*I)*Sqrt[7])*Q0*Q4*Q5)/8 - (Q0*Q3*Q6)/2 + Q2*Q5*Q6 + 
  ((-7 + I*Sqrt[7])*Q0*Q5*Q7)/16 + ((-7 - (3*I)*Sqrt[7])*Q0*Q4*Q8)/16 + 
  ((-35 - (7*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((-7 - (11*I)*Sqrt[7])*Q1^2*Q9)/64 + 
  ((-21 + (15*I)*Sqrt[7])*Q0*Q3*Q9)/64 + ((35 - (9*I)*Sqrt[7])*Q2*Q5*Q9)/64, 
 ((3 + I*Sqrt[7])*Q0^2*Q1)/32 + (Q0*Q2^2)/4 + Q2*Q3^2 + 
  ((1 + I*Sqrt[7])*Q0*Q3*Q6)/8, ((-11 - I*Sqrt[7])*Q0^2*Q1)/64 + 
  ((-11 - I*Sqrt[7])*Q0*Q2^2)/16 + ((3 + I*Sqrt[7])*Q0*Q4*Q5)/2 + 
  ((5 - I*Sqrt[7])*Q0*Q3*Q6)/4 + ((3 - I*Sqrt[7])*Q0*Q5*Q7)/4 + Q1*Q3*Q8 + 
  ((5 + I*Sqrt[7])*Q0*Q4*Q8)/4 + ((21 + I*Sqrt[7])*Q0*Q7*Q8)/16 + 
  ((9 + (5*I)*Sqrt[7])*Q1^2*Q9)/16 + ((3 - (9*I)*Sqrt[7])*Q0*Q3*Q9)/16 + 
  ((11 - I*Sqrt[7])*Q2*Q5*Q9)/16, (3*Q0*Q2^2)/4 + Q1*Q3*Q5 + 
  ((-7 - I*Sqrt[7])*Q0*Q4*Q5)/4 + ((-5 + (3*I)*Sqrt[7])*Q0*Q3*Q6)/8 + 
  ((-7 + (5*I)*Sqrt[7])*Q0*Q5*Q7)/16 + ((-21 - I*Sqrt[7])*Q0*Q4*Q8)/16 + 
  ((-77 + (7*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((-49 - (13*I)*Sqrt[7])*Q1^2*Q9)/64 + 
  ((21 + (33*I)*Sqrt[7])*Q0*Q3*Q9)/64 + ((-35 + (9*I)*Sqrt[7])*Q2*Q5*Q9)/64, 
 ((65 + (35*I)*Sqrt[7])*Q0^2*Q1)/256 + ((-11 - I*Sqrt[7])*Q0*Q2^2)/16 + 
  ((1 + (3*I)*Sqrt[7])*Q0*Q4*Q5)/8 + ((9 - (5*I)*Sqrt[7])*Q0*Q3*Q6)/32 + 
  Q1*Q2*Q7 + ((-1 + I*Sqrt[7])*Q0*Q5*Q7)/8 + ((1 + I*Sqrt[7])*Q0*Q4*Q8)/4 + 
  ((7 + (3*I)*Sqrt[7])*Q0*Q7*Q8)/16 + ((1 + I*Sqrt[7])*Q1^2*Q9)/16 + 
  ((-9 - (7*I)*Sqrt[7])*Q0*Q3*Q9)/32 + ((-3 + I*Sqrt[7])*Q2*Q5*Q9)/16, 
 ((-9 - (3*I)*Sqrt[7])*Q0^2*Q1)/32 + (Q0*Q2^2)/4 + Q1*Q2*Q4 - (Q0*Q3*Q6)/4, 
 ((-67 - (9*I)*Sqrt[7])*Q0^2*Q1)/128 + ((7 - (3*I)*Sqrt[7])*Q0*Q2^2)/16 + 
  ((-5 + I*Sqrt[7])*Q0*Q4*Q5)/4 + Q1^2*Q6 + ((5 + (7*I)*Sqrt[7])*Q0*Q3*Q6)/
   16 + ((7 + (3*I)*Sqrt[7])*Q0*Q5*Q7)/16 + ((-7 + (5*I)*Sqrt[7])*Q0*Q4*Q8)/
   16 + ((-7 + (21*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((21 + I*Sqrt[7])*Q1^2*Q9)/64 + 
  ((91 + (7*I)*Sqrt[7])*Q0*Q3*Q9)/64 + ((7 + (11*I)*Sqrt[7])*Q2*Q5*Q9)/64}


==> Computing_Map_to_P5/Dependencies/BeautifiedFPPwithrrn.txt <==
{57*Q0^3 - 256*Q3^2*Q4 + 128*Q1^2*Q5 - 40*Q0*Q3*Q5 + 128*Q2*Q5^2 - 
  176*Q0*Q1*Q6 - 64*Q3*Q6^2 - 224*Q0*Q1*Q9 + 11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 
  8*Q0*Q3*Q5*rr - 16*Q0*Q1*Q6*rr + 64*Q3*Q6^2*rr + 32*Q0*Q1*Q9*rr + 
  128*Q3*Q6*Q9*rr, 57*Q0^3 - 176*Q0*Q2*Q4 - 64*Q1*Q4^2 - 256*Q1^2*Q5 - 
  40*Q0*Q1*Q6 + 128*Q2^2*Q6 + 128*Q3*Q6^2 - 224*Q0*Q2*Q7 + 11*Q0^3*rr + 
  64*Q1*Q2*Q3*rr - 16*Q0*Q2*Q4*rr + 64*Q1*Q4^2*rr + 8*Q0*Q1*Q6*rr + 
  32*Q0*Q2*Q7*rr + 128*Q1*Q4*Q7*rr, 57*Q0^3 - 40*Q0*Q2*Q4 + 128*Q3^2*Q4 + 
  128*Q1*Q4^2 - 176*Q0*Q3*Q5 - 64*Q2*Q5^2 - 256*Q2^2*Q6 - 224*Q0*Q3*Q8 + 
  11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 8*Q0*Q2*Q4*rr - 16*Q0*Q3*Q5*rr + 
  64*Q2*Q5^2*rr + 32*Q0*Q3*Q8*rr + 128*Q2*Q5*Q8*rr, 
 -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 896*Q2*Q5^2 + 2240*Q0*Q1*Q6 + 1792*Q0*Q2*Q7 + 
  1792*Q3^2*Q7 + 1792*Q1^2*Q8 + 896*Q0*Q1*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 256*Q0*Q2*Q4*rr + 256*Q3^2*Q4*rr - 128*Q2*Q5^2*rr + 
  64*Q0*Q1*Q6*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 2240*Q0*Q2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 896*Q3*Q6^2 + 896*Q0*Q2*Q7 + 
  1792*Q1^2*Q8 + 1792*Q0*Q3*Q8 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 64*Q0*Q2*Q4*rr + 256*Q1^2*Q5*rr + 256*Q0*Q3*Q5*rr - 
  128*Q3*Q6^2*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 
  896*Q1*Q4^2 + 2240*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 1792*Q3^2*Q7 + 
  896*Q0*Q3*Q8 + 1792*Q0*Q1*Q9 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr - 128*Q1*Q4^2*rr + 64*Q0*Q3*Q5*rr + 256*Q0*Q1*Q6*rr + 
  256*Q2^2*Q6*rr, -57*Q0^3 - 128*Q1*Q2*Q3 + 160*Q3^2*Q4 - 32*Q1*Q4^2 - 
  64*Q1^2*Q5 + 128*Q0*Q3*Q5 + 64*Q0*Q1*Q6 + 168*Q3^2*Q7 + 56*Q1*Q4*Q7 + 
  112*Q1^2*Q8 + 112*Q0*Q1*Q9 - 11*Q0^3*rr + 32*Q3^2*Q4*rr + 96*Q1*Q4^2*rr - 
  64*Q1^2*Q5*rr + 8*Q3^2*Q7*rr + 88*Q1*Q4*Q7*rr - 80*Q1^2*Q8*rr + 
  48*Q0*Q1*Q9*rr, 2541*Q0^3 + 14336*Q1*Q2*Q3 + 5376*Q1*Q4^2 + 5376*Q2*Q5^2 - 
  2688*Q4*Q5*Q6 + 5376*Q3*Q6^2 - 448*Q0*Q2*Q7 + 7168*Q1*Q4*Q7 - 
  448*Q0*Q3*Q8 + 7168*Q2*Q5*Q8 - 448*Q0*Q1*Q9 + 7168*Q3*Q6*Q9 + 167*Q0^3*rr - 
  1792*Q1*Q2*Q3*rr - 1280*Q1*Q4^2*rr - 1280*Q2*Q5^2*rr + 1152*Q4*Q5*Q6*rr - 
  1280*Q3*Q6^2*rr + 448*Q0*Q2*Q7*rr + 448*Q0*Q3*Q8*rr + 448*Q0*Q1*Q9*rr, 
 Q0^3 + 31168*Q1*Q2*Q3 + 7232*Q0*Q2*Q4 + 10112*Q1*Q4^2 + 7232*Q0*Q3*Q5 + 
  10112*Q2*Q5^2 + 7232*Q0*Q1*Q6 - 6624*Q4*Q5*Q6 + 10112*Q3*Q6^2 - 
  5040*Q5*Q6*Q7 - 5040*Q4*Q6*Q8 - 1484*Q6*Q7*Q8 - 5040*Q4*Q5*Q9 - 
  1484*Q5*Q7*Q9 - 1484*Q4*Q8*Q9 + 1813*Q7*Q8*Q9 + 1699*Q0^3*rr + 
  1728*Q1*Q2*Q3*rr - 2944*Q1*Q4^2*rr - 2944*Q2*Q5^2*rr + 6048*Q4*Q5*Q6*rr - 
  2944*Q3*Q6^2*rr + 3344*Q5*Q6*Q7*rr + 3344*Q4*Q6*Q8*rr + 3556*Q6*Q7*Q8*rr + 
  3344*Q4*Q5*Q9*rr + 3556*Q5*Q7*Q9*rr + 3556*Q4*Q8*Q9*rr + 3297*Q7*Q8*Q9*rr, 
 -1287*Q0^3 - 4160*Q1*Q2*Q3 + 3216*Q0*Q2*Q4 - 5248*Q3^2*Q4 - 544*Q0*Q1*Q6 + 
  4864*Q2^2*Q6 + 4352*Q3*Q6^2 - 512*Q0*Q2*Q7 - 1920*Q3^2*Q7 - 4096*Q5*Q6*Q7 - 
  512*Q1^2*Q8 + 5376*Q0*Q3*Q8 - 256*Q2*Q5*Q8 + 3456*Q2^2*Q9 + 2048*Q4*Q5*Q9 - 
  3584*Q5*Q7*Q9 - 5376*Q3*Q9^2 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr - 
  592*Q0*Q2*Q4*rr - 2432*Q3^2*Q4*rr + 160*Q0*Q1*Q6*rr + 2048*Q3*Q6^2*rr + 
  384*Q0*Q2*Q7*rr - 4224*Q3^2*Q7*rr + 1536*Q0*Q3*Q8*rr - 128*Q2^2*Q9*rr + 
  512*Q5*Q7*Q9*rr - 256*Q3*Q9^2*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 - 
  544*Q0*Q2*Q4 + 4864*Q3^2*Q4 + 4352*Q1*Q4^2 - 5248*Q1^2*Q5 + 3216*Q0*Q3*Q5 + 
  3456*Q3^2*Q7 + 2048*Q5*Q6*Q7 - 5376*Q1*Q7^2 - 1920*Q1^2*Q8 - 512*Q0*Q3*Q8 - 
  4096*Q4*Q6*Q8 - 3584*Q6*Q7*Q8 + 5376*Q0*Q1*Q9 - 512*Q2^2*Q9 - 
  256*Q3*Q6*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q2*Q4*rr + 
  2048*Q1*Q4^2*rr - 2432*Q1^2*Q5*rr - 592*Q0*Q3*Q5*rr - 128*Q3^2*Q7*rr - 
  256*Q1*Q7^2*rr - 4224*Q1^2*Q8*rr + 384*Q0*Q3*Q8*rr + 512*Q6*Q7*Q8*rr + 
  1536*Q0*Q1*Q9*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 + 4864*Q1^2*Q5 - 
  544*Q0*Q3*Q5 + 4352*Q2*Q5^2 + 3216*Q0*Q1*Q6 - 5248*Q2^2*Q6 + 
  5376*Q0*Q2*Q7 - 512*Q3^2*Q7 - 256*Q1*Q4*Q7 + 3456*Q1^2*Q8 + 2048*Q4*Q6*Q8 - 
  5376*Q2*Q8^2 - 512*Q0*Q1*Q9 - 1920*Q2^2*Q9 - 4096*Q4*Q5*Q9 - 
  3584*Q4*Q8*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q3*Q5*rr + 
  2048*Q2*Q5^2*rr - 592*Q0*Q1*Q6*rr - 2432*Q2^2*Q6*rr + 1536*Q0*Q2*Q7*rr - 
  128*Q1^2*Q8*rr - 256*Q2*Q8^2*rr + 384*Q0*Q1*Q9*rr - 4224*Q2^2*Q9*rr + 
  512*Q4*Q8*Q9*rr, -32*Q1^2*Q2 - 8*Q0*Q2*Q3 - 12*Q3^3 - 36*Q1*Q3*Q4 - 
  14*Q0*Q1*Q5 - 13*Q0^2*Q6 + 32*Q3*Q5*Q6 + 16*Q1*Q6^2 - 28*Q1*Q3*Q7 + 
  28*Q1*Q6*Q9 + 4*Q3^3*rr - 20*Q1*Q3*Q4*rr - 10*Q0*Q1*Q5*rr - 7*Q0^2*Q6*rr + 
  16*Q1*Q6^2*rr - 12*Q1*Q3*Q7*rr + 12*Q1*Q6*Q9*rr, 
 168*Q1^2*Q2 + 112*Q0*Q2*Q3 + 56*Q0*Q1*Q5 + 56*Q2^2*Q5 + 21*Q0^2*Q6 + 
  112*Q1*Q6^2 - 168*Q1*Q3*Q7 + 112*Q0*Q1*Q8 + 28*Q1*Q6*Q9 + 8*Q1^2*Q2*rr + 
  64*Q1*Q3*Q4*rr + 72*Q0*Q1*Q5*rr - 8*Q2^2*Q5*rr + 31*Q0^2*Q6*rr - 
  80*Q1*Q6^2*rr + 56*Q1*Q3*Q7*rr - 84*Q1*Q6*Q9*rr, 
 56*Q0*Q4^2 - 112*Q0*Q1*Q5 - 35*Q0^2*Q6 - 56*Q3*Q5*Q6 + 84*Q1*Q3*Q7 + 
  56*Q0*Q4*Q7 - 112*Q0*Q1*Q8 + 42*Q0^2*Q9 + 32*Q1^2*Q2*rr + 32*Q0*Q2*Q3*rr + 
  32*Q1*Q3*Q4*rr + 8*Q0*Q4^2*rr + 16*Q2^2*Q5*rr + 23*Q0^2*Q6*rr + 
  8*Q3*Q5*Q6*rr - 28*Q1*Q3*Q7*rr + 14*Q0^2*Q9*rr, 
 16*Q1^2*Q2 - 4*Q0*Q2*Q3 + 64*Q1*Q3*Q4 + 4*Q0*Q1*Q5 + 32*Q2^2*Q5 + 
  16*Q4*Q5^2 + 5*Q0^2*Q6 + 32*Q3*Q5*Q6 + 32*Q1*Q6^2 - 35*Q0^2*Q9 + 
  224*Q1*Q6*Q9 + 154*Q1*Q9^2 - 16*Q1^2*Q2*rr - 12*Q0*Q2*Q3*rr - 
  20*Q0*Q1*Q5*rr - 16*Q4*Q5^2*rr - 17*Q0^2*Q6*rr + 32*Q1*Q6^2*rr - 
  9*Q0^2*Q9*rr + 32*Q1*Q6*Q9*rr - 14*Q1*Q9^2*rr, 
 32*Q1^2*Q2 + 8*Q0*Q2*Q3 + 21*Q3^3 + 16*Q1*Q3*Q4 - 6*Q0*Q1*Q5 + 4*Q2^2*Q5 + 
  22*Q0^2*Q6 + 12*Q2*Q4*Q6 - 32*Q3*Q5*Q6 + 7*Q0*Q1*Q8 - 14*Q3*Q8*Q9 + 
  8*Q1^2*Q2*rr - Q3^3*rr + 16*Q1*Q3*Q4*rr + 14*Q0*Q1*Q5*rr + 4*Q2^2*Q5*rr + 
  2*Q0^2*Q6*rr + 4*Q2*Q4*Q6*rr + 13*Q0*Q1*Q8*rr + 8*Q3*Q6*Q8*rr - 
  16*Q3*Q5*Q9*rr - 14*Q3*Q8*Q9*rr, -24*Q1^2*Q2 + 5*Q0*Q2*Q3 + 8*Q3^3 - 
  16*Q1*Q3*Q4 - 2*Q0*Q1*Q5 - 18*Q2^2*Q5 + 80*Q2*Q4*Q6 + 8*Q3*Q5*Q6 + 
  56*Q2*Q6*Q7 - 42*Q2^2*Q8 + 28*Q2*Q4*Q9 + 42*Q2*Q7*Q9 + 12*Q1^2*Q2*rr - 
  13*Q0*Q2*Q3*rr + 8*Q3^3*rr - 6*Q0*Q1*Q5*rr - 10*Q2^2*Q5*rr - 
  8*Q3*Q5*Q6*rr - 8*Q2*Q6*Q7*rr - 2*Q2^2*Q8*rr - 4*Q2*Q4*Q9*rr - 
  14*Q2*Q7*Q9*rr, -44*Q1^2*Q2 + 8*Q0*Q2*Q3 - 24*Q0*Q4^2 - 8*Q0*Q1*Q5 + 
  4*Q2^2*Q5 - 7*Q0^2*Q6 + 16*Q2*Q4*Q6 + 8*Q3*Q5*Q6 - 56*Q0*Q4*Q7 - 
  14*Q0*Q1*Q8 - 14*Q2^2*Q8 - 14*Q3*Q6*Q8 + 4*Q1^2*Q2*rr - 8*Q0*Q4^2*rr - 
  8*Q0*Q1*Q5*rr - 12*Q2^2*Q5*rr + 11*Q0^2*Q6*rr + 16*Q2*Q4*Q6*rr - 
  24*Q3*Q5*Q6*rr - 8*Q0*Q4*Q7*rr + 10*Q0*Q1*Q8*rr - 22*Q2^2*Q8*rr - 
  22*Q3*Q6*Q8*rr, 18*Q0*Q2*Q3 - 2*Q3^3 - 22*Q1*Q3*Q4 - 8*Q0*Q4^2 + 
  32*Q2^2*Q5 + 17*Q0^2*Q6 - 20*Q1*Q3*Q7 - 10*Q0*Q4*Q7 + 3*Q0*Q1*Q8 + 
  13*Q2^2*Q8 - 13*Q3*Q6*Q8 + 8*Q0^2*Q9 + 4*Q2*Q4*Q9 - 6*Q0*Q2*Q3*rr + 
  6*Q3^3*rr + 2*Q1*Q3*Q4*rr - 8*Q0*Q4^2*rr + 3*Q0^2*Q6*rr - 4*Q1*Q3*Q7*rr - 
  2*Q0*Q4*Q7*rr + 7*Q0*Q1*Q8*rr - 7*Q2^2*Q8*rr + 7*Q3*Q6*Q8*rr - 
  12*Q2*Q4*Q9*rr, -8*Q1^2*Q2 + 28*Q0*Q2*Q3 - 96*Q1*Q3*Q4 + 20*Q0*Q4^2 - 
  64*Q0*Q1*Q5 + 56*Q2^2*Q5 - 32*Q4*Q5^2 + 53*Q0^2*Q6 + 64*Q2*Q4*Q6 - 
  112*Q1*Q3*Q7 - 56*Q4*Q5*Q8 - 56*Q3*Q6*Q8 + 42*Q0^2*Q9 + 24*Q1^2*Q2*rr - 
  28*Q0*Q2*Q3*rr + 32*Q3^3*rr - 4*Q0*Q4^2*rr - 8*Q2^2*Q5*rr - 32*Q4*Q5^2*rr - 
  Q0^2*Q6*rr + 16*Q1*Q3*Q7*rr - 24*Q4*Q5*Q8*rr + 40*Q3*Q6*Q8*rr - 
  2*Q0^2*Q9*rr, 112*Q1^2*Q2 + 196*Q0*Q2*Q3 - 196*Q3^3 + 168*Q1*Q3*Q4 + 
  70*Q0*Q4^2 + 105*Q0*Q1*Q5 + 70*Q2^2*Q5 + 56*Q4*Q5^2 + 392*Q3*Q5*Q6 - 
  112*Q1*Q3*Q7 + 154*Q0*Q4*Q7 + 56*Q5^2*Q7 + 224*Q2*Q6*Q7 + 224*Q3*Q6*Q8 + 
  280*Q3*Q5*Q9 + 392*Q3*Q8*Q9 - 48*Q1^2*Q2*rr + 12*Q0*Q2*Q3*rr + 20*Q3^3*rr - 
  104*Q1*Q3*Q4*rr + 18*Q0*Q4^2*rr + 43*Q0*Q1*Q5*rr + 2*Q2^2*Q5*rr - 
  24*Q4*Q5^2*rr + 136*Q3*Q5*Q6*rr - 112*Q1*Q3*Q7*rr + 14*Q0*Q4*Q7*rr - 
  56*Q5^2*Q7*rr - 112*Q5*Q7*Q8*rr + 56*Q3*Q5*Q9*rr - 56*Q3*Q8*Q9*rr, 
 84*Q0*Q2*Q3 + 112*Q3^3 + 112*Q1*Q3*Q4 + 336*Q0*Q1*Q5 + 287*Q0^2*Q6 - 
  224*Q3*Q5*Q6 - 784*Q1*Q6^2 + 448*Q1*Q3*Q7 + 308*Q0*Q4*Q7 + 224*Q0*Q7^2 - 
  168*Q5*Q7*Q8 + 126*Q0^2*Q9 - 1288*Q1*Q6*Q9 + 140*Q2*Q7*Q9 - 308*Q3*Q8*Q9 - 
  238*Q1*Q9^2 - 36*Q0*Q2*Q3*rr - 16*Q3^3*rr + 112*Q1*Q3*Q4*rr + 
  48*Q0*Q1*Q5*rr + 64*Q4*Q5^2*rr - 3*Q0^2*Q6*rr + 96*Q3*Q5*Q6*rr - 
  48*Q1*Q6^2*rr + 28*Q0*Q4*Q7*rr + 56*Q5*Q7*Q8*rr - 70*Q0^2*Q9*rr + 
  280*Q1*Q6*Q9*rr + 28*Q2*Q7*Q9*rr + 28*Q3*Q8*Q9*rr + 266*Q1*Q9^2*rr, 
 -64*Q1^2*Q2 - 40*Q0*Q2*Q3 + 159*Q0*Q1*Q5 + 60*Q0^2*Q6 - 24*Q3*Q5*Q6 - 
  288*Q1*Q6^2 + 152*Q1*Q3*Q7 + 8*Q0*Q7^2 + 4*Q0*Q1*Q8 + 40*Q2^2*Q8 + 
  64*Q3*Q6*Q8 + 40*Q4*Q8^2 + 42*Q7*Q8^2 + 64*Q0^2*Q9 - 48*Q3*Q5*Q9 - 
  528*Q1*Q6*Q9 - 64*Q3*Q8*Q9 - 156*Q1*Q9^2 - 32*Q1^2*Q2*rr - 24*Q0*Q2*Q3*rr - 
  35*Q0*Q1*Q5*rr - 12*Q0^2*Q6*rr + 24*Q3*Q5*Q6*rr - 32*Q1*Q6^2*rr + 
  40*Q1*Q3*Q7*rr + 8*Q0*Q7^2*rr - 52*Q0*Q1*Q8*rr - 8*Q2^2*Q8*rr + 
  8*Q4*Q8^2*rr + 2*Q7*Q8^2*rr + 16*Q3*Q5*Q9*rr + 64*Q1*Q6*Q9*rr + 
  84*Q1*Q9^2*rr, -8*Q0*Q1*Q2 - 12*Q2^3 - 32*Q1*Q3^2 - 14*Q0*Q3*Q4 - 
  13*Q0^2*Q5 + 32*Q2*Q4*Q5 + 16*Q3*Q5^2 - 36*Q2*Q3*Q6 + 28*Q3*Q5*Q8 - 
  28*Q2*Q3*Q9 + 4*Q2^3*rr - 10*Q0*Q3*Q4*rr - 7*Q0^2*Q5*rr + 16*Q3*Q5^2*rr - 
  20*Q2*Q3*Q6*rr + 12*Q3*Q5*Q8*rr - 12*Q2*Q3*Q9*rr, 
 112*Q0*Q1*Q2 + 168*Q1*Q3^2 + 56*Q1^2*Q4 + 56*Q0*Q3*Q4 + 21*Q0^2*Q5 + 
  112*Q3*Q5^2 + 112*Q0*Q3*Q7 + 28*Q3*Q5*Q8 - 168*Q2*Q3*Q9 + 8*Q1*Q3^2*rr - 
  8*Q1^2*Q4*rr + 72*Q0*Q3*Q4*rr + 31*Q0^2*Q5*rr - 80*Q3*Q5^2*rr + 
  64*Q2*Q3*Q6*rr - 84*Q3*Q5*Q8*rr + 56*Q2*Q3*Q9*rr, 
 -112*Q0*Q3*Q4 - 35*Q0^2*Q5 - 56*Q2*Q4*Q5 + 56*Q0*Q6^2 - 112*Q0*Q3*Q7 + 
  42*Q0^2*Q8 + 84*Q2*Q3*Q9 + 56*Q0*Q6*Q9 + 32*Q0*Q1*Q2*rr + 32*Q1*Q3^2*rr + 
  16*Q1^2*Q4*rr + 23*Q0^2*Q5*rr + 8*Q2*Q4*Q5*rr + 32*Q2*Q3*Q6*rr + 
  8*Q0*Q6^2*rr + 14*Q0^2*Q8*rr - 28*Q2*Q3*Q9*rr, 
 -4*Q0*Q1*Q2 + 16*Q1*Q3^2 + 32*Q1^2*Q4 + 4*Q0*Q3*Q4 + 5*Q0^2*Q5 + 
  32*Q2*Q4*Q5 + 32*Q3*Q5^2 + 64*Q2*Q3*Q6 + 16*Q4^2*Q6 - 35*Q0^2*Q8 + 
  224*Q3*Q5*Q8 + 154*Q3*Q8^2 - 12*Q0*Q1*Q2*rr - 16*Q1*Q3^2*rr - 
  20*Q0*Q3*Q4*rr - 17*Q0^2*Q5*rr + 32*Q3*Q5^2*rr - 16*Q4^2*Q6*rr - 
  9*Q0^2*Q8*rr + 32*Q3*Q5*Q8*rr - 14*Q3*Q8^2*rr, 
 8*Q0*Q1*Q2 + 21*Q2^3 + 32*Q1*Q3^2 + 4*Q1^2*Q4 - 6*Q0*Q3*Q4 + 22*Q0^2*Q5 - 
  32*Q2*Q4*Q5 + 16*Q2*Q3*Q6 + 12*Q1*Q5*Q6 + 7*Q0*Q3*Q7 - 14*Q2*Q7*Q8 - 
  Q2^3*rr + 8*Q1*Q3^2*rr + 4*Q1^2*Q4*rr + 14*Q0*Q3*Q4*rr + 2*Q0^2*Q5*rr + 
  16*Q2*Q3*Q6*rr + 4*Q1*Q5*Q6*rr + 13*Q0*Q3*Q7*rr + 8*Q2*Q5*Q7*rr - 
  16*Q2*Q4*Q8*rr - 14*Q2*Q7*Q8*rr, 5*Q0*Q1*Q2 + 8*Q2^3 - 24*Q1*Q3^2 - 
  18*Q1^2*Q4 - 2*Q0*Q3*Q4 + 8*Q2*Q4*Q5 - 16*Q2*Q3*Q6 + 80*Q1*Q5*Q6 - 
  42*Q1^2*Q7 + 28*Q1*Q6*Q8 + 56*Q1*Q5*Q9 + 42*Q1*Q8*Q9 - 13*Q0*Q1*Q2*rr + 
  8*Q2^3*rr + 12*Q1*Q3^2*rr - 10*Q1^2*Q4*rr - 6*Q0*Q3*Q4*rr - 8*Q2*Q4*Q5*rr - 
  2*Q1^2*Q7*rr - 4*Q1*Q6*Q8*rr - 8*Q1*Q5*Q9*rr - 14*Q1*Q8*Q9*rr, 
 8*Q0*Q1*Q2 - 44*Q1*Q3^2 + 4*Q1^2*Q4 - 8*Q0*Q3*Q4 - 7*Q0^2*Q5 + 8*Q2*Q4*Q5 + 
  16*Q1*Q5*Q6 - 24*Q0*Q6^2 - 14*Q1^2*Q7 - 14*Q0*Q3*Q7 - 14*Q2*Q5*Q7 - 
  56*Q0*Q6*Q9 + 4*Q1*Q3^2*rr - 12*Q1^2*Q4*rr - 8*Q0*Q3*Q4*rr + 
  11*Q0^2*Q5*rr - 24*Q2*Q4*Q5*rr + 16*Q1*Q5*Q6*rr - 8*Q0*Q6^2*rr - 
  22*Q1^2*Q7*rr + 10*Q0*Q3*Q7*rr - 22*Q2*Q5*Q7*rr - 8*Q0*Q6*Q9*rr, 
 18*Q0*Q1*Q2 - 2*Q2^3 + 32*Q1^2*Q4 + 17*Q0^2*Q5 - 22*Q2*Q3*Q6 - 8*Q0*Q6^2 + 
  13*Q1^2*Q7 + 3*Q0*Q3*Q7 - 13*Q2*Q5*Q7 + 8*Q0^2*Q8 + 4*Q1*Q6*Q8 - 
  20*Q2*Q3*Q9 - 10*Q0*Q6*Q9 - 6*Q0*Q1*Q2*rr + 6*Q2^3*rr + 3*Q0^2*Q5*rr + 
  2*Q2*Q3*Q6*rr - 8*Q0*Q6^2*rr - 7*Q1^2*Q7*rr + 7*Q0*Q3*Q7*rr + 
  7*Q2*Q5*Q7*rr - 12*Q1*Q6*Q8*rr - 4*Q2*Q3*Q9*rr - 2*Q0*Q6*Q9*rr, 
 28*Q0*Q1*Q2 - 8*Q1*Q3^2 + 56*Q1^2*Q4 - 64*Q0*Q3*Q4 + 53*Q0^2*Q5 - 
  96*Q2*Q3*Q6 - 32*Q4^2*Q6 + 64*Q1*Q5*Q6 + 20*Q0*Q6^2 - 56*Q2*Q5*Q7 - 
  56*Q4*Q6*Q7 + 42*Q0^2*Q8 - 112*Q2*Q3*Q9 - 28*Q0*Q1*Q2*rr + 32*Q2^3*rr + 
  24*Q1*Q3^2*rr - 8*Q1^2*Q4*rr - Q0^2*Q5*rr - 32*Q4^2*Q6*rr - 4*Q0*Q6^2*rr + 
  40*Q2*Q5*Q7*rr - 24*Q4*Q6*Q7*rr - 2*Q0^2*Q8*rr + 16*Q2*Q3*Q9*rr, 
 196*Q0*Q1*Q2 - 196*Q2^3 + 112*Q1*Q3^2 + 70*Q1^2*Q4 + 105*Q0*Q3*Q4 + 
  392*Q2*Q4*Q5 + 168*Q2*Q3*Q6 + 56*Q4^2*Q6 + 70*Q0*Q6^2 + 224*Q2*Q5*Q7 + 
  280*Q2*Q4*Q8 + 392*Q2*Q7*Q8 - 112*Q2*Q3*Q9 + 56*Q4^2*Q9 + 224*Q1*Q5*Q9 + 
  154*Q0*Q6*Q9 + 12*Q0*Q1*Q2*rr + 20*Q2^3*rr - 48*Q1*Q3^2*rr + 2*Q1^2*Q4*rr + 
  43*Q0*Q3*Q4*rr + 136*Q2*Q4*Q5*rr - 104*Q2*Q3*Q6*rr - 24*Q4^2*Q6*rr + 
  18*Q0*Q6^2*rr + 56*Q2*Q4*Q8*rr - 56*Q2*Q7*Q8*rr - 112*Q2*Q3*Q9*rr - 
  56*Q4^2*Q9*rr + 14*Q0*Q6*Q9*rr - 112*Q4*Q7*Q9*rr, 
 84*Q0*Q1*Q2 + 112*Q2^3 + 336*Q0*Q3*Q4 + 287*Q0^2*Q5 - 224*Q2*Q4*Q5 - 
  784*Q3*Q5^2 + 112*Q2*Q3*Q6 + 126*Q0^2*Q8 - 1288*Q3*Q5*Q8 - 308*Q2*Q7*Q8 - 
  238*Q3*Q8^2 + 448*Q2*Q3*Q9 + 308*Q0*Q6*Q9 - 168*Q4*Q7*Q9 + 140*Q1*Q8*Q9 + 
  224*Q0*Q9^2 - 36*Q0*Q1*Q2*rr - 16*Q2^3*rr + 48*Q0*Q3*Q4*rr - 3*Q0^2*Q5*rr + 
  96*Q2*Q4*Q5*rr - 48*Q3*Q5^2*rr + 112*Q2*Q3*Q6*rr + 64*Q4^2*Q6*rr - 
  70*Q0^2*Q8*rr + 280*Q3*Q5*Q8*rr + 28*Q2*Q7*Q8*rr + 266*Q3*Q8^2*rr + 
  28*Q0*Q6*Q9*rr + 56*Q4*Q7*Q9*rr + 28*Q1*Q8*Q9*rr, 
 -40*Q0*Q1*Q2 - 64*Q1*Q3^2 + 159*Q0*Q3*Q4 + 60*Q0^2*Q5 - 24*Q2*Q4*Q5 - 
  288*Q3*Q5^2 + 40*Q1^2*Q7 + 4*Q0*Q3*Q7 + 64*Q2*Q5*Q7 + 40*Q6*Q7^2 + 
  64*Q0^2*Q8 - 48*Q2*Q4*Q8 - 528*Q3*Q5*Q8 - 64*Q2*Q7*Q8 - 156*Q3*Q8^2 + 
  152*Q2*Q3*Q9 + 42*Q7^2*Q9 + 8*Q0*Q9^2 - 24*Q0*Q1*Q2*rr - 32*Q1*Q3^2*rr - 
  35*Q0*Q3*Q4*rr - 12*Q0^2*Q5*rr + 24*Q2*Q4*Q5*rr - 32*Q3*Q5^2*rr - 
  8*Q1^2*Q7*rr - 52*Q0*Q3*Q7*rr + 8*Q6*Q7^2*rr + 16*Q2*Q4*Q8*rr + 
  64*Q3*Q5*Q8*rr + 84*Q3*Q8^2*rr + 40*Q2*Q3*Q9*rr + 2*Q7^2*Q9*rr + 
  8*Q0*Q9^2*rr, -13*Q0^2*Q2 + 32*Q1^2*Q3 + 12*Q0*Q3^2 + 4*Q0*Q1*Q4 + 
  32*Q2*Q3*Q5 + 32*Q1*Q2*Q6 + 56*Q1*Q2*Q9 - 7*Q0^2*Q2*rr + 4*Q0*Q3^2*rr + 
  12*Q0*Q1*Q4*rr + 32*Q1*Q2*Q6*rr + 24*Q1*Q2*Q9*rr, 
 32*Q0^2*Q2 - 16*Q0*Q3^2 + 4*Q0*Q1*Q4 - 44*Q2^2*Q4 + 40*Q1*Q5^2 - 
  20*Q1*Q2*Q6 + 24*Q0*Q5*Q6 - 35*Q2^2*Q7 + 42*Q1*Q5*Q8 - 42*Q1*Q2*Q9 - 
  4*Q0*Q1*Q4*rr + 4*Q2^2*Q4*rr + 8*Q1*Q5^2*rr - 4*Q1*Q2*Q6*rr + 
  8*Q0*Q5*Q6*rr + 9*Q2^2*Q7*rr + 2*Q1*Q5*Q8*rr - 2*Q1*Q2*Q9*rr, 
 -707*Q0^2*Q2 + 504*Q0*Q3^2 + 224*Q0*Q1*Q4 + 448*Q2^2*Q4 + 448*Q2*Q3*Q5 + 
  1456*Q1*Q2*Q6 + 448*Q3*Q4*Q6 + 56*Q0*Q5*Q6 + 168*Q0*Q1*Q7 + 448*Q2^2*Q7 + 
  448*Q3*Q6*Q7 + 1792*Q1*Q2*Q9 - 105*Q0^2*Q2*rr - 24*Q0*Q3^2*rr + 
  160*Q0*Q1*Q4*rr + 64*Q2^2*Q4*rr - 192*Q2*Q3*Q5*rr + 272*Q1*Q2*Q6*rr + 
  64*Q3*Q4*Q6*rr - 88*Q0*Q5*Q6*rr + 56*Q0*Q1*Q7*rr, 
 -11*Q0^2*Q2 - 16*Q1^2*Q3 + 20*Q0*Q3^2 - 17*Q0*Q1*Q4 - 16*Q2^2*Q4 + 
  48*Q2*Q3*Q5 + 48*Q4^2*Q5 + 8*Q1*Q5^2 + 8*Q1*Q2*Q6 + 96*Q3*Q4*Q6 - 
  49*Q0*Q5*Q6 + 56*Q4*Q5*Q7 - Q0^2*Q2*rr + 16*Q1^2*Q3*rr - 4*Q0*Q3^2*rr + 
  13*Q0*Q1*Q4*rr - 16*Q2^2*Q4*rr + 16*Q2*Q3*Q5*rr + 16*Q4^2*Q5*rr + 
  24*Q1*Q5^2*rr + 24*Q1*Q2*Q6*rr + 13*Q0*Q5*Q6*rr - 24*Q4*Q5*Q7*rr - 
  32*Q3*Q4*Q9*rr, -9*Q0^2*Q2 + 48*Q1^2*Q3 - 12*Q0*Q3^2 + 8*Q0*Q1*Q4 + 
  48*Q2*Q3*Q5 + 64*Q1*Q5^2 + 128*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 256*Q6^3 - 
  336*Q3*Q6*Q7 + 112*Q2*Q3*Q8 + 224*Q0*Q6*Q8 + 224*Q6^2*Q9 + 5*Q0^2*Q2*rr - 
  48*Q1^2*Q3*rr + 28*Q0*Q3^2*rr + 24*Q0*Q1*Q4*rr - 48*Q2*Q3*Q5*rr - 
  64*Q1*Q5^2*rr + 32*Q0*Q1*Q7*rr - 16*Q3*Q6*Q7*rr - 80*Q2*Q3*Q8*rr - 
  64*Q1*Q5*Q8*rr + 32*Q0*Q6*Q8*rr - 32*Q6^2*Q9*rr, 
 -39*Q0^2*Q2 - 48*Q1^2*Q3 + 148*Q0*Q3^2 + 18*Q0*Q1*Q4 - 352*Q1*Q5^2 + 
  128*Q1*Q2*Q6 - 68*Q0*Q5*Q6 - 184*Q0*Q1*Q7 - 64*Q3*Q6*Q7 - 160*Q2*Q3*Q8 - 
  304*Q1*Q5*Q8 + 160*Q1*Q2*Q9 - 32*Q0*Q5*Q9 - 21*Q0^2*Q2*rr - 
  144*Q1^2*Q3*rr + 60*Q0*Q3^2*rr - 10*Q0*Q1*Q4*rr - 32*Q1*Q5^2*rr - 
  76*Q0*Q5*Q6*rr + 24*Q0*Q1*Q7*rr - 32*Q2*Q3*Q8*rr - 16*Q1*Q5*Q8*rr + 
  64*Q1*Q2*Q9*rr - 128*Q3*Q4*Q9*rr - 96*Q0*Q5*Q9*rr - 128*Q3*Q7*Q9*rr, 
 128*Q1^2*Q3 - 24*Q0*Q3^2 - 30*Q0*Q1*Q4 + 32*Q4^2*Q5 + 96*Q1*Q5^2 - 
  92*Q1*Q2*Q6 + 40*Q3*Q4*Q6 + 2*Q0*Q5*Q6 + 28*Q0*Q1*Q7 - 28*Q3*Q6*Q7 - 
  70*Q2*Q3*Q8 - 91*Q1*Q2*Q9 - 28*Q3*Q4*Q9 + 64*Q1^2*Q3*rr - 8*Q0*Q3^2*rr + 
  22*Q0*Q1*Q4*rr - 32*Q4^2*Q5*rr + 52*Q1*Q2*Q6*rr - 56*Q3*Q4*Q6*rr + 
  6*Q0*Q5*Q6*rr - 20*Q0*Q1*Q7*rr - 32*Q4*Q5*Q7*rr - 44*Q3*Q6*Q7*rr + 
  18*Q2*Q3*Q8*rr + 49*Q1*Q2*Q9*rr + 20*Q3*Q4*Q9*rr, 
 9*Q0^2*Q2 - 200*Q0*Q3^2 - 144*Q0*Q1*Q4 + 128*Q2^2*Q4 - 512*Q4^2*Q5 - 
  208*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 440*Q0*Q5*Q6 - 504*Q0*Q1*Q7 + 224*Q2^2*Q7 - 
  672*Q3*Q6*Q7 + 448*Q0*Q6*Q8 - 448*Q3*Q4*Q9 - 1120*Q3*Q7*Q9 + 896*Q0*Q8*Q9 - 
  5*Q0^2*Q2*rr + 40*Q0*Q3^2*rr - 176*Q0*Q1*Q4*rr - 112*Q1*Q2*Q6*rr - 
  384*Q3*Q4*Q6*rr + 40*Q0*Q5*Q6*rr - 104*Q0*Q1*Q7*rr + 160*Q2^2*Q7*rr - 
  224*Q3*Q6*Q7*rr + 64*Q0*Q6*Q8*rr - 192*Q3*Q4*Q9*rr - 224*Q3*Q7*Q9*rr, 
 -105*Q0^2*Q2 - 392*Q1^2*Q3 + 322*Q0*Q3^2 + 252*Q0*Q1*Q4 + 112*Q2^2*Q4 - 
  672*Q1*Q5^2 + 448*Q1*Q2*Q6 - 336*Q0*Q5*Q6 + 224*Q3*Q6*Q7 - 224*Q1*Q5*Q8 + 
  280*Q1*Q8^2 + 896*Q1*Q2*Q9 + 448*Q3*Q4*Q9 + 448*Q3*Q7*Q9 - 280*Q0*Q8*Q9 - 
  27*Q0^2*Q2*rr - 216*Q1^2*Q3*rr + 6*Q0*Q3^2*rr - 12*Q0*Q1*Q4*rr + 
  16*Q2^2*Q4*rr + 32*Q1*Q5^2*rr + 64*Q1*Q2*Q6*rr + 320*Q3*Q4*Q6*rr + 
  16*Q0*Q5*Q6*rr + 224*Q3*Q6*Q7*rr + 224*Q1*Q5*Q8*rr + 56*Q1*Q8^2*rr + 
  56*Q0*Q8*Q9*rr, 28*Q1^2*Q3 + 42*Q0*Q3^2 + 133*Q0*Q1*Q4 - 238*Q2^2*Q4 + 
  112*Q2*Q3*Q5 + 336*Q4^2*Q5 + 168*Q1*Q2*Q6 + 140*Q3*Q4*Q6 - 77*Q0*Q5*Q6 - 
  56*Q4*Q5*Q7 + 56*Q3*Q6*Q7 + 140*Q2*Q3*Q8 + 224*Q4^2*Q8 + 196*Q4*Q7*Q8 - 
  252*Q3*Q4*Q9 - 4*Q1^2*Q3*rr - 26*Q0*Q3^2*rr + 39*Q0*Q1*Q4*rr - 
  2*Q2^2*Q4*rr + 40*Q2*Q3*Q5*rr + 80*Q4^2*Q5*rr + 56*Q1*Q2*Q6*rr - 
  68*Q3*Q4*Q6*rr + 57*Q0*Q5*Q6*rr - 56*Q4*Q5*Q7*rr + 56*Q3*Q6*Q7*rr + 
  28*Q2*Q3*Q8*rr - 28*Q4*Q7*Q8*rr - 140*Q3*Q4*Q9*rr, 
 -777*Q0^2*Q2 - 784*Q1^2*Q3 + 476*Q0*Q3^2 + 5488*Q2*Q3*Q5 + 2688*Q1*Q5^2 - 
  448*Q1*Q2*Q6 - 2688*Q3*Q4*Q6 + 4088*Q0*Q5*Q6 - 5376*Q6^3 - 2128*Q0*Q1*Q7 + 
  896*Q3*Q6*Q7 + 672*Q1*Q5*Q8 - 5376*Q3*Q4*Q9 - 1456*Q0*Q5*Q9 - 
  13440*Q6^2*Q9 - 6272*Q6*Q9^2 - 123*Q0^2*Q2*rr - 304*Q1^2*Q3*rr + 
  20*Q0*Q3^2*rr - 944*Q2*Q3*Q5*rr + 896*Q1*Q5^2*rr + 192*Q1*Q2*Q6*rr - 
  2432*Q3*Q4*Q6*rr + 232*Q0*Q5*Q6*rr + 256*Q6^3*rr - 112*Q0*Q1*Q7*rr + 
  224*Q1*Q5*Q8*rr - 1792*Q3*Q4*Q9*rr - 784*Q0*Q5*Q9*rr + 2688*Q6^2*Q9*rr + 
  2688*Q6*Q9^2*rr, -185*Q0^2*Q2 - 416*Q1^2*Q3 + 424*Q0*Q1*Q4 + 288*Q2^2*Q4 + 
  1440*Q1*Q2*Q6 + 400*Q0*Q5*Q6 - 176*Q6^3 - 140*Q0*Q1*Q7 + 168*Q2^2*Q7 + 
  1120*Q4*Q5*Q7 + 448*Q5*Q7^2 + 224*Q2*Q3*Q8 - 280*Q0*Q6*Q8 + 896*Q4*Q7*Q8 + 
  784*Q7^2*Q8 + 896*Q1*Q2*Q9 - 560*Q3*Q7*Q9 - 11*Q0^2*Q2*rr - 
  352*Q1^2*Q3*rr - 264*Q0*Q1*Q4*rr + 224*Q2^2*Q4*rr - 128*Q2*Q3*Q5*rr - 
  544*Q1*Q2*Q6*rr + 128*Q3*Q4*Q6*rr - 80*Q0*Q5*Q6*rr - 16*Q6^3*rr - 
  36*Q0*Q1*Q7*rr + 248*Q2^2*Q7*rr + 160*Q4*Q5*Q7*rr + 32*Q2*Q3*Q8*rr - 
  72*Q0*Q6*Q8*rr - 112*Q7^2*Q8*rr - 384*Q1*Q2*Q9*rr - 112*Q3*Q7*Q9*rr, 
 -12*Q1^3 - 8*Q0*Q1*Q3 - 32*Q2^2*Q3 - 13*Q0^2*Q4 + 16*Q2*Q4^2 - 36*Q1*Q2*Q5 - 
  14*Q0*Q2*Q6 + 32*Q1*Q4*Q6 + 28*Q2*Q4*Q7 - 28*Q1*Q2*Q8 + 4*Q1^3*rr - 
  7*Q0^2*Q4*rr + 16*Q2*Q4^2*rr - 20*Q1*Q2*Q5*rr - 10*Q0*Q2*Q6*rr + 
  12*Q2*Q4*Q7*rr - 12*Q1*Q2*Q8*rr, 112*Q0*Q1*Q3 + 168*Q2^2*Q3 + 21*Q0^2*Q4 + 
  112*Q2*Q4^2 + 56*Q0*Q2*Q6 + 56*Q3^2*Q6 + 28*Q2*Q4*Q7 - 168*Q1*Q2*Q8 + 
  112*Q0*Q2*Q9 + 8*Q2^2*Q3*rr + 31*Q0^2*Q4*rr - 80*Q2*Q4^2*rr + 
  64*Q1*Q2*Q5*rr + 72*Q0*Q2*Q6*rr - 8*Q3^2*Q6*rr - 84*Q2*Q4*Q7*rr + 
  56*Q1*Q2*Q8*rr, -35*Q0^2*Q4 + 56*Q0*Q5^2 - 112*Q0*Q2*Q6 - 56*Q1*Q4*Q6 + 
  42*Q0^2*Q7 + 84*Q1*Q2*Q8 + 56*Q0*Q5*Q8 - 112*Q0*Q2*Q9 + 32*Q0*Q1*Q3*rr + 
  32*Q2^2*Q3*rr + 23*Q0^2*Q4*rr + 32*Q1*Q2*Q5*rr + 8*Q0*Q5^2*rr + 
  16*Q3^2*Q6*rr + 8*Q1*Q4*Q6*rr + 14*Q0^2*Q7*rr - 28*Q1*Q2*Q8*rr, 
 -4*Q0*Q1*Q3 + 16*Q2^2*Q3 + 5*Q0^2*Q4 + 32*Q2*Q4^2 + 64*Q1*Q2*Q5 + 
  4*Q0*Q2*Q6 + 32*Q3^2*Q6 + 32*Q1*Q4*Q6 + 16*Q5*Q6^2 - 35*Q0^2*Q7 + 
  224*Q2*Q4*Q7 + 154*Q2*Q7^2 - 12*Q0*Q1*Q3*rr - 16*Q2^2*Q3*rr - 
  17*Q0^2*Q4*rr + 32*Q2*Q4^2*rr - 20*Q0*Q2*Q6*rr - 16*Q5*Q6^2*rr - 
  9*Q0^2*Q7*rr + 32*Q2*Q4*Q7*rr - 14*Q2*Q7^2*rr, 
 21*Q1^3 + 8*Q0*Q1*Q3 + 32*Q2^2*Q3 + 22*Q0^2*Q4 + 16*Q1*Q2*Q5 + 12*Q3*Q4*Q5 - 
  6*Q0*Q2*Q6 + 4*Q3^2*Q6 - 32*Q1*Q4*Q6 + 7*Q0*Q2*Q9 - 14*Q1*Q7*Q9 - Q1^3*rr + 
  8*Q2^2*Q3*rr + 2*Q0^2*Q4*rr + 16*Q1*Q2*Q5*rr + 4*Q3*Q4*Q5*rr + 
  14*Q0*Q2*Q6*rr + 4*Q3^2*Q6*rr - 16*Q1*Q6*Q7*rr + 13*Q0*Q2*Q9*rr + 
  8*Q1*Q4*Q9*rr - 14*Q1*Q7*Q9*rr, 8*Q1^3 + 5*Q0*Q1*Q3 - 24*Q2^2*Q3 - 
  16*Q1*Q2*Q5 + 80*Q3*Q4*Q5 - 2*Q0*Q2*Q6 - 18*Q3^2*Q6 + 8*Q1*Q4*Q6 + 
  28*Q3*Q5*Q7 + 56*Q3*Q4*Q8 + 42*Q3*Q7*Q8 - 42*Q3^2*Q9 + 8*Q1^3*rr - 
  13*Q0*Q1*Q3*rr + 12*Q2^2*Q3*rr - 6*Q0*Q2*Q6*rr - 10*Q3^2*Q6*rr - 
  8*Q1*Q4*Q6*rr - 4*Q3*Q5*Q7*rr - 8*Q3*Q4*Q8*rr - 14*Q3*Q7*Q8*rr - 
  2*Q3^2*Q9*rr, 8*Q0*Q1*Q3 - 44*Q2^2*Q3 - 7*Q0^2*Q4 + 16*Q3*Q4*Q5 - 
  24*Q0*Q5^2 - 8*Q0*Q2*Q6 + 4*Q3^2*Q6 + 8*Q1*Q4*Q6 - 56*Q0*Q5*Q8 - 
  14*Q0*Q2*Q9 - 14*Q3^2*Q9 - 14*Q1*Q4*Q9 + 4*Q2^2*Q3*rr + 11*Q0^2*Q4*rr + 
  16*Q3*Q4*Q5*rr - 8*Q0*Q5^2*rr - 8*Q0*Q2*Q6*rr - 12*Q3^2*Q6*rr - 
  24*Q1*Q4*Q6*rr - 8*Q0*Q5*Q8*rr + 10*Q0*Q2*Q9*rr - 22*Q3^2*Q9*rr - 
  22*Q1*Q4*Q9*rr, -2*Q1^3 + 18*Q0*Q1*Q3 + 17*Q0^2*Q4 - 22*Q1*Q2*Q5 - 
  8*Q0*Q5^2 + 32*Q3^2*Q6 + 8*Q0^2*Q7 + 4*Q3*Q5*Q7 - 20*Q1*Q2*Q8 - 
  10*Q0*Q5*Q8 + 3*Q0*Q2*Q9 + 13*Q3^2*Q9 - 13*Q1*Q4*Q9 + 6*Q1^3*rr - 
  6*Q0*Q1*Q3*rr + 3*Q0^2*Q4*rr + 2*Q1*Q2*Q5*rr - 8*Q0*Q5^2*rr - 
  12*Q3*Q5*Q7*rr - 4*Q1*Q2*Q8*rr - 2*Q0*Q5*Q8*rr + 7*Q0*Q2*Q9*rr - 
  7*Q3^2*Q9*rr + 7*Q1*Q4*Q9*rr, 28*Q0*Q1*Q3 - 8*Q2^2*Q3 + 53*Q0^2*Q4 - 
  96*Q1*Q2*Q5 + 64*Q3*Q4*Q5 + 20*Q0*Q5^2 - 64*Q0*Q2*Q6 + 56*Q3^2*Q6 - 
  32*Q5*Q6^2 + 42*Q0^2*Q7 - 112*Q1*Q2*Q8 - 56*Q1*Q4*Q9 - 56*Q5*Q6*Q9 + 
  32*Q1^3*rr - 28*Q0*Q1*Q3*rr + 24*Q2^2*Q3*rr - Q0^2*Q4*rr - 4*Q0*Q5^2*rr - 
  8*Q3^2*Q6*rr - 32*Q5*Q6^2*rr - 2*Q0^2*Q7*rr + 16*Q1*Q2*Q8*rr + 
  40*Q1*Q4*Q9*rr - 24*Q5*Q6*Q9*rr, -196*Q1^3 + 196*Q0*Q1*Q3 + 112*Q2^2*Q3 + 
  168*Q1*Q2*Q5 + 70*Q0*Q5^2 + 105*Q0*Q2*Q6 + 70*Q3^2*Q6 + 392*Q1*Q4*Q6 + 
  56*Q5*Q6^2 + 280*Q1*Q6*Q7 - 112*Q1*Q2*Q8 + 224*Q3*Q4*Q8 + 154*Q0*Q5*Q8 + 
  56*Q6^2*Q8 + 224*Q1*Q4*Q9 + 392*Q1*Q7*Q9 + 20*Q1^3*rr + 12*Q0*Q1*Q3*rr - 
  48*Q2^2*Q3*rr - 104*Q1*Q2*Q5*rr + 18*Q0*Q5^2*rr + 43*Q0*Q2*Q6*rr + 
  2*Q3^2*Q6*rr + 136*Q1*Q4*Q6*rr - 24*Q5*Q6^2*rr + 56*Q1*Q6*Q7*rr - 
  112*Q1*Q2*Q8*rr + 14*Q0*Q5*Q8*rr - 56*Q6^2*Q8*rr - 56*Q1*Q7*Q9*rr - 
  112*Q6*Q8*Q9*rr, 112*Q1^3 + 84*Q0*Q1*Q3 + 287*Q0^2*Q4 - 784*Q2*Q4^2 + 
  112*Q1*Q2*Q5 + 336*Q0*Q2*Q6 - 224*Q1*Q4*Q6 + 126*Q0^2*Q7 - 1288*Q2*Q4*Q7 - 
  238*Q2*Q7^2 + 448*Q1*Q2*Q8 + 308*Q0*Q5*Q8 + 140*Q3*Q7*Q8 + 224*Q0*Q8^2 - 
  308*Q1*Q7*Q9 - 168*Q6*Q8*Q9 - 16*Q1^3*rr - 36*Q0*Q1*Q3*rr - 3*Q0^2*Q4*rr - 
  48*Q2*Q4^2*rr + 112*Q1*Q2*Q5*rr + 48*Q0*Q2*Q6*rr + 96*Q1*Q4*Q6*rr + 
  64*Q5*Q6^2*rr - 70*Q0^2*Q7*rr + 280*Q2*Q4*Q7*rr + 266*Q2*Q7^2*rr + 
  28*Q0*Q5*Q8*rr + 28*Q3*Q7*Q8*rr + 28*Q1*Q7*Q9*rr + 56*Q6*Q8*Q9*rr, 
 -40*Q0*Q1*Q3 - 64*Q2^2*Q3 + 60*Q0^2*Q4 - 288*Q2*Q4^2 + 159*Q0*Q2*Q6 - 
  24*Q1*Q4*Q6 + 64*Q0^2*Q7 - 528*Q2*Q4*Q7 - 48*Q1*Q6*Q7 - 156*Q2*Q7^2 + 
  152*Q1*Q2*Q8 + 8*Q0*Q8^2 + 4*Q0*Q2*Q9 + 40*Q3^2*Q9 + 64*Q1*Q4*Q9 - 
  64*Q1*Q7*Q9 + 40*Q5*Q9^2 + 42*Q8*Q9^2 - 24*Q0*Q1*Q3*rr - 32*Q2^2*Q3*rr - 
  12*Q0^2*Q4*rr - 32*Q2*Q4^2*rr - 35*Q0*Q2*Q6*rr + 24*Q1*Q4*Q6*rr + 
  64*Q2*Q4*Q7*rr + 16*Q1*Q6*Q7*rr + 84*Q2*Q7^2*rr + 40*Q1*Q2*Q8*rr + 
  8*Q0*Q8^2*rr - 52*Q0*Q2*Q9*rr - 8*Q3^2*Q9*rr + 8*Q5*Q9^2*rr + 2*Q8*Q9^2*rr, 
 12*Q0*Q1^2 + 32*Q1*Q2^2 - 13*Q0^2*Q3 + 32*Q2*Q3*Q4 + 4*Q0*Q2*Q5 + 
  32*Q1*Q3*Q6 + 56*Q2*Q3*Q7 + 4*Q0*Q1^2*rr - 7*Q0^2*Q3*rr + 32*Q2*Q3*Q4*rr + 
  12*Q0*Q2*Q5*rr + 24*Q2*Q3*Q7*rr, -16*Q0*Q1^2 + 32*Q0^2*Q3 - 20*Q2*Q3*Q4 + 
  4*Q0*Q2*Q5 - 44*Q3^2*Q5 + 24*Q0*Q4*Q6 + 40*Q2*Q6^2 - 42*Q2*Q3*Q7 - 
  35*Q3^2*Q8 + 42*Q2*Q6*Q9 - 4*Q2*Q3*Q4*rr - 4*Q0*Q2*Q5*rr + 4*Q3^2*Q5*rr + 
  8*Q0*Q4*Q6*rr + 8*Q2*Q6^2*rr - 2*Q2*Q3*Q7*rr + 9*Q3^2*Q8*rr + 
  2*Q2*Q6*Q9*rr, 504*Q0*Q1^2 - 707*Q0^2*Q3 + 1456*Q2*Q3*Q4 + 224*Q0*Q2*Q5 + 
  448*Q3^2*Q5 + 448*Q1*Q4*Q5 + 448*Q1*Q3*Q6 + 56*Q0*Q4*Q6 + 1792*Q2*Q3*Q7 + 
  168*Q0*Q2*Q8 + 448*Q3^2*Q8 + 448*Q1*Q4*Q8 - 24*Q0*Q1^2*rr - 
  105*Q0^2*Q3*rr + 272*Q2*Q3*Q4*rr + 160*Q0*Q2*Q5*rr + 64*Q3^2*Q5*rr + 
  64*Q1*Q4*Q5*rr - 192*Q1*Q3*Q6*rr - 88*Q0*Q4*Q6*rr + 56*Q0*Q2*Q8*rr, 
 20*Q0*Q1^2 - 16*Q1*Q2^2 - 11*Q0^2*Q3 + 8*Q2*Q3*Q4 - 17*Q0*Q2*Q5 - 
  16*Q3^2*Q5 + 96*Q1*Q4*Q5 + 48*Q1*Q3*Q6 - 49*Q0*Q4*Q6 + 48*Q5^2*Q6 + 
  8*Q2*Q6^2 + 56*Q5*Q6*Q8 - 4*Q0*Q1^2*rr + 16*Q1*Q2^2*rr - Q0^2*Q3*rr + 
  24*Q2*Q3*Q4*rr + 13*Q0*Q2*Q5*rr - 16*Q3^2*Q5*rr + 16*Q1*Q3*Q6*rr + 
  13*Q0*Q4*Q6*rr + 16*Q5^2*Q6*rr + 24*Q2*Q6^2*rr - 32*Q1*Q5*Q7*rr - 
  24*Q5*Q6*Q8*rr, -12*Q0*Q1^2 + 48*Q1*Q2^2 - 9*Q0^2*Q3 + 128*Q2*Q3*Q4 + 
  256*Q4^3 + 8*Q0*Q2*Q5 - 256*Q1*Q4*Q5 + 48*Q1*Q3*Q6 + 64*Q2*Q6^2 + 
  224*Q4^2*Q7 - 336*Q1*Q4*Q8 + 112*Q1*Q3*Q9 + 224*Q0*Q4*Q9 + 28*Q0*Q1^2*rr - 
  48*Q1*Q2^2*rr + 5*Q0^2*Q3*rr + 24*Q0*Q2*Q5*rr - 48*Q1*Q3*Q6*rr - 
  64*Q2*Q6^2*rr - 32*Q4^2*Q7*rr + 32*Q0*Q2*Q8*rr - 16*Q1*Q4*Q8*rr - 
  80*Q1*Q3*Q9*rr + 32*Q0*Q4*Q9*rr - 64*Q2*Q6*Q9*rr, 
 148*Q0*Q1^2 - 48*Q1*Q2^2 - 39*Q0^2*Q3 + 128*Q2*Q3*Q4 + 18*Q0*Q2*Q5 - 
  68*Q0*Q4*Q6 - 352*Q2*Q6^2 + 160*Q2*Q3*Q7 - 32*Q0*Q6*Q7 - 184*Q0*Q2*Q8 - 
  64*Q1*Q4*Q8 - 160*Q1*Q3*Q9 - 304*Q2*Q6*Q9 + 60*Q0*Q1^2*rr - 
  144*Q1*Q2^2*rr - 21*Q0^2*Q3*rr - 10*Q0*Q2*Q5*rr - 76*Q0*Q4*Q6*rr - 
  32*Q2*Q6^2*rr + 64*Q2*Q3*Q7*rr - 128*Q1*Q5*Q7*rr - 96*Q0*Q6*Q7*rr + 
  24*Q0*Q2*Q8*rr - 128*Q1*Q7*Q8*rr - 32*Q1*Q3*Q9*rr - 16*Q2*Q6*Q9*rr, 
 -24*Q0*Q1^2 + 128*Q1*Q2^2 - 92*Q2*Q3*Q4 - 30*Q0*Q2*Q5 + 40*Q1*Q4*Q5 + 
  2*Q0*Q4*Q6 + 32*Q5^2*Q6 + 96*Q2*Q6^2 - 91*Q2*Q3*Q7 - 28*Q1*Q5*Q7 + 
  28*Q0*Q2*Q8 - 28*Q1*Q4*Q8 - 70*Q1*Q3*Q9 - 8*Q0*Q1^2*rr + 64*Q1*Q2^2*rr + 
  52*Q2*Q3*Q4*rr + 22*Q0*Q2*Q5*rr - 56*Q1*Q4*Q5*rr + 6*Q0*Q4*Q6*rr - 
  32*Q5^2*Q6*rr + 49*Q2*Q3*Q7*rr + 20*Q1*Q5*Q7*rr - 20*Q0*Q2*Q8*rr - 
  44*Q1*Q4*Q8*rr - 32*Q5*Q6*Q8*rr + 18*Q1*Q3*Q9*rr, 
 -200*Q0*Q1^2 + 9*Q0^2*Q3 - 208*Q2*Q3*Q4 - 144*Q0*Q2*Q5 + 128*Q3^2*Q5 - 
  256*Q1*Q4*Q5 + 440*Q0*Q4*Q6 - 512*Q5^2*Q6 - 448*Q1*Q5*Q7 - 504*Q0*Q2*Q8 + 
  224*Q3^2*Q8 - 672*Q1*Q4*Q8 - 1120*Q1*Q7*Q8 + 448*Q0*Q4*Q9 + 896*Q0*Q7*Q9 + 
  40*Q0*Q1^2*rr - 5*Q0^2*Q3*rr - 112*Q2*Q3*Q4*rr - 176*Q0*Q2*Q5*rr - 
  384*Q1*Q4*Q5*rr + 40*Q0*Q4*Q6*rr - 192*Q1*Q5*Q7*rr - 104*Q0*Q2*Q8*rr + 
  160*Q3^2*Q8*rr - 224*Q1*Q4*Q8*rr - 224*Q1*Q7*Q8*rr + 64*Q0*Q4*Q9*rr, 
 322*Q0*Q1^2 - 392*Q1*Q2^2 - 105*Q0^2*Q3 + 448*Q2*Q3*Q4 + 252*Q0*Q2*Q5 + 
  112*Q3^2*Q5 - 336*Q0*Q4*Q6 - 672*Q2*Q6^2 + 896*Q2*Q3*Q7 + 448*Q1*Q5*Q7 + 
  224*Q1*Q4*Q8 + 448*Q1*Q7*Q8 - 224*Q2*Q6*Q9 - 280*Q0*Q7*Q9 + 280*Q2*Q9^2 + 
  6*Q0*Q1^2*rr - 216*Q1*Q2^2*rr - 27*Q0^2*Q3*rr + 64*Q2*Q3*Q4*rr - 
  12*Q0*Q2*Q5*rr + 16*Q3^2*Q5*rr + 320*Q1*Q4*Q5*rr + 16*Q0*Q4*Q6*rr + 
  32*Q2*Q6^2*rr + 224*Q1*Q4*Q8*rr + 224*Q2*Q6*Q9*rr + 56*Q0*Q7*Q9*rr + 
  56*Q2*Q9^2*rr, 42*Q0*Q1^2 + 28*Q1*Q2^2 + 168*Q2*Q3*Q4 + 133*Q0*Q2*Q5 - 
  238*Q3^2*Q5 + 140*Q1*Q4*Q5 + 112*Q1*Q3*Q6 - 77*Q0*Q4*Q6 + 336*Q5^2*Q6 - 
  252*Q1*Q5*Q7 + 56*Q1*Q4*Q8 - 56*Q5*Q6*Q8 + 140*Q1*Q3*Q9 + 224*Q5^2*Q9 + 
  196*Q5*Q8*Q9 - 26*Q0*Q1^2*rr - 4*Q1*Q2^2*rr + 56*Q2*Q3*Q4*rr + 
  39*Q0*Q2*Q5*rr - 2*Q3^2*Q5*rr - 68*Q1*Q4*Q5*rr + 40*Q1*Q3*Q6*rr + 
  57*Q0*Q4*Q6*rr + 80*Q5^2*Q6*rr - 140*Q1*Q5*Q7*rr + 56*Q1*Q4*Q8*rr - 
  56*Q5*Q6*Q8*rr + 28*Q1*Q3*Q9*rr - 28*Q5*Q8*Q9*rr, 
 476*Q0*Q1^2 - 784*Q1*Q2^2 - 777*Q0^2*Q3 - 448*Q2*Q3*Q4 - 5376*Q4^3 - 
  2688*Q1*Q4*Q5 + 5488*Q1*Q3*Q6 + 4088*Q0*Q4*Q6 + 2688*Q2*Q6^2 - 
  13440*Q4^2*Q7 - 5376*Q1*Q5*Q7 - 1456*Q0*Q6*Q7 - 6272*Q4*Q7^2 - 
  2128*Q0*Q2*Q8 + 896*Q1*Q4*Q8 + 672*Q2*Q6*Q9 + 20*Q0*Q1^2*rr - 
  304*Q1*Q2^2*rr - 123*Q0^2*Q3*rr + 192*Q2*Q3*Q4*rr + 256*Q4^3*rr - 
  2432*Q1*Q4*Q5*rr - 944*Q1*Q3*Q6*rr + 232*Q0*Q4*Q6*rr + 896*Q2*Q6^2*rr + 
  2688*Q4^2*Q7*rr - 1792*Q1*Q5*Q7*rr - 784*Q0*Q6*Q7*rr + 2688*Q4*Q7^2*rr - 
  112*Q0*Q2*Q8*rr + 224*Q2*Q6*Q9*rr, -416*Q1*Q2^2 - 185*Q0^2*Q3 + 
  1440*Q2*Q3*Q4 - 176*Q4^3 + 424*Q0*Q2*Q5 + 288*Q3^2*Q5 + 400*Q0*Q4*Q6 + 
  896*Q2*Q3*Q7 - 140*Q0*Q2*Q8 + 168*Q3^2*Q8 + 1120*Q5*Q6*Q8 - 560*Q1*Q7*Q8 + 
  448*Q6*Q8^2 + 224*Q1*Q3*Q9 - 280*Q0*Q4*Q9 + 896*Q5*Q8*Q9 + 784*Q8^2*Q9 - 
  352*Q1*Q2^2*rr - 11*Q0^2*Q3*rr - 544*Q2*Q3*Q4*rr - 16*Q4^3*rr - 
  264*Q0*Q2*Q5*rr + 224*Q3^2*Q5*rr + 128*Q1*Q4*Q5*rr - 128*Q1*Q3*Q6*rr - 
  80*Q0*Q4*Q6*rr - 384*Q2*Q3*Q7*rr - 36*Q0*Q2*Q8*rr + 248*Q3^2*Q8*rr + 
  160*Q5*Q6*Q8*rr - 112*Q1*Q7*Q8*rr + 32*Q1*Q3*Q9*rr - 72*Q0*Q4*Q9*rr - 
  112*Q8^2*Q9*rr, -13*Q0^2*Q1 + 12*Q0*Q2^2 + 32*Q2*Q3^2 + 32*Q1*Q2*Q4 + 
  32*Q1*Q3*Q5 + 4*Q0*Q3*Q6 + 56*Q1*Q3*Q8 - 7*Q0^2*Q1*rr + 4*Q0*Q2^2*rr + 
  32*Q1*Q3*Q5*rr + 12*Q0*Q3*Q6*rr + 24*Q1*Q3*Q8*rr, 
 32*Q0^2*Q1 - 16*Q0*Q2^2 + 40*Q3*Q4^2 - 20*Q1*Q3*Q5 + 24*Q0*Q4*Q5 - 
  44*Q1^2*Q6 + 4*Q0*Q3*Q6 + 42*Q3*Q4*Q7 - 42*Q1*Q3*Q8 - 35*Q1^2*Q9 + 
  8*Q3*Q4^2*rr - 4*Q1*Q3*Q5*rr + 8*Q0*Q4*Q5*rr + 4*Q1^2*Q6*rr - 
  4*Q0*Q3*Q6*rr + 2*Q3*Q4*Q7*rr - 2*Q1*Q3*Q8*rr + 9*Q1^2*Q9*rr, 
 -707*Q0^2*Q1 + 504*Q0*Q2^2 + 448*Q1*Q2*Q4 + 1456*Q1*Q3*Q5 + 56*Q0*Q4*Q5 + 
  448*Q1^2*Q6 + 224*Q0*Q3*Q6 + 448*Q2*Q5*Q6 + 1792*Q1*Q3*Q8 + 448*Q1^2*Q9 + 
  168*Q0*Q3*Q9 + 448*Q2*Q5*Q9 - 105*Q0^2*Q1*rr - 24*Q0*Q2^2*rr - 
  192*Q1*Q2*Q4*rr + 272*Q1*Q3*Q5*rr - 88*Q0*Q4*Q5*rr + 64*Q1^2*Q6*rr + 
  160*Q0*Q3*Q6*rr + 64*Q2*Q5*Q6*rr + 56*Q0*Q3*Q9*rr, 
 -11*Q0^2*Q1 + 20*Q0*Q2^2 - 16*Q2*Q3^2 + 48*Q1*Q2*Q4 + 8*Q3*Q4^2 + 
  8*Q1*Q3*Q5 - 49*Q0*Q4*Q5 - 16*Q1^2*Q6 - 17*Q0*Q3*Q6 + 96*Q2*Q5*Q6 + 
  48*Q4*Q6^2 + 56*Q4*Q6*Q9 - Q0^2*Q1*rr - 4*Q0*Q2^2*rr + 16*Q2*Q3^2*rr + 
  16*Q1*Q2*Q4*rr + 24*Q3*Q4^2*rr + 24*Q1*Q3*Q5*rr + 13*Q0*Q4*Q5*rr - 
  16*Q1^2*Q6*rr + 13*Q0*Q3*Q6*rr + 16*Q4*Q6^2*rr - 32*Q2*Q6*Q8*rr - 
  24*Q4*Q6*Q9*rr, -9*Q0^2*Q1 - 12*Q0*Q2^2 + 48*Q2*Q3^2 + 48*Q1*Q2*Q4 + 
  64*Q3*Q4^2 + 128*Q1*Q3*Q5 + 256*Q5^3 + 8*Q0*Q3*Q6 - 256*Q2*Q5*Q6 + 
  112*Q1*Q2*Q7 + 224*Q0*Q5*Q7 + 224*Q5^2*Q8 - 336*Q2*Q5*Q9 + 5*Q0^2*Q1*rr + 
  28*Q0*Q2^2*rr - 48*Q2*Q3^2*rr - 48*Q1*Q2*Q4*rr - 64*Q3*Q4^2*rr + 
  24*Q0*Q3*Q6*rr - 80*Q1*Q2*Q7*rr - 64*Q3*Q4*Q7*rr + 32*Q0*Q5*Q7*rr - 
  32*Q5^2*Q8*rr + 32*Q0*Q3*Q9*rr - 16*Q2*Q5*Q9*rr, 
 -39*Q0^2*Q1 + 148*Q0*Q2^2 - 48*Q2*Q3^2 - 352*Q3*Q4^2 + 128*Q1*Q3*Q5 - 
  68*Q0*Q4*Q5 + 18*Q0*Q3*Q6 - 160*Q1*Q2*Q7 - 304*Q3*Q4*Q7 + 160*Q1*Q3*Q8 - 
  32*Q0*Q4*Q8 - 184*Q0*Q3*Q9 - 64*Q2*Q5*Q9 - 21*Q0^2*Q1*rr + 60*Q0*Q2^2*rr - 
  144*Q2*Q3^2*rr - 32*Q3*Q4^2*rr - 76*Q0*Q4*Q5*rr - 10*Q0*Q3*Q6*rr - 
  32*Q1*Q2*Q7*rr - 16*Q3*Q4*Q7*rr + 64*Q1*Q3*Q8*rr - 96*Q0*Q4*Q8*rr - 
  128*Q2*Q6*Q8*rr + 24*Q0*Q3*Q9*rr - 128*Q2*Q8*Q9*rr, 
 -24*Q0*Q2^2 + 128*Q2*Q3^2 + 96*Q3*Q4^2 - 92*Q1*Q3*Q5 + 2*Q0*Q4*Q5 - 
  30*Q0*Q3*Q6 + 40*Q2*Q5*Q6 + 32*Q4*Q6^2 - 70*Q1*Q2*Q7 - 91*Q1*Q3*Q8 - 
  28*Q2*Q6*Q8 + 28*Q0*Q3*Q9 - 28*Q2*Q5*Q9 - 8*Q0*Q2^2*rr + 64*Q2*Q3^2*rr + 
  52*Q1*Q3*Q5*rr + 6*Q0*Q4*Q5*rr + 22*Q0*Q3*Q6*rr - 56*Q2*Q5*Q6*rr - 
  32*Q4*Q6^2*rr + 18*Q1*Q2*Q7*rr + 49*Q1*Q3*Q8*rr + 20*Q2*Q6*Q8*rr - 
  20*Q0*Q3*Q9*rr - 44*Q2*Q5*Q9*rr - 32*Q4*Q6*Q9*rr, 
 9*Q0^2*Q1 - 200*Q0*Q2^2 - 208*Q1*Q3*Q5 + 440*Q0*Q4*Q5 + 128*Q1^2*Q6 - 
  144*Q0*Q3*Q6 - 256*Q2*Q5*Q6 - 512*Q4*Q6^2 + 448*Q0*Q5*Q7 - 448*Q2*Q6*Q8 + 
  896*Q0*Q7*Q8 + 224*Q1^2*Q9 - 504*Q0*Q3*Q9 - 672*Q2*Q5*Q9 - 1120*Q2*Q8*Q9 - 
  5*Q0^2*Q1*rr + 40*Q0*Q2^2*rr - 112*Q1*Q3*Q5*rr + 40*Q0*Q4*Q5*rr - 
  176*Q0*Q3*Q6*rr - 384*Q2*Q5*Q6*rr + 64*Q0*Q5*Q7*rr - 192*Q2*Q6*Q8*rr + 
  160*Q1^2*Q9*rr - 104*Q0*Q3*Q9*rr - 224*Q2*Q5*Q9*rr - 224*Q2*Q8*Q9*rr, 
 -105*Q0^2*Q1 + 322*Q0*Q2^2 - 392*Q2*Q3^2 - 672*Q3*Q4^2 + 448*Q1*Q3*Q5 - 
  336*Q0*Q4*Q5 + 112*Q1^2*Q6 + 252*Q0*Q3*Q6 - 224*Q3*Q4*Q7 + 280*Q3*Q7^2 + 
  896*Q1*Q3*Q8 + 448*Q2*Q6*Q8 - 280*Q0*Q7*Q8 + 224*Q2*Q5*Q9 + 448*Q2*Q8*Q9 - 
  27*Q0^2*Q1*rr + 6*Q0*Q2^2*rr - 216*Q2*Q3^2*rr + 32*Q3*Q4^2*rr + 
  64*Q1*Q3*Q5*rr + 16*Q0*Q4*Q5*rr + 16*Q1^2*Q6*rr - 12*Q0*Q3*Q6*rr + 
  320*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr + 56*Q3*Q7^2*rr + 56*Q0*Q7*Q8*rr + 
  224*Q2*Q5*Q9*rr, 42*Q0*Q2^2 + 28*Q2*Q3^2 + 112*Q1*Q2*Q4 + 168*Q1*Q3*Q5 - 
  77*Q0*Q4*Q5 - 238*Q1^2*Q6 + 133*Q0*Q3*Q6 + 140*Q2*Q5*Q6 + 336*Q4*Q6^2 + 
  140*Q1*Q2*Q7 + 224*Q6^2*Q7 - 252*Q2*Q6*Q8 + 56*Q2*Q5*Q9 - 56*Q4*Q6*Q9 + 
  196*Q6*Q7*Q9 - 26*Q0*Q2^2*rr - 4*Q2*Q3^2*rr + 40*Q1*Q2*Q4*rr + 
  56*Q1*Q3*Q5*rr + 57*Q0*Q4*Q5*rr - 2*Q1^2*Q6*rr + 39*Q0*Q3*Q6*rr - 
  68*Q2*Q5*Q6*rr + 80*Q4*Q6^2*rr + 28*Q1*Q2*Q7*rr - 140*Q2*Q6*Q8*rr + 
  56*Q2*Q5*Q9*rr - 56*Q4*Q6*Q9*rr - 28*Q6*Q7*Q9*rr, 
 -777*Q0^2*Q1 + 476*Q0*Q2^2 - 784*Q2*Q3^2 + 5488*Q1*Q2*Q4 + 2688*Q3*Q4^2 - 
  448*Q1*Q3*Q5 + 4088*Q0*Q4*Q5 - 5376*Q5^3 - 2688*Q2*Q5*Q6 + 672*Q3*Q4*Q7 - 
  1456*Q0*Q4*Q8 - 13440*Q5^2*Q8 - 5376*Q2*Q6*Q8 - 6272*Q5*Q8^2 - 
  2128*Q0*Q3*Q9 + 896*Q2*Q5*Q9 - 123*Q0^2*Q1*rr + 20*Q0*Q2^2*rr - 
  304*Q2*Q3^2*rr - 944*Q1*Q2*Q4*rr + 896*Q3*Q4^2*rr + 192*Q1*Q3*Q5*rr + 
  232*Q0*Q4*Q5*rr + 256*Q5^3*rr - 2432*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr - 
  784*Q0*Q4*Q8*rr + 2688*Q5^2*Q8*rr - 1792*Q2*Q6*Q8*rr + 2688*Q5*Q8^2*rr - 
  112*Q0*Q3*Q9*rr, -185*Q0^2*Q1 - 416*Q2*Q3^2 + 1440*Q1*Q3*Q5 + 
  400*Q0*Q4*Q5 - 176*Q5^3 + 288*Q1^2*Q6 + 424*Q0*Q3*Q6 + 224*Q1*Q2*Q7 - 
  280*Q0*Q5*Q7 + 896*Q1*Q3*Q8 + 168*Q1^2*Q9 - 140*Q0*Q3*Q9 + 1120*Q4*Q6*Q9 + 
  896*Q6*Q7*Q9 - 560*Q2*Q8*Q9 + 448*Q4*Q9^2 + 784*Q7*Q9^2 - 11*Q0^2*Q1*rr - 
  352*Q2*Q3^2*rr - 128*Q1*Q2*Q4*rr - 544*Q1*Q3*Q5*rr - 80*Q0*Q4*Q5*rr - 
  16*Q5^3*rr + 224*Q1^2*Q6*rr - 264*Q0*Q3*Q6*rr + 128*Q2*Q5*Q6*rr + 
  32*Q1*Q2*Q7*rr - 72*Q0*Q5*Q7*rr - 384*Q1*Q3*Q8*rr + 248*Q1^2*Q9*rr - 
  36*Q0*Q3*Q9*rr + 160*Q4*Q6*Q9*rr - 112*Q2*Q8*Q9*rr - 112*Q7*Q9^2*rr}


==> Computing_Map_to_P5/Dependencies/QuadricsWforKeum.txt <==
{((4439 - (677*I)*Sqrt[7])*u0^4*w1^2)/4096 + ((-4439 + (677*I)*Sqrt[7])*u0*u1^2*w1^2)/4096 + ((-117 - (417*I)*Sqrt[7])*u0*u1*w1*w2)/256 + ((-27 - (9*I)*Sqrt[7])*u0*w2^2)/16 + ((-193 + (3*I)*Sqrt[7])*u0^2*w1*w3)/ 128 + w3^2 + ((119 + (315*I)*Sqrt[7])*u0^2*w1*w4)/256 + ((-15 - (7*I)*Sqrt[7])*u1*w1*w5)/32 + ((-3 + (15*I)*Sqrt[7])*w2*w5)/16 + ((7 + (43*I)*Sqrt[7])*u1*w1*w6)/32 + ((21 - (9*I)*Sqrt[7])*w2*w6)/8, ((169 + (165*I)*Sqrt[7])*u0^4*w1^2)/2048 + ((-169 - (165*I)*Sqrt[7])*u0*u1^2*w1^2)/2048 + ((9 + (21*I)*Sqrt[7])*u0*u1*w1*w2)/128 + ((-9 - (27*I)*Sqrt[7])*u0*w2^2)/ 16 + ((5 + I*Sqrt[7])*u0^2*w1*w3)/64 + ((-331 + (33*I)*Sqrt[7])*u0^2*w1*w4)/128 + w3*w4 + (u1*w1*w5)/8 + ((-33 - (3*I)*Sqrt[7])*w2*w5)/16 + ((-27 - (7*I)*Sqrt[7])*u1*w1*w6)/16 + ((45 + (15*I)*Sqrt[7])*w2*w6)/8, ((-57 + (11*I)*Sqrt[7])*u0^4*w1^2)/1024 + ((57 - (11*I)*Sqrt[7])*u0*u1^2*w1^2)/1024 + ((-39 - (3*I)*Sqrt[7])*u0*u1*w1*w2)/64 + ((45 - (9*I)*Sqrt[7])*u0*w2^2)/ 16 + ((-3 + I*Sqrt[7])*u0^2*w1*w3)/32 + ((-39 - (27*I)*Sqrt[7])*u0^2*w1*w4)/64 + w4^2 + ((-1 + I*Sqrt[7])*u1*w1*w5)/16 + ((-3 - (9*I)*Sqrt[7])*w2*w5)/16 + ((9 - (3*I)*Sqrt[7])*u1*w1*w6)/8 + ((-27 + (15*I)*Sqrt[7])*w2*w6)/8, ((-161 + (67*I)*Sqrt[7])*u0^3*u1*w1^2)/4096 + ((161 - (67*I)*Sqrt[7])*u1^3*w1^2)/4096 + ((93 + (9*I)*Sqrt[7])*u0^3*w1*w2)/ 256 + ((-63 + (93*I)*Sqrt[7])*u1^2*w1*w2)/512 + ((-81 - (45*I)*Sqrt[7])*u1*w2^2)/128 + ((31 + (3*I)*Sqrt[7])*u0*u1*w1*w3)/ 256 + ((-33 + (3*I)*Sqrt[7])*u0*w2*w3)/64 + ((-233 + (27*I)*Sqrt[7])*u0*u1*w1*w4)/512 + ((51 - (57*I)*Sqrt[7])*u0*w2*w4)/128 + ((11 - I*Sqrt[7])*u0^2*w1*w5)/64 + ((-69 - (17*I)*Sqrt[7])*u0^2*w1*w6)/64 + w3*w6 + ((3 + (3*I)*Sqrt[7])*w4*w6)/4, ((-1663 + (285*I)*Sqrt[7])*u0^3*u1*w1^2)/ 4096 + ((1663 - (285*I)*Sqrt[7])*u1^3*w1^2)/4096 + ((-477 - (9*I)*Sqrt[7])*u0^3*w1*w2)/256 + ((-561 + (243*I)*Sqrt[7])*u1^2*w1*w2)/512 + ((9 - (27*I)*Sqrt[7])*u1*w2^2)/ 32 + ((121 + (53*I)*Sqrt[7])*u0*u1*w1*w3)/256 + ((-3 + (9*I)*Sqrt[7])*u0*w2*w3)/16 + ((-1911 - (251*I)*Sqrt[7])*u0*u1*w1*w4)/512 + ((21 - (63*I)*Sqrt[7])*u0*w2*w4)/32 + ((-29 + (23*I)*Sqrt[7])*u0^2*w1*w5)/ 64 + w3*w5 + ((203 - (65*I)*Sqrt[7])*u0^2*w1*w6)/64 + ((7 + (11*I)*Sqrt[7])*w4*w6)/4, ((-13 + (7*I)*Sqrt[7])*u0^3*u1*w1^2)/256 + ((13 - (7*I)*Sqrt[7])*u1^3*w1^2)/256 + ((-3 - (3*I)*Sqrt[7])*u0^3*w1*w2)/ 8 + ((147 + (39*I)*Sqrt[7])*u1^2*w1*w2)/256 + ((-99 + (9*I)*Sqrt[7])*u1*w2^2)/64 + ((-9 - (5*I)*Sqrt[7])*u0*u1*w1*w3)/ 128 + ((-3 + (9*I)*Sqrt[7])*u0*w2*w3)/32 + ((-17 - (109*I)*Sqrt[7])*u0*u1*w1*w4)/256 + ((105 - (27*I)*Sqrt[7])*u0*w2*w4)/64 + ((-5 - I*Sqrt[7])*u0^2*w1*w5)/32 + w4*w5 + ((19 + (7*I)*Sqrt[7])*u0^2*w1*w6)/32 + ((-3 + I*Sqrt[7])*w4*w6)/2, ((5579 + (3199*I)*Sqrt[7])*u0^5*w1^2)/32768 + ((-5579 - (3199*I)*Sqrt[7])*u0^2*u1^2*w1^2)/32768 + ((12009 - (1563*I)*Sqrt[7])*u0^2*u1*w1*w2)/4096 + ((-3897 + (3339*I)*Sqrt[7])*u0^2*w2^2)/2048 + ((-1267 - (7*I)*Sqrt[7])*u0^3*w1*w3)/4096 + ((317 - (1175*I)*Sqrt[7])*u1^2*w1*w3)/4096 + ((843 + (1023*I)*Sqrt[7])*u1*w2*w3)/1024 + ((49 - (1267*I)*Sqrt[7])*u0^3*w1*w4)/4096 + ((1267 + (7*I)*Sqrt[7])*u1^2*w1*w4)/1024 + ((-8589 + (903*I)*Sqrt[7])*u1*w2*w4)/2048 + ((141 - (135*I)*Sqrt[7])*u0*u1*w1*w5)/512 + ((387 + (87*I)*Sqrt[7])*u0*w2*w5)/256 + w5^2 + ((-1043 + (345*I)*Sqrt[7])*u0*u1*w1*w6)/512 + ((147 - (729*I)*Sqrt[7])*u0*w2*w6)/256, ((623 + (275*I)*Sqrt[7])*u0^5*w1^2)/32768 + ((-623 - (275*I)*Sqrt[7])*u0^2*u1^2*w1^2)/32768 + ((1227 - (129*I)*Sqrt[7])*u0^2*u1*w1*w2)/4096 + ((-1359 + (909*I)*Sqrt[7])*u0^2*w2^2)/2048 + ((315 + (47*I)*Sqrt[7])*u0^3*w1*w3)/4096 + ((-221 - (137*I)*Sqrt[7])*u1^2*w1*w3)/4096 + ((573 + (105*I)*Sqrt[7])*u1*w2*w3)/1024 + ((-329 + (315*I)*Sqrt[7])*u0^3*w1*w4)/4096 + ((31 + (3*I)*Sqrt[7])*u1^2*w1*w4)/256 + ((-1851 + (465*I)*Sqrt[7])*u1*w2*w4)/2048 + ((-5 - (17*I)*Sqrt[7])*u0*u1*w1*w5)/512 + ((-39 + (21*I)*Sqrt[7])*u0*w2*w5)/ 256 + ((-213 + (95*I)*Sqrt[7])*u0*u1*w1*w6)/512 + ((57 - (267*I)*Sqrt[7])*u0*w2*w6)/256 + w5*w6, ((623 + (275*I)*Sqrt[7])*u0^5*w1^2)/32768 + ((-623 - (275*I)*Sqrt[7])*u0^2*u1^2*w1^2)/32768 + ((1227 - (129*I)*Sqrt[7])*u0^2*u1*w1*w2)/4096 + ((135 + (459*I)*Sqrt[7])*u0^2*w2^2)/2048 + ((161 - (67*I)*Sqrt[7])*u0^3*w1*w3)/4096 + ((-67 - (23*I)*Sqrt[7])*u1^2*w1*w3)/4096 + ((171 - (33*I)*Sqrt[7])*u1*w2*w3)/1024 + ((147 + (295*I)*Sqrt[7])*u0^3*w1*w4)/4096 + ((5 + (17*I)*Sqrt[7])*u1^2*w1*w4)/1024 + ((-141 + (135*I)*Sqrt[7])*u1*w2*w4)/2048 + ((-5 - (17*I)*Sqrt[7])*u0*u1*w1*w5)/512 + ((27 + (15*I)*Sqrt[7])*u0*w2*w5)/ 256 + ((-213 + (95*I)*Sqrt[7])*u0*u1*w1*w6)/512 + ((-309 - (129*I)*Sqrt[7])*u0*w2*w6)/256 + w6^2}

==> Computing_Map_to_P5/SixSections.txt <==
{((-23 - (37*I)*Sqrt[7])*Q0*Q1*Q3)/32 + ((-3 - (41*I)*Sqrt[7])*Q0^2*Q4)/128 + 
  ((-67 + (23*I)*Sqrt[7])*Q0*Q5^2)/32 + ((17 - (13*I)*Sqrt[7])*Q0*Q2*Q6)/32 + 
  ((-69 + (17*I)*Sqrt[7])*Q0^2*Q7)/64 + ((3 + (17*I)*Sqrt[7])*Q0*Q5*Q8)/16 + 
  Q6^2*Q8 + ((21 + I*Sqrt[7])*Q0*Q8^2)/16 + ((81 - (3*I)*Sqrt[7])*Q0*Q2*Q9)/
   32 + ((41 - (3*I)*Sqrt[7])*Q3^2*Q9)/32 + ((27 + (15*I)*Sqrt[7])*Q1*Q4*Q9)/
   32 + ((-11 - (3*I)*Sqrt[7])*Q5*Q6*Q9)/8 + ((7 + (11*I)*Sqrt[7])*Q1*Q7*Q9)/
   32 + ((-21 - I*Sqrt[7])*Q5*Q9^2)/16 + ((-77 + (7*I)*Sqrt[7])*Q8*Q9^2)/64 + 
  ((7 - I*Sqrt[7])*(Q1^3 + ((-1 + (5*I)*Sqrt[7])*Q0*Q1*Q3)/8 + 
     ((3 - I*Sqrt[7])*Q0*Q5^2)/2 + ((-1 + I*Sqrt[7])*Q0*Q2*Q6)/2 + 
     ((7 - (7*I)*Sqrt[7])*Q0^2*Q7)/16 + ((7 - (5*I)*Sqrt[7])*Q0*Q5*Q8)/8 + 
     ((-7 + I*Sqrt[7])*Q0*Q2*Q9)/4))/8 + 
  ((5 + (9*I)*Sqrt[7])*(((13 + (7*I)*Sqrt[7])*Q0*Q1*Q3)/32 + 
     ((-31 + (3*I)*Sqrt[7])*Q0^2*Q4)/64 + ((-5 + I*Sqrt[7])*Q0^2*Q7)/16 + 
     Q1*Q2*Q8 + ((-5 + I*Sqrt[7])*Q0*Q2*Q9)/16))/16 + 
  (I/4)*Sqrt[7]*(((-1 - (3*I)*Sqrt[7])*Q0*Q1*Q3)/16 + 
    ((9 - (5*I)*Sqrt[7])*Q0^2*Q4)/32 + Q1*Q2*Q5 - Q0*Q5^2 + 
    ((5 - I*Sqrt[7])*Q0*Q2*Q6)/8 + ((-7 - I*Sqrt[7])*Q0^2*Q7)/16 + 
    ((-7 + I*Sqrt[7])*Q0*Q5*Q8)/8 + ((7 + I*Sqrt[7])*Q0*Q2*Q9)/8), 
 ((-161 + (105*I)*Sqrt[7])*(-1669 + (2159*I)*Sqrt[7])*
   (((757 - (1345*I)*Sqrt[7])*Q0*Q1^2)/896 + 
    ((-3649 + (733*I)*Sqrt[7])*Q0^2*Q3)/1792 + ((-11 - I*Sqrt[7])*Q4^3)/28 + 
    ((461 + (71*I)*Sqrt[7])*Q0*Q2*Q5)/224 + 
    ((21 + (3*I)*Sqrt[7])*((Q0*Q1^2)/4 + Q1*Q2^2 + ((3 + I*Sqrt[7])*Q0^2*Q3)/
        32 + ((1 + I*Sqrt[7])*Q0*Q2*Q5)/8))/28 + 
    ((-901 + (17*I)*Sqrt[7])*Q0*Q4*Q6)/224 + 
    ((-1081 + (373*I)*Sqrt[7])*((Q0*Q1^2)/4 + ((-9 - (3*I)*Sqrt[7])*Q0^2*Q3)/
        32 - (Q0*Q2*Q5)/4 + Q1*Q3*Q6))/896 + 
    ((-343 + (27*I)*Sqrt[7])*Q0*Q6*Q7)/112 + 
    ((525 - (153*I)*Sqrt[7])*Q0*Q2*Q8)/224 + Q6*Q8^2 + 
    ((-63 + (275*I)*Sqrt[7])*Q1*Q3*Q9)/112 + 
    ((-497 - (211*I)*Sqrt[7])*Q0*Q4*Q9)/224 + ((7 + (5*I)*Sqrt[7])*Q5^2*Q9)/
     14 + ((5 + (3*I)*Sqrt[7])*Q2*Q6*Q9)/4 + 
    ((-111 + (19*I)*Sqrt[7])*Q0*Q7*Q9)/32 + ((11 + I*Sqrt[7])*Q5*Q8*Q9)/4 + 
    ((7 - I*Sqrt[7])*Q8^2*Q9)/4 + ((6 - I*Sqrt[7])*Q2*Q9^2)/4 + 
    ((49 + (83*I)*Sqrt[7])*(((23 + (5*I)*Sqrt[7])*Q0*Q1^2)/16 + 
       ((-11 - (65*I)*Sqrt[7])*Q0^2*Q3)/128 + ((-5 + I*Sqrt[7])*Q0*Q2*Q5)/8 + 
       ((9 - (5*I)*Sqrt[7])*Q0*Q4*Q6)/8 + ((1 - I*Sqrt[7])*Q0*Q6*Q7)/2 + 
       ((1 + (3*I)*Sqrt[7])*Q0*Q2*Q8)/8 + Q1*Q4*Q8 + 
       ((-23 - (5*I)*Sqrt[7])*Q1*Q3*Q9)/8 + ((25 - (5*I)*Sqrt[7])*Q0*Q4*Q9)/
        16 + Q2*Q6*Q9 - (I/2)*Sqrt[7]*Q0*Q7*Q9 + ((7 - I*Sqrt[7])*Q2*Q9^2)/
        8))/224))/2213408, 
 ((-45 + (3*I)*Sqrt[7])*(((459 + (129*I)*Sqrt[7])*Q0^2*Q1)/1024 + 
    ((-59 + (15*I)*Sqrt[7])*Q0*Q2^2)/128 + ((35 + (9*I)*Sqrt[7])*Q0*Q4*Q5)/
     16 + ((111 - (115*I)*Sqrt[7])*Q0*Q3*Q6)/128 + 
    ((-21 - (3*I)*Sqrt[7])*(((-9 - (3*I)*Sqrt[7])*Q0^2*Q1)/32 + (Q0*Q2^2)/4 + 
       Q1*Q2*Q4 - (Q0*Q3*Q6)/4))/8 + ((23 + (5*I)*Sqrt[7])*Q0*Q5*Q7)/32 + 
    Q6^2*Q7 + ((25 + (3*I)*Sqrt[7])*Q0*Q4*Q8)/16 + 
    ((91 + I*Sqrt[7])*Q0*Q7*Q8)/32 + ((3 + (6*I)*Sqrt[7])*Q1^2*Q9)/16 + 
    ((-161 - (139*I)*Sqrt[7])*Q0*Q3*Q9)/128 + 
    ((-11 - (11*I)*Sqrt[7])*Q2*Q5*Q9)/32 + ((13 + I*Sqrt[7])*Q4*Q6*Q9)/8 + 
    ((7 - I*Sqrt[7])*Q6*Q7*Q9)/8 + ((-49 - (13*I)*Sqrt[7])*Q2*Q8*Q9)/32 + 
    ((-125 + (23*I)*Sqrt[7])*(((65 + (35*I)*Sqrt[7])*Q0^2*Q1)/256 + 
       ((-11 - I*Sqrt[7])*Q0*Q2^2)/16 + ((1 + (3*I)*Sqrt[7])*Q0*Q4*Q5)/8 + 
       ((9 - (5*I)*Sqrt[7])*Q0*Q3*Q6)/32 + Q1*Q2*Q7 + 
       ((-1 + I*Sqrt[7])*Q0*Q5*Q7)/8 + ((1 + I*Sqrt[7])*Q0*Q4*Q8)/4 + 
       ((7 + (3*I)*Sqrt[7])*Q0*Q7*Q8)/16 + ((1 + I*Sqrt[7])*Q1^2*Q9)/16 + 
       ((-9 - (7*I)*Sqrt[7])*Q0*Q3*Q9)/32 + ((-3 + I*Sqrt[7])*Q2*Q5*Q9)/16))/
     48 + ((7 + (13*I)*Sqrt[7])*(((-67 - (9*I)*Sqrt[7])*Q0^2*Q1)/128 + 
       ((7 - (3*I)*Sqrt[7])*Q0*Q2^2)/16 + ((-5 + I*Sqrt[7])*Q0*Q4*Q5)/4 + 
       Q1^2*Q6 + ((5 + (7*I)*Sqrt[7])*Q0*Q3*Q6)/16 + 
       ((7 + (3*I)*Sqrt[7])*Q0*Q5*Q7)/16 + ((-7 + (5*I)*Sqrt[7])*Q0*Q4*Q8)/
        16 + ((-7 + (21*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((21 + I*Sqrt[7])*Q1^2*Q9)/
        64 + ((91 + (7*I)*Sqrt[7])*Q0*Q3*Q9)/64 + 
       ((7 + (11*I)*Sqrt[7])*Q2*Q5*Q9)/64))/48))/232, 
 (4*(-49 + (5*I)*Sqrt[7])*(((-1059 + (119*I)*Sqrt[7])*Q0^3)/512 + 
    ((-323 + (535*I)*Sqrt[7])*(((-9 + (5*I)*Sqrt[7])*Q0^3)/128 + Q1*Q2*Q3))/
     368 + ((31 - (3*I)*Sqrt[7])*Q0*Q2*Q4)/32 + 
    ((41 - (37*I)*Sqrt[7])*Q0*Q3*Q5)/64 + ((225 + (3*I)*Sqrt[7])*Q0*Q1*Q6)/
     64 + ((69 - (17*I)*Sqrt[7])*Q0*Q2*Q7)/32 + 
    ((5 - (17*I)*Sqrt[7])*Q0*Q3*Q8)/16 + Q6*Q7*Q8 + 
    ((5 + I*Sqrt[7])*Q2*Q8^2)/2 + ((143 - (35*I)*Sqrt[7])*Q0*Q1*Q9)/32 + 
    ((-63 + (11*I)*Sqrt[7])*Q2^2*Q9)/16 + ((7 + I*Sqrt[7])*Q4*Q5*Q9)/2 + 
    ((-2 - (3*I)*Sqrt[7])*Q3*Q6*Q9)/2 + 3*Q4*Q8*Q9 + 
    ((7 - I*Sqrt[7])*Q7*Q8*Q9)/8 + ((-5 - I*Sqrt[7])*Q3*Q9^2)/4 + 
    ((-1457 + (301*I)*Sqrt[7])*(((-55 - (5*I)*Sqrt[7])*Q0^3)/64 + 
       ((11 + I*Sqrt[7])*Q0*Q2*Q4)/8 + ((11 + I*Sqrt[7])*Q0*Q1*Q6)/8 + 
       (3*Q0*Q2*Q7)/2 + Q1^2*Q8 + (Q0*Q3*Q8)/2 + ((11 - I*Sqrt[7])*Q0*Q1*Q9)/
        8 + ((3 - I*Sqrt[7])*Q2^2*Q9)/8 + ((1 - (3*I)*Sqrt[7])*Q3*Q6*Q9)/8))/
     368 + ((-83 + (15*I)*Sqrt[7])*(((275 - (39*I)*Sqrt[7])*Q0^3)/512 + 
       ((-13 + I*Sqrt[7])*Q0*Q2*Q4)/16 + Q1^2*Q5 - (Q0*Q1*Q6)/2 + 
       ((-7 + I*Sqrt[7])*Q0*Q2*Q7)/8 + ((-7 + I*Sqrt[7])*Q0*Q3*Q8)/16 + 
       ((-35 + (9*I)*Sqrt[7])*Q0*Q1*Q9)/32 + ((-7 + (5*I)*Sqrt[7])*Q2^2*Q9)/
        32 + ((7 + (11*I)*Sqrt[7])*Q3*Q6*Q9)/32))/23))/
  (7*(31 - (3*I)*Sqrt[7])), 
 (29*(-7 + I*Sqrt[7])*(((4515 - (2039*I)*Sqrt[7])*Q0*Q2*Q3)/1792 + 
    ((-3885 - (103*I)*Sqrt[7])*Q0*Q4^2)/448 + 
    ((5551 + (173*I)*Sqrt[7])*Q0*Q1*Q5)/896 + 
    ((4347 - (2287*I)*Sqrt[7])*Q0^2*Q6)/3584 + 
    ((-501 + (65*I)*Sqrt[7])*Q0*Q4*Q7)/64 + ((7 + (5*I)*Sqrt[7])*Q0*Q7^2)/
     28 + ((8715 + (1601*I)*Sqrt[7])*Q0*Q1*Q8)/896 + 
    ((7 + I*Sqrt[7])*Q4*Q8^2)/7 + Q7*Q8^2 + 
    ((-21 + (33*I)*Sqrt[7])*(Q1^2*Q2 + ((5 - I*Sqrt[7])*Q0*Q2*Q3)/16 + 
       ((-1 + I*Sqrt[7])*Q0*Q1*Q5)/4 + ((1 + (3*I)*Sqrt[7])*Q0^2*Q6)/32 + 
       (I/4)*Sqrt[7]*Q0*Q1*Q8))/28 + ((-3703 - (517*I)*Sqrt[7])*Q0^2*Q9)/
     896 + ((-7 + (11*I)*Sqrt[7])*Q2*Q4*Q9)/112 + 
    ((21 + (15*I)*Sqrt[7])*Q3*Q5*Q9)/28 + ((-301 + (89*I)*Sqrt[7])*Q1*Q6*Q9)/
     56 + ((7 - (3*I)*Sqrt[7])*Q3*Q8*Q9)/56 + 
    ((-21 + (15*I)*Sqrt[7])*Q1*Q9^2)/7 + 
    ((-1141 + (193*I)*Sqrt[7])*(((-1 - (3*I)*Sqrt[7])*Q0*Q2*Q3)/16 + 
       Q1*Q3*Q4 - Q0*Q4^2 + ((5 - I*Sqrt[7])*Q0*Q1*Q5)/8 + 
       ((9 - (5*I)*Sqrt[7])*Q0^2*Q6)/32 + ((-7 + I*Sqrt[7])*Q0*Q4*Q7)/8 + 
       ((7 + I*Sqrt[7])*Q0*Q1*Q8)/8 + ((-7 - I*Sqrt[7])*Q0^2*Q9)/16))/224 + 
    ((-21 + I*Sqrt[7])*(((13 + (7*I)*Sqrt[7])*Q0*Q2*Q3)/32 + 
       ((-31 + (3*I)*Sqrt[7])*Q0^2*Q6)/64 + Q1*Q3*Q7 + 
       ((-5 + I*Sqrt[7])*Q0*Q1*Q8)/16 + ((-5 + I*Sqrt[7])*Q0^2*Q9)/16))/7))/
  (3*(-547 - (137*I)*Sqrt[7])), 
 ((-93 + (3*I)*Sqrt[7])*(8707 - (4161*I)*Sqrt[7])*
   (((-2149 + (1521*I)*Sqrt[7])*Q0*Q1*Q2)/1344 + 
    ((-1435 + (15*I)*Sqrt[7])*Q0*Q3*Q4)/672 + 
    ((-5747 + (3975*I)*Sqrt[7])*Q0^2*Q5)/5376 + 
    ((1687 + (101*I)*Sqrt[7])*Q0*Q6^2)/336 + ((581 - (81*I)*Sqrt[7])*Q1^2*Q7)/
     336 + ((-2093 - (999*I)*Sqrt[7])*Q0*Q3*Q7)/672 + Q6*Q7^2 + 
    ((637 + (167*I)*Sqrt[7])*(((23 + (5*I)*Sqrt[7])*Q0*Q1*Q2)/16 + Q1^2*Q4 + 
       ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/4 + ((-1 + I*Sqrt[7])*Q0^2*Q5)/4 + 
       (I/4)*Sqrt[7]*Q0*Q3*Q7))/336 + 
    ((-1211 + (415*I)*Sqrt[7])*(((5 - I*Sqrt[7])*Q0*Q1*Q2)/16 + Q1*Q3^2 + 
       ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/4 + ((1 + (3*I)*Sqrt[7])*Q0^2*Q5)/32 + 
       (I/4)*Sqrt[7]*Q0*Q3*Q7))/336 + ((3521 + (1443*I)*Sqrt[7])*Q0^2*Q8)/
     1344 + ((-14 - (6*I)*Sqrt[7])*Q2*Q4*Q8)/7 + ((3 + I*Sqrt[7])*Q4^2*Q9)/
     2 + ((-19 - I*Sqrt[7])*Q1*Q5*Q9)/6 + ((231 - (683*I)*Sqrt[7])*Q0*Q6*Q9)/
     672 + ((19 + I*Sqrt[7])*Q4*Q7*Q9)/4 + ((7 - I*Sqrt[7])*Q7^2*Q9)/8 + 
    ((-11 - (3*I)*Sqrt[7])*Q1*Q8*Q9)/3 - Q0*Q9^2 + 
    ((-77 - (95*I)*Sqrt[7])*(((13 + (7*I)*Sqrt[7])*Q0*Q1*Q2)/32 + 
       ((-31 + (3*I)*Sqrt[7])*Q0^2*Q5)/64 + ((-5 + I*Sqrt[7])*Q0*Q3*Q7)/16 + 
       ((-5 + I*Sqrt[7])*Q0^2*Q8)/16 + Q2*Q3*Q9))/42))/27173696}


==> Computing_Map_to_P5/ZsIn5H.txt <==
{((-23 - (37*I)*Sqrt[7])*Q0*Q1*Q3)/32 + ((-3 - (41*I)*Sqrt[7])*Q0^2*Q4)/128 + 
  ((-67 + (23*I)*Sqrt[7])*Q0*Q5^2)/32 + ((17 - (13*I)*Sqrt[7])*Q0*Q2*Q6)/32 + 
  ((-69 + (17*I)*Sqrt[7])*Q0^2*Q7)/64 + ((3 + (17*I)*Sqrt[7])*Q0*Q5*Q8)/16 + 
  Q6^2*Q8 + ((21 + I*Sqrt[7])*Q0*Q8^2)/16 + ((81 - (3*I)*Sqrt[7])*Q0*Q2*Q9)/
   32 + ((41 - (3*I)*Sqrt[7])*Q3^2*Q9)/32 + ((27 + (15*I)*Sqrt[7])*Q1*Q4*Q9)/
   32 + ((-11 - (3*I)*Sqrt[7])*Q5*Q6*Q9)/8 + ((7 + (11*I)*Sqrt[7])*Q1*Q7*Q9)/
   32 + ((-21 - I*Sqrt[7])*Q5*Q9^2)/16 + ((-77 + (7*I)*Sqrt[7])*Q8*Q9^2)/64 + 
  ((7 - I*Sqrt[7])*(Q1^3 + ((-1 + (5*I)*Sqrt[7])*Q0*Q1*Q3)/8 + 
     ((3 - I*Sqrt[7])*Q0*Q5^2)/2 + ((-1 + I*Sqrt[7])*Q0*Q2*Q6)/2 + 
     ((7 - (7*I)*Sqrt[7])*Q0^2*Q7)/16 + ((7 - (5*I)*Sqrt[7])*Q0*Q5*Q8)/8 + 
     ((-7 + I*Sqrt[7])*Q0*Q2*Q9)/4))/8 + 
  ((5 + (9*I)*Sqrt[7])*(((13 + (7*I)*Sqrt[7])*Q0*Q1*Q3)/32 + 
     ((-31 + (3*I)*Sqrt[7])*Q0^2*Q4)/64 + ((-5 + I*Sqrt[7])*Q0^2*Q7)/16 + 
     Q1*Q2*Q8 + ((-5 + I*Sqrt[7])*Q0*Q2*Q9)/16))/16 + 
  (I/4)*Sqrt[7]*(((-1 - (3*I)*Sqrt[7])*Q0*Q1*Q3)/16 + 
    ((9 - (5*I)*Sqrt[7])*Q0^2*Q4)/32 + Q1*Q2*Q5 - Q0*Q5^2 + 
    ((5 - I*Sqrt[7])*Q0*Q2*Q6)/8 + ((-7 - I*Sqrt[7])*Q0^2*Q7)/16 + 
    ((-7 + I*Sqrt[7])*Q0*Q5*Q8)/8 + ((7 + I*Sqrt[7])*Q0*Q2*Q9)/8), 
 ((757 - (1345*I)*Sqrt[7])*Q0*Q1^2)/896 + ((-3649 + (733*I)*Sqrt[7])*Q0^2*Q3)/
   1792 + ((-11 - I*Sqrt[7])*Q4^3)/28 + ((461 + (71*I)*Sqrt[7])*Q0*Q2*Q5)/
   224 + ((21 + (3*I)*Sqrt[7])*((Q0*Q1^2)/4 + Q1*Q2^2 + 
     ((3 + I*Sqrt[7])*Q0^2*Q3)/32 + ((1 + I*Sqrt[7])*Q0*Q2*Q5)/8))/28 + 
  ((-901 + (17*I)*Sqrt[7])*Q0*Q4*Q6)/224 + 
  ((-1081 + (373*I)*Sqrt[7])*((Q0*Q1^2)/4 + ((-9 - (3*I)*Sqrt[7])*Q0^2*Q3)/
      32 - (Q0*Q2*Q5)/4 + Q1*Q3*Q6))/896 + ((-343 + (27*I)*Sqrt[7])*Q0*Q6*Q7)/
   112 + ((525 - (153*I)*Sqrt[7])*Q0*Q2*Q8)/224 + Q6*Q8^2 + 
  ((-63 + (275*I)*Sqrt[7])*Q1*Q3*Q9)/112 + 
  ((-497 - (211*I)*Sqrt[7])*Q0*Q4*Q9)/224 + ((7 + (5*I)*Sqrt[7])*Q5^2*Q9)/
   14 + ((5 + (3*I)*Sqrt[7])*Q2*Q6*Q9)/4 + ((-111 + (19*I)*Sqrt[7])*Q0*Q7*Q9)/
   32 + ((11 + I*Sqrt[7])*Q5*Q8*Q9)/4 + ((7 - I*Sqrt[7])*Q8^2*Q9)/4 + 
  ((6 - I*Sqrt[7])*Q2*Q9^2)/4 + 
  ((49 + (83*I)*Sqrt[7])*(((23 + (5*I)*Sqrt[7])*Q0*Q1^2)/16 + 
     ((-11 - (65*I)*Sqrt[7])*Q0^2*Q3)/128 + ((-5 + I*Sqrt[7])*Q0*Q2*Q5)/8 + 
     ((9 - (5*I)*Sqrt[7])*Q0*Q4*Q6)/8 + ((1 - I*Sqrt[7])*Q0*Q6*Q7)/2 + 
     ((1 + (3*I)*Sqrt[7])*Q0*Q2*Q8)/8 + Q1*Q4*Q8 + 
     ((-23 - (5*I)*Sqrt[7])*Q1*Q3*Q9)/8 + ((25 - (5*I)*Sqrt[7])*Q0*Q4*Q9)/
      16 + Q2*Q6*Q9 - (I/2)*Sqrt[7]*Q0*Q7*Q9 + ((7 - I*Sqrt[7])*Q2*Q9^2)/8))/
   224, ((459 + (129*I)*Sqrt[7])*Q0^2*Q1)/1024 + 
  ((-59 + (15*I)*Sqrt[7])*Q0*Q2^2)/128 + ((35 + (9*I)*Sqrt[7])*Q0*Q4*Q5)/16 + 
  ((111 - (115*I)*Sqrt[7])*Q0*Q3*Q6)/128 + 
  ((-21 - (3*I)*Sqrt[7])*(((-9 - (3*I)*Sqrt[7])*Q0^2*Q1)/32 + (Q0*Q2^2)/4 + 
     Q1*Q2*Q4 - (Q0*Q3*Q6)/4))/8 + ((23 + (5*I)*Sqrt[7])*Q0*Q5*Q7)/32 + 
  Q6^2*Q7 + ((25 + (3*I)*Sqrt[7])*Q0*Q4*Q8)/16 + 
  ((91 + I*Sqrt[7])*Q0*Q7*Q8)/32 + ((3 + (6*I)*Sqrt[7])*Q1^2*Q9)/16 + 
  ((-161 - (139*I)*Sqrt[7])*Q0*Q3*Q9)/128 + ((-11 - (11*I)*Sqrt[7])*Q2*Q5*Q9)/
   32 + ((13 + I*Sqrt[7])*Q4*Q6*Q9)/8 + ((7 - I*Sqrt[7])*Q6*Q7*Q9)/8 + 
  ((-49 - (13*I)*Sqrt[7])*Q2*Q8*Q9)/32 + 
  ((-125 + (23*I)*Sqrt[7])*(((65 + (35*I)*Sqrt[7])*Q0^2*Q1)/256 + 
     ((-11 - I*Sqrt[7])*Q0*Q2^2)/16 + ((1 + (3*I)*Sqrt[7])*Q0*Q4*Q5)/8 + 
     ((9 - (5*I)*Sqrt[7])*Q0*Q3*Q6)/32 + Q1*Q2*Q7 + 
     ((-1 + I*Sqrt[7])*Q0*Q5*Q7)/8 + ((1 + I*Sqrt[7])*Q0*Q4*Q8)/4 + 
     ((7 + (3*I)*Sqrt[7])*Q0*Q7*Q8)/16 + ((1 + I*Sqrt[7])*Q1^2*Q9)/16 + 
     ((-9 - (7*I)*Sqrt[7])*Q0*Q3*Q9)/32 + ((-3 + I*Sqrt[7])*Q2*Q5*Q9)/16))/
   48 + ((7 + (13*I)*Sqrt[7])*(((-67 - (9*I)*Sqrt[7])*Q0^2*Q1)/128 + 
     ((7 - (3*I)*Sqrt[7])*Q0*Q2^2)/16 + ((-5 + I*Sqrt[7])*Q0*Q4*Q5)/4 + 
     Q1^2*Q6 + ((5 + (7*I)*Sqrt[7])*Q0*Q3*Q6)/16 + 
     ((7 + (3*I)*Sqrt[7])*Q0*Q5*Q7)/16 + ((-7 + (5*I)*Sqrt[7])*Q0*Q4*Q8)/16 + 
     ((-7 + (21*I)*Sqrt[7])*Q0*Q7*Q8)/64 + ((21 + I*Sqrt[7])*Q1^2*Q9)/64 + 
     ((91 + (7*I)*Sqrt[7])*Q0*Q3*Q9)/64 + ((7 + (11*I)*Sqrt[7])*Q2*Q5*Q9)/
      64))/48, ((-1059 + (119*I)*Sqrt[7])*Q0^3)/512 + 
  ((-323 + (535*I)*Sqrt[7])*(((-9 + (5*I)*Sqrt[7])*Q0^3)/128 + Q1*Q2*Q3))/
   368 + ((31 - (3*I)*Sqrt[7])*Q0*Q2*Q4)/32 + 
  ((41 - (37*I)*Sqrt[7])*Q0*Q3*Q5)/64 + ((225 + (3*I)*Sqrt[7])*Q0*Q1*Q6)/64 + 
  ((69 - (17*I)*Sqrt[7])*Q0*Q2*Q7)/32 + ((5 - (17*I)*Sqrt[7])*Q0*Q3*Q8)/16 + 
  Q6*Q7*Q8 + ((5 + I*Sqrt[7])*Q2*Q8^2)/2 + ((143 - (35*I)*Sqrt[7])*Q0*Q1*Q9)/
   32 + ((-63 + (11*I)*Sqrt[7])*Q2^2*Q9)/16 + ((7 + I*Sqrt[7])*Q4*Q5*Q9)/2 + 
  ((-2 - (3*I)*Sqrt[7])*Q3*Q6*Q9)/2 + 3*Q4*Q8*Q9 + 
  ((7 - I*Sqrt[7])*Q7*Q8*Q9)/8 + ((-5 - I*Sqrt[7])*Q3*Q9^2)/4 + 
  ((-1457 + (301*I)*Sqrt[7])*(((-55 - (5*I)*Sqrt[7])*Q0^3)/64 + 
     ((11 + I*Sqrt[7])*Q0*Q2*Q4)/8 + ((11 + I*Sqrt[7])*Q0*Q1*Q6)/8 + 
     (3*Q0*Q2*Q7)/2 + Q1^2*Q8 + (Q0*Q3*Q8)/2 + ((11 - I*Sqrt[7])*Q0*Q1*Q9)/
      8 + ((3 - I*Sqrt[7])*Q2^2*Q9)/8 + ((1 - (3*I)*Sqrt[7])*Q3*Q6*Q9)/8))/
   368 + ((-83 + (15*I)*Sqrt[7])*(((275 - (39*I)*Sqrt[7])*Q0^3)/512 + 
     ((-13 + I*Sqrt[7])*Q0*Q2*Q4)/16 + Q1^2*Q5 - (Q0*Q1*Q6)/2 + 
     ((-7 + I*Sqrt[7])*Q0*Q2*Q7)/8 + ((-7 + I*Sqrt[7])*Q0*Q3*Q8)/16 + 
     ((-35 + (9*I)*Sqrt[7])*Q0*Q1*Q9)/32 + ((-7 + (5*I)*Sqrt[7])*Q2^2*Q9)/
      32 + ((7 + (11*I)*Sqrt[7])*Q3*Q6*Q9)/32))/23, 
 ((4515 - (2039*I)*Sqrt[7])*Q0*Q2*Q3)/1792 + 
  ((-3885 - (103*I)*Sqrt[7])*Q0*Q4^2)/448 + 
  ((5551 + (173*I)*Sqrt[7])*Q0*Q1*Q5)/896 + 
  ((4347 - (2287*I)*Sqrt[7])*Q0^2*Q6)/3584 + 
  ((-501 + (65*I)*Sqrt[7])*Q0*Q4*Q7)/64 + ((7 + (5*I)*Sqrt[7])*Q0*Q7^2)/28 + 
  ((8715 + (1601*I)*Sqrt[7])*Q0*Q1*Q8)/896 + ((7 + I*Sqrt[7])*Q4*Q8^2)/7 + 
  Q7*Q8^2 + ((-21 + (33*I)*Sqrt[7])*(Q1^2*Q2 + ((5 - I*Sqrt[7])*Q0*Q2*Q3)/
      16 + ((-1 + I*Sqrt[7])*Q0*Q1*Q5)/4 + ((1 + (3*I)*Sqrt[7])*Q0^2*Q6)/32 + 
     (I/4)*Sqrt[7]*Q0*Q1*Q8))/28 + ((-3703 - (517*I)*Sqrt[7])*Q0^2*Q9)/896 + 
  ((-7 + (11*I)*Sqrt[7])*Q2*Q4*Q9)/112 + ((21 + (15*I)*Sqrt[7])*Q3*Q5*Q9)/
   28 + ((-301 + (89*I)*Sqrt[7])*Q1*Q6*Q9)/56 + 
  ((7 - (3*I)*Sqrt[7])*Q3*Q8*Q9)/56 + ((-21 + (15*I)*Sqrt[7])*Q1*Q9^2)/7 + 
  ((-1141 + (193*I)*Sqrt[7])*(((-1 - (3*I)*Sqrt[7])*Q0*Q2*Q3)/16 + Q1*Q3*Q4 - 
     Q0*Q4^2 + ((5 - I*Sqrt[7])*Q0*Q1*Q5)/8 + ((9 - (5*I)*Sqrt[7])*Q0^2*Q6)/
      32 + ((-7 + I*Sqrt[7])*Q0*Q4*Q7)/8 + ((7 + I*Sqrt[7])*Q0*Q1*Q8)/8 + 
     ((-7 - I*Sqrt[7])*Q0^2*Q9)/16))/224 + 
  ((-21 + I*Sqrt[7])*(((13 + (7*I)*Sqrt[7])*Q0*Q2*Q3)/32 + 
     ((-31 + (3*I)*Sqrt[7])*Q0^2*Q6)/64 + Q1*Q3*Q7 + 
     ((-5 + I*Sqrt[7])*Q0*Q1*Q8)/16 + ((-5 + I*Sqrt[7])*Q0^2*Q9)/16))/7, 
 ((-2149 + (1521*I)*Sqrt[7])*Q0*Q1*Q2)/1344 + 
  ((-1435 + (15*I)*Sqrt[7])*Q0*Q3*Q4)/672 + 
  ((-5747 + (3975*I)*Sqrt[7])*Q0^2*Q5)/5376 + 
  ((1687 + (101*I)*Sqrt[7])*Q0*Q6^2)/336 + ((581 - (81*I)*Sqrt[7])*Q1^2*Q7)/
   336 + ((-2093 - (999*I)*Sqrt[7])*Q0*Q3*Q7)/672 + Q6*Q7^2 + 
  ((637 + (167*I)*Sqrt[7])*(((23 + (5*I)*Sqrt[7])*Q0*Q1*Q2)/16 + Q1^2*Q4 + 
     ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/4 + ((-1 + I*Sqrt[7])*Q0^2*Q5)/4 + 
     (I/4)*Sqrt[7]*Q0*Q3*Q7))/336 + 
  ((-1211 + (415*I)*Sqrt[7])*(((5 - I*Sqrt[7])*Q0*Q1*Q2)/16 + Q1*Q3^2 + 
     ((-1 + I*Sqrt[7])*Q0*Q3*Q4)/4 + ((1 + (3*I)*Sqrt[7])*Q0^2*Q5)/32 + 
     (I/4)*Sqrt[7]*Q0*Q3*Q7))/336 + ((3521 + (1443*I)*Sqrt[7])*Q0^2*Q8)/
   1344 + ((-14 - (6*I)*Sqrt[7])*Q2*Q4*Q8)/7 + ((3 + I*Sqrt[7])*Q4^2*Q9)/2 + 
  ((-19 - I*Sqrt[7])*Q1*Q5*Q9)/6 + ((231 - (683*I)*Sqrt[7])*Q0*Q6*Q9)/672 + 
  ((19 + I*Sqrt[7])*Q4*Q7*Q9)/4 + ((7 - I*Sqrt[7])*Q7^2*Q9)/8 + 
  ((-11 - (3*I)*Sqrt[7])*Q1*Q8*Q9)/3 - Q0*Q9^2 + 
  ((-77 - (95*I)*Sqrt[7])*(((13 + (7*I)*Sqrt[7])*Q0*Q1*Q2)/32 + 
     ((-31 + (3*I)*Sqrt[7])*Q0^2*Q5)/64 + ((-5 + I*Sqrt[7])*Q0*Q3*Q7)/16 + 
     ((-5 + I*Sqrt[7])*Q0^2*Q8)/16 + Q2*Q3*Q9))/42}


==> README.txt <==
Here is the content of this directory. 

Folders:
	Simplifying Keum's FPP -- Files for the simplification of Keum's FPP in its bicanonical embedding in P9. Corresponds to Section 2 of the paper. 

	Computing Map to P5 -- Files for the embedding of Keum's FPP in P5. Corresponds to Section 3 of the paper.


	Computing Map to P5\Dependencies -- Contains files needed for Mathematica file "Map to P5" to run. 

Files in Folder "Simplifying Keum's FPP": 

	Mathematica Files: 
		Simplifying FPP.nb -- Simplification of equations for Keum's FPP in the bicanonical embedding in P9. When running this file, the directory should be in "Simplifying Keum's FPP". You will need to edit the line SetDirectory[""] to be the absolute filepath of "Simplifying Keum's FPP"
		Simplifying FPP.m -- Simplifying FPP.nb in a more accessible file format. 

	Data Files (Mathematica Format, but readable):
		Beautification 0 ByteCount.txt -- Equations of the C7 weight 0 part of Keum's equations in Q-variables after taking random linear combinations and taking those with minimal ByteCount. 
		Beautification 1 ByteCount.txt -- Equations of the C7 weight 1 part of Keum's equations in Q-variables after taking random linear combinations and taking those with minimal ByteCount. 
		Beautification 3 ByteCount.txt -- Equations of the C7 weight 3 part of Keum's equations in Q-variables after taking random linear combinations and taking those with minimal ByteCount. 
		Beautified FPPwithrr.txt -- Final equations of Keum's FPP in Q variables, where rr stands for sqrt(-7).
		Beautified FPPwithrrn.txt -- Final equations of Keum's FPP in Q variables with denominators cleared, where rr stands for sqrt(-7).
		EqsFPPwithrrKeum.txt -- Equations for Keum's FPP in P variables. From https://sites.math.rutgers.edu/~borisov/FPP-Aut21/EqsFPPwithrrKeum
		QuadricsWforKeum.txt -- equations of Y_0 in the Keum's case (a = 7,p = 2,{7},D_32_7). From https://sites.math.rutgers.edu/~borisov/FPP-			Aut21/QuadricsWforKeum
		TenFunctionsKeum -- The ten sections of the bicanonical linear system on Keum's FPP realized as sections of line bundles on QuadricsWforKeum. Computed in https://sites.math.rutgers.edu/~borisov/FPP-Aut21/FindingKeumFPP.nb

	Magma Files:
		KeumTorsion.txt -- Search of torsion line bundles on FPP mod 43. 
		KeumTorsionPoints.txt -- Computation of points mod 43 on the nonreduced cut given by KeumTorsion.
		CheckSmoothnessKeum.txt -- Verification that "Beautified FPPwithrrn" gives a smooth surface. 
		FPP Check Hilbert.txt -- Checking HIlbert polynomial of "Beautified FPPwithrrn"


	Macaulay2 Files:
		CheckFPPKeum.txt --  other checks of the equations "Beautified FPPwithrrn"

Files in Folder "Computing Map to P5":
	Mathematica Files:
		Map to P5.nb -- Computation of equations for embedding of Keum's FPP in P5. When running this file, the directory should be "Computing Map to P5" with "Computing Map to P5\Dependencies" as a subfolder. You will need to edit the line SetDirectory[""] to be the absolute filepath of "Computing Map to P5".
		Map to P5.m -- Map to P5.nb in a more accessible file format. 
	Data Files:
		BeautifiedEqsFPPInP5WithZCoords.txt -- Final equations of Keum's FPP in P5 in Z variables after taking random linear combinations with minimal ByteCount. 
		BeautifiedEqsFPPInP5WithZCoordsrr.txt -- Final equations of Keum's FPP in P5 in Z variables after taking random linear combinations with minimal ByteCount with rr = sqrt(-7).
		BeautifiedEqsFPPInP5WithZCoordsrrn.txt -- Final equations of Keum's FPP in P5 in Z variables after taking random linear combinations with minimal ByteCount with rr = sqrt(-7) and denominators cleared. 
		CoeffsVanishing.txt -- System defining the coefficients for s3*s5*s6 - d^3 = 0 (see Section 3, step 2). 
		Deg3EqsDoubleFiberQ.txt -- 112 cubic equations defining sections of 9H on Keum's FPP in Q coordinates. Constructed as polynomials vanishing on the double fiber. 
		EqsFPPInP5WithZCoords.txt -- Equations of Keum's FPP in P5 in Z variables before taking random linear combinations. 
		EqsFPPInP5WithZCoordsrr.txt -- Equations of Keum's FPP in P5 in Z variables before taking random linear combinations with rr = sqrt(-7). 
		EqsFPPInP5WithZCoordsrrn.txt -- Equations of Keum's FPP in P5 in Z variables before taking random linear combinations with rr = sqrt(-7) and denominators cleared. 
		SixSections.txt -- Final equations for the six sections of 5H that give a map FPP -> P5 after fixing the group action.
		ZsIn5H.txt -- The six sections of 5H that give a map FPP -> P5 before fixing the group action.
		Dependencies\BeautifiedFPPwithrrn.txt -- Final equations of Keum's FPP in Q variables with denominators cleared, where rr stands for sqrt(-7).
		Dependencies\FPPPoints.txt -- Precomputed points on Keum's FPP in Q-variables. 
		Dependences\QuadricsWforKeum.txt -- equations of Y_0 in the Keum's case (a = 7,p = 2,{7},D_32_7). From https://sites.math.rutgers.edu/~borisov/FPP-Aut21/QuadricsWforKeum
		Dependences\TenFunctionsKeum -- The ten sections of the bicanonical linear system on Keum's FPP realized as sections of line bundles on QuadricsWforKeum. Computed in https://sites.math.rutgers.edu/~borisov/FPP-Aut21/FindingKeumFPP.nb
		

	Magma Files:
		CheckSmoothness.txt -- Verification that "BeautifiedEqsFPPInP5WithZCoordsrrn" gives a smooth surface.
		CoeffsVanishingMagmaModp.txt -- Finding solutions of CoeffsVanishing modulo 37. 
	
	Macaulay2 Files:
		Macaulay2 Verifications.txt -- Other checks of the equations "BeautifiedEqsFPPInP5WithZCoordsrrn".






==> Simplifying_Keum's_FPP/Beautification_0_ByteCount.txt <==
{1/128 (57 + 11 I Sqrt[7]) Q0^3 + 1/2 I Sqrt[7] Q1 Q2 Q3 - 2 Q3^2 Q4 +
   Q1^2 Q5 + 1/16 (-5 + I Sqrt[7]) Q0 Q3 Q5 + Q2 Q5^2 + 
  1/8 (-11 - I Sqrt[7]) Q0 Q1 Q6 + 1/2 (-1 + I Sqrt[7]) Q3 Q6^2 + 
  1/4 (-7 + I Sqrt[7]) Q0 Q1 Q9 + I Sqrt[7] Q3 Q6 Q9, 
 1/128 (57 + 11 I Sqrt[7]) Q0^3 + 1/2 I Sqrt[7] Q1 Q2 Q3 + 
  1/8 (-11 - I Sqrt[7]) Q0 Q2 Q4 + 1/2 (-1 + I Sqrt[7]) Q1 Q4^2 - 
  2 Q1^2 Q5 + 1/16 (-5 + I Sqrt[7]) Q0 Q1 Q6 + Q2^2 Q6 + Q3 Q6^2 + 
  1/4 (-7 + I Sqrt[7]) Q0 Q2 Q7 + I Sqrt[7] Q1 Q4 Q7, 
 1/128 (57 + 11 I Sqrt[7]) Q0^3 + 1/2 I Sqrt[7] Q1 Q2 Q3 + 
  1/16 (-5 + I Sqrt[7]) Q0 Q2 Q4 + Q3^2 Q4 + Q1 Q4^2 + 
  1/8 (-11 - I Sqrt[7]) Q0 Q3 Q5 + 1/2 (-1 + I Sqrt[7]) Q2 Q5^2 - 
  2 Q2^2 Q6 + 1/4 (-7 + I Sqrt[7]) Q0 Q3 Q8 + 
  I Sqrt[7] Q2 Q5 Q8, ((-1113 - 107 I Sqrt[7]) Q0^3)/1792 + 
  1/4 (5 - I Sqrt[7]) Q1 Q2 Q3 + 1/7 (7 + I Sqrt[7]) Q0 Q2 Q4 + 
  1/7 (7 + I Sqrt[7]) Q3^2 Q4 + Q1^2 Q5 + Q0 Q3 Q5 + 
  1/14 (7 - I Sqrt[7]) Q2 Q5^2 + 1/28 (35 + I Sqrt[7]) Q0 Q1 Q6 + 
  Q0 Q2 Q7 + Q3^2 Q7 + Q1^2 Q8 + (Q0 Q1 Q9)/
  2, ((-1113 - 107 I Sqrt[7]) Q0^3)/1792 + 
  1/4 (5 - I Sqrt[7]) Q1 Q2 Q3 + 1/28 (35 + I Sqrt[7]) Q0 Q2 Q4 + 
  1/7 (7 + I Sqrt[7]) Q1^2 Q5 + 1/7 (7 + I Sqrt[7]) Q0 Q3 Q5 + 
  Q0 Q1 Q6 + Q2^2 Q6 + 1/14 (7 - I Sqrt[7]) Q3 Q6^2 + (Q0 Q2 Q7)/2 + 
  Q1^2 Q8 + Q0 Q3 Q8 + Q2^2 Q9, ((-1113 - 107 I Sqrt[7]) Q0^3)/1792 + 
  1/4 (5 - I Sqrt[7]) Q1 Q2 Q3 + Q0 Q2 Q4 + Q3^2 Q4 + 
  1/14 (7 - I Sqrt[7]) Q1 Q4^2 + 1/28 (35 + I Sqrt[7]) Q0 Q3 Q5 + 
  1/7 (7 + I Sqrt[7]) Q0 Q1 Q6 + 1/7 (7 + I Sqrt[7]) Q2^2 Q6 + 
  Q3^2 Q7 + (Q0 Q3 Q8)/2 + Q0 Q1 Q9 + Q2^2 Q9, 
 1/64 (-57 - 11 I Sqrt[7]) Q0^3 - 2 Q1 Q2 Q3 + 
  1/2 (5 + I Sqrt[7]) Q3^2 Q4 + 
  1/2 (-1 + 3 I Sqrt[7]) Q1 Q4^2 + (-1 - I Sqrt[7]) Q1^2 Q5 + 
  2 Q0 Q3 Q5 + Q0 Q1 Q6 + 1/8 (21 + I Sqrt[7]) Q3^2 Q7 + 
  1/8 (7 + 11 I Sqrt[7]) Q1 Q4 Q7 + 1/4 (7 - 5 I Sqrt[7]) Q1^2 Q8 + 
  1/4 (7 + 3 I Sqrt[7]) Q0 Q1 Q9, ((2541 + 167 I Sqrt[7]) Q0^3)/
  7168 + 1/4 (8 - I Sqrt[7]) Q1 Q2 Q3 + 
  1/28 (21 - 5 I Sqrt[7]) Q1 Q4^2 + 1/28 (21 - 5 I Sqrt[7]) Q2 Q5^2 + 
  1/56 (-21 + 9 I Sqrt[7]) Q4 Q5 Q6 + 
  1/28 (21 - 5 I Sqrt[7]) Q3 Q6^2 + 1/16 (-1 + I Sqrt[7]) Q0 Q2 Q7 + 
  Q1 Q4 Q7 + 1/16 (-1 + I Sqrt[7]) Q0 Q3 Q8 + Q2 Q5 Q8 + 
  1/16 (-1 + I Sqrt[7]) Q0 Q1 Q9 + 
  Q3 Q6 Q9, ((1 + 1699 I Sqrt[7]) Q0^3)/7232 + 
  1/113 (487 + 27 I Sqrt[7]) Q1 Q2 Q3 + Q0 Q2 Q4 + 
  1/113 (158 - 46 I Sqrt[7]) Q1 Q4^2 + Q0 Q3 Q5 + 
  1/113 (158 - 46 I Sqrt[7]) Q2 Q5^2 + Q0 Q1 Q6 + 
  1/226 (-207 + 189 I Sqrt[7]) Q4 Q5 Q6 + 
  1/113 (158 - 46 I Sqrt[7]) Q3 Q6^2 + 
  1/452 (-315 + 209 I Sqrt[7]) Q5 Q6 Q7 + 
  1/452 (-315 + 209 I Sqrt[7]) Q4 Q6 Q8 + ((-371 + 
     889 I Sqrt[7]) Q6 Q7 Q8)/1808 + 
  1/452 (-315 + 209 I Sqrt[7]) Q4 Q5 Q9 + ((-371 + 
     889 I Sqrt[7]) Q5 Q7 Q9)/
  1808 + ((-371 + 889 I Sqrt[7]) Q4 Q8 Q9)/
  1808 + ((1813 + 3297 I Sqrt[7]) Q7 Q8 Q9)/
  7232, ((-1287 + 75 I Sqrt[7]) Q0^3)/4864 + 
  1/76 (-65 + 17 I Sqrt[7]) Q1 Q2 Q3 + 
  1/304 (201 - 37 I Sqrt[7]) Q0 Q2 Q4 + 
  1/38 (-41 - 19 I Sqrt[7]) Q3^2 Q4 + 
  1/152 (-17 + 5 I Sqrt[7]) Q0 Q1 Q6 + Q2^2 Q6 + 
  1/19 (17 + 8 I Sqrt[7]) Q3 Q6^2 + 
  1/38 (-4 + 3 I Sqrt[7]) Q0 Q2 Q7 + 
  1/38 (-15 - 33 I Sqrt[7]) Q3^2 Q7 - (16 Q5 Q6 Q7)/19 - (2 Q1^2 Q8)/
  19 + 1/19 (21 + 6 I Sqrt[7]) Q0 Q3 Q8 - (Q2 Q5 Q8)/19 + 
  1/38 (27 - I Sqrt[7]) Q2^2 Q9 + (8 Q4 Q5 Q9)/19 + 
  1/19 (-14 + 2 I Sqrt[7]) Q5 Q7 Q9 + 
  1/19 (-21 - I Sqrt[7]) Q3 Q9^2, ((-1287 + 75 I Sqrt[7]) Q0^3)/
  4864 + 1/76 (-65 + 17 I Sqrt[7]) Q1 Q2 Q3 + 
  1/152 (-17 + 5 I Sqrt[7]) Q0 Q2 Q4 + Q3^2 Q4 + 
  1/19 (17 + 8 I Sqrt[7]) Q1 Q4^2 + 
  1/38 (-41 - 19 I Sqrt[7]) Q1^2 Q5 + 
  1/304 (201 - 37 I Sqrt[7]) Q0 Q3 Q5 + 
  1/38 (27 - I Sqrt[7]) Q3^2 Q7 + (8 Q5 Q6 Q7)/19 + 
  1/19 (-21 - I Sqrt[7]) Q1 Q7^2 + 
  1/38 (-15 - 33 I Sqrt[7]) Q1^2 Q8 + 
  1/38 (-4 + 3 I Sqrt[7]) Q0 Q3 Q8 - (16 Q4 Q6 Q8)/19 + 
  1/19 (-14 + 2 I Sqrt[7]) Q6 Q7 Q8 + 
  1/19 (21 + 6 I Sqrt[7]) Q0 Q1 Q9 - (2 Q2^2 Q9)/19 - (Q3 Q6 Q9)/
  19, ((-1287 + 75 I Sqrt[7]) Q0^3)/4864 + 
  1/76 (-65 + 17 I Sqrt[7]) Q1 Q2 Q3 + Q1^2 Q5 + 
  1/152 (-17 + 5 I Sqrt[7]) Q0 Q3 Q5 + 
  1/19 (17 + 8 I Sqrt[7]) Q2 Q5^2 + 
  1/304 (201 - 37 I Sqrt[7]) Q0 Q1 Q6 + 
  1/38 (-41 - 19 I Sqrt[7]) Q2^2 Q6 + 
  1/19 (21 + 6 I Sqrt[7]) Q0 Q2 Q7 - (2 Q3^2 Q7)/19 - (Q1 Q4 Q7)/19 + 
  1/38 (27 - I Sqrt[7]) Q1^2 Q8 + (8 Q4 Q6 Q8)/19 + 
  1/19 (-21 - I Sqrt[7]) Q2 Q8^2 + 1/38 (-4 + 3 I Sqrt[7]) Q0 Q1 Q9 + 
  1/38 (-15 - 33 I Sqrt[7]) Q2^2 Q9 - (16 Q4 Q5 Q9)/19 + 
  1/19 (-14 + 2 I Sqrt[7]) Q4 Q8 Q9}

==> Simplifying_Keum's_FPP/Beautification_1_ByteCount.txt <==
{-Q1^2 Q2 - (Q0 Q2 Q3)/4 + 1/8 (-3 + I Sqrt[7]) Q3^3 + 
  1/8 (-9 - 5 I Sqrt[7]) Q1 Q3 Q4 + 
  1/16 (-7 - 5 I Sqrt[7]) Q0 Q1 Q5 + 
  1/32 (-13 - 7 I Sqrt[7]) Q0^2 Q6 + Q3 Q5 Q6 + 
  1/2 (1 + I Sqrt[7]) Q1 Q6^2 + 1/8 (-7 - 3 I Sqrt[7]) Q1 Q3 Q7 + 
  1/8 (7 + 3 I Sqrt[7]) Q1 Q6 Q9, 
 1/14 (21 + I Sqrt[7]) Q1^2 Q2 + Q0 Q2 Q3 + (4 I Q1 Q3 Q4)/Sqrt[7] + 
  1/14 (7 + 9 I Sqrt[7]) Q0 Q1 Q5 + 1/14 (7 - I Sqrt[7]) Q2^2 Q5 + 
  1/112 (21 + 31 I Sqrt[7]) Q0^2 Q6 + 1/7 (7 - 5 I Sqrt[7]) Q1 Q6^2 + 
  1/2 (-3 + I Sqrt[7]) Q1 Q3 Q7 + Q0 Q1 Q8 + 
  1/4 (1 - 3 I Sqrt[7]) Q1 Q6 Q9, (4 I Q1^2 Q2)/Sqrt[7] + (
  4 I Q0 Q2 Q3)/Sqrt[7] + (4 I Q1 Q3 Q4)/Sqrt[7] + 
  1/7 (7 + I Sqrt[7]) Q0 Q4^2 - 2 Q0 Q1 Q5 + (2 I Q2^2 Q5)/Sqrt[7] + 
  1/56 (-35 + 23 I Sqrt[7]) Q0^2 Q6 + 1/7 (-7 + I Sqrt[7]) Q3 Q5 Q6 + 
  1/2 (3 - I Sqrt[7]) Q1 Q3 Q7 + Q0 Q4 Q7 - 2 Q0 Q1 Q8 + 
  1/4 (3 + I Sqrt[7]) Q0^2 Q9, 
 1/4 (1 - I Sqrt[7]) Q1^2 Q2 + 1/16 (-1 - 3 I Sqrt[7]) Q0 Q2 Q3 + 
  Q1 Q3 Q4 + 1/16 (1 - 5 I Sqrt[7]) Q0 Q1 Q5 + (Q2^2 Q5)/2 + 
  1/4 (1 - I Sqrt[7]) Q4 Q5^2 + 1/64 (5 - 17 I Sqrt[7]) Q0^2 Q6 + (
  Q3 Q5 Q6)/2 + 1/2 (1 + I Sqrt[7]) Q1 Q6^2 + 
  1/64 (-35 - 9 I Sqrt[7]) Q0^2 Q9 + 1/2 (7 + I Sqrt[7]) Q1 Q6 Q9 + 
  1/32 (77 - 7 I Sqrt[7]) Q1 Q9^2, (4 + I Sqrt[7]) Q1^2 Q2 + 
  Q0 Q2 Q3 + 1/8 (21 - I Sqrt[7]) Q3^3 + (2 + 2 I Sqrt[7]) Q1 Q3 Q4 + 
  1/4 (-3 + 7 I Sqrt[7]) Q0 Q1 Q5 + 1/2 (1 + I Sqrt[7]) Q2^2 Q5 + 
  1/4 (11 + I Sqrt[7]) Q0^2 Q6 + 1/2 (3 + I Sqrt[7]) Q2 Q4 Q6 - 
  4 Q3 Q5 Q6 + 1/8 (7 + 13 I Sqrt[7]) Q0 Q1 Q8 + I Sqrt[7] Q3 Q6 Q8 - 
  2 I Sqrt[7] Q3 Q5 Q9 + 1/4 (-7 - 7 I Sqrt[7]) Q3 Q8 Q9, 
 1/20 (-6 + 3 I Sqrt[7]) Q1^2 Q2 + 1/80 (5 - 13 I Sqrt[7]) Q0 Q2 Q3 + 
  1/10 (1 + I Sqrt[7]) Q3^3 - (Q1 Q3 Q4)/5 + 
  1/40 (-1 - 3 I Sqrt[7]) Q0 Q1 Q5 + 1/40 (-9 - 5 I Sqrt[7]) Q2^2 Q5 +
   Q2 Q4 Q6 + 1/10 (1 - I Sqrt[7]) Q3 Q5 Q6 + 
  1/10 (7 - I Sqrt[7]) Q2 Q6 Q7 + 1/40 (-21 - I Sqrt[7]) Q2^2 Q8 + 
  1/20 (7 - I Sqrt[7]) Q2 Q4 Q9 + 1/40 (21 - 7 I Sqrt[7]) Q2 Q7 Q9, 
 1/2 (-11 + I Sqrt[7]) Q1^2 Q2 + 
  Q0 Q2 Q3 + (-3 - I Sqrt[7]) Q0 Q4^2 + (-1 - I Sqrt[7]) Q0 Q1 Q5 + 
  1/2 (1 - 3 I Sqrt[7]) Q2^2 Q5 + 
  1/8 (-7 + 11 I Sqrt[7]) Q0^2 Q6 + (2 + 2 I Sqrt[7]) Q2 Q4 Q6 + (1 - 
     3 I Sqrt[7]) Q3 Q5 Q6 + (-7 - I Sqrt[7]) Q0 Q4 Q7 + 
  1/4 (-7 + 5 I Sqrt[7]) Q0 Q1 Q8 + 1/4 (-7 - 11 I Sqrt[7]) Q2^2 Q8 + 
  1/4 (-7 - 11 I Sqrt[7]) Q3 Q6 Q8, 
 1/4 (9 - 3 I Sqrt[7]) Q0 Q2 Q3 + 1/4 (-1 + 3 I Sqrt[7]) Q3^3 + 
  1/4 (-11 + I Sqrt[7]) Q1 Q3 Q4 + (-1 - I Sqrt[7]) Q0 Q4^2 + 
  4 Q2^2 Q5 + 1/8 (17 + 3 I Sqrt[7]) Q0^2 Q6 + 
  1/2 (-5 - I Sqrt[7]) Q1 Q3 Q7 + 1/4 (-5 - I Sqrt[7]) Q0 Q4 Q7 + 
  1/8 (3 + 7 I Sqrt[7]) Q0 Q1 Q8 + 1/8 (13 - 7 I Sqrt[7]) Q2^2 Q8 + 
  1/8 (-13 + 7 I Sqrt[7]) Q3 Q6 Q8 + Q0^2 Q9 + 
  1/2 (1 - 3 I Sqrt[7]) Q2 Q4 Q9, 
 1/8 (-1 + 3 I Sqrt[7]) Q1^2 Q2 + 1/16 (7 - 7 I Sqrt[7]) Q0 Q2 Q3 + 
  1/2 I Sqrt[7] Q3^3 - (3 Q1 Q3 Q4)/2 + 1/16 (5 - I Sqrt[7]) Q0 Q4^2 -
   Q0 Q1 Q5 + 1/8 (7 - I Sqrt[7]) Q2^2 Q5 + 
  1/2 (-1 - I Sqrt[7]) Q4 Q5^2 + 1/64 (53 - I Sqrt[7]) Q0^2 Q6 + 
  Q2 Q4 Q6 + 1/4 (-7 + I Sqrt[7]) Q1 Q3 Q7 + 
  1/8 (-7 - 3 I Sqrt[7]) Q4 Q5 Q8 + 1/8 (-7 + 5 I Sqrt[7]) Q3 Q6 Q8 + 
  1/32 (21 - I Sqrt[7]) Q0^2 Q9, 
 1/14 (7 - 3 I Sqrt[7]) Q1^2 Q2 + 1/56 (49 + 3 I Sqrt[7]) Q0 Q2 Q3 + 
  1/56 (-49 + 5 I Sqrt[7]) Q3^3 + 1/28 (21 - 13 I Sqrt[7]) Q1 Q3 Q4 + 
  1/112 (35 + 9 I Sqrt[7]) Q0 Q4^2 + 
  1/224 (105 + 43 I Sqrt[7]) Q0 Q1 Q5 + 
  1/112 (35 + I Sqrt[7]) Q2^2 Q5 + 1/28 (7 - 3 I Sqrt[7]) Q4 Q5^2 + 
  1/28 (49 + 17 I Sqrt[7]) Q3 Q5 Q6 + 1/2 (-1 - I Sqrt[7]) Q1 Q3 Q7 + 
  1/16 (11 + I Sqrt[7]) Q0 Q4 Q7 + 1/4 (1 - I Sqrt[7]) Q5^2 Q7 + 
  Q2 Q6 Q7 + Q3 Q6 Q8 - 1/2 I Sqrt[7] Q5 Q7 Q8 + 
  1/4 (5 + I Sqrt[7]) Q3 Q5 Q9 + 1/4 (7 - I Sqrt[7]) Q3 Q8 Q9, 
 1/112 (21 - 9 I Sqrt[7]) Q0 Q2 Q3 + 1/28 (7 - I Sqrt[7]) Q3^3 + 
  1/4 (1 + I Sqrt[7]) Q1 Q3 Q4 + 1/28 (21 + 3 I Sqrt[7]) Q0 Q1 Q5 + (
  I Q4 Q5^2)/Sqrt[7] + 1/448 (287 - 3 I Sqrt[7]) Q0^2 Q6 + 
  1/14 (-7 + 3 I Sqrt[7]) Q3 Q5 Q6 + 
  1/28 (-49 - 3 I Sqrt[7]) Q1 Q6^2 + Q1 Q3 Q7 + 
  1/16 (11 + I Sqrt[7]) Q0 Q4 Q7 + (Q0 Q7^2)/2 + 
  1/8 (-3 + I Sqrt[7]) Q5 Q7 Q8 + 1/32 (9 - 5 I Sqrt[7]) Q0^2 Q9 + 
  1/8 (-23 + 5 I Sqrt[7]) Q1 Q6 Q9 + 1/16 (5 + I Sqrt[7]) Q2 Q7 Q9 + 
  1/16 (-11 + I Sqrt[7]) Q3 Q8 Q9 + 1/32 (-17 + 19 I Sqrt[7]) Q1 Q9^2,
  1/2 (-2 - I Sqrt[7]) Q1^2 Q2 + 1/8 (-5 - 3 I Sqrt[7]) Q0 Q2 Q3 + 
  1/64 (159 - 35 I Sqrt[7]) Q0 Q1 Q5 + 
  1/16 (15 - 3 I Sqrt[7]) Q0^2 Q6 + 1/8 (-3 + 3 I Sqrt[7]) Q3 Q5 Q6 + 
  1/2 (-9 - I Sqrt[7]) Q1 Q6^2 + 1/8 (19 + 5 I Sqrt[7]) Q1 Q3 Q7 + 
  1/8 (1 + I Sqrt[7]) Q0 Q7^2 + 1/16 (1 - 13 I Sqrt[7]) Q0 Q1 Q8 + 
  1/8 (5 - I Sqrt[7]) Q2^2 Q8 + Q3 Q6 Q8 + 
  1/8 (5 + I Sqrt[7]) Q4 Q8^2 + 1/32 (21 + I Sqrt[7]) Q7 Q8^2 + 
  Q0^2 Q9 + 1/4 (-3 + I Sqrt[7]) Q3 Q5 Q9 + 
  1/4 (-33 + 4 I Sqrt[7]) Q1 Q6 Q9 - Q3 Q8 Q9 + 
  1/16 (-39 + 21 I Sqrt[7]) Q1 Q9^2}

==> Simplifying_Keum's_FPP/Beautification_3_ByteCount.txt <==
{1/32 (-13 - 7 I Sqrt[7]) Q0^2 Q2 + Q1^2 Q3 + 
  1/8 (3 + I Sqrt[7]) Q0 Q3^2 + 1/8 (1 + 3 I Sqrt[7]) Q0 Q1 Q4 + 
  Q2 Q3 Q5 + (1 + I Sqrt[7]) Q1 Q2 Q6 + 
  1/4 (7 + 3 I Sqrt[7]) Q1 Q2 Q9, 
 Q0^2 Q2 - (Q0 Q3^2)/2 + 1/8 (1 - I Sqrt[7]) Q0 Q1 Q4 + 
  1/8 (-11 + I Sqrt[7]) Q2^2 Q4 + 1/4 (5 + I Sqrt[7]) Q1 Q5^2 + 
  1/8 (-5 - I Sqrt[7]) Q1 Q2 Q6 + 1/4 (3 + I Sqrt[7]) Q0 Q5 Q6 + 
  1/32 (-35 + 9 I Sqrt[7]) Q2^2 Q7 + 1/16 (21 + I Sqrt[7]) Q1 Q5 Q8 + 
  1/16 (-21 - I Sqrt[7]) Q1 Q2 Q9, 
 1/64 (-101 - 15 I Sqrt[7]) Q0^2 Q2 + 
  1/56 (63 - 3 I Sqrt[7]) Q0 Q3^2 + 1/14 (7 + 5 I Sqrt[7]) Q0 Q1 Q4 + 
  1/7 (7 + I Sqrt[7]) Q2^2 Q4 + 1/7 (7 - 3 I Sqrt[7]) Q2 Q3 Q5 + 
  1/28 (91 + 17 I Sqrt[7]) Q1 Q2 Q6 + 1/7 (7 + I Sqrt[7]) Q3 Q4 Q6 + 
  1/56 (7 - 11 I Sqrt[7]) Q0 Q5 Q6 + 1/8 (3 + I Sqrt[7]) Q0 Q1 Q7 + 
  Q2^2 Q7 + Q3 Q6 Q7 + 4 Q1 Q2 Q9, 
 1/96 (-11 - I Sqrt[7]) Q0^2 Q2 + 1/6 (-1 + I Sqrt[7]) Q1^2 Q3 + 
  1/24 (5 - I Sqrt[7]) Q0 Q3^2 + 1/96 (-17 + 13 I Sqrt[7]) Q0 Q1 Q4 + 
  1/6 (-1 - I Sqrt[7]) Q2^2 Q4 + 1/6 (3 + I Sqrt[7]) Q2 Q3 Q5 + 
  1/6 (3 + I Sqrt[7]) Q4^2 Q5 + 1/12 (1 + 3 I Sqrt[7]) Q1 Q5^2 + 
  1/12 (1 + 3 I Sqrt[7]) Q1 Q2 Q6 + Q3 Q4 Q6 + 
  1/96 (-49 + 13 I Sqrt[7]) Q0 Q5 Q6 + 
  1/12 (7 - 3 I Sqrt[7]) Q4 Q5 Q7 - 1/3 I Sqrt[7] Q3 Q4 Q9, 
 1/128 (-9 + 5 I Sqrt[7]) Q0^2 Q2 + 1/8 (3 - 3 I Sqrt[7]) Q1^2 Q3 + 
  1/32 (-3 + 7 I Sqrt[7]) Q0 Q3^2 + 1/16 (1 + 3 I Sqrt[7]) Q0 Q1 Q4 + 
  1/8 (3 - 3 I Sqrt[7]) Q2 Q3 Q5 + 1/2 (1 - I Sqrt[7]) Q1 Q5^2 + 
  Q1 Q2 Q6 - 2 Q3 Q4 Q6 + 2 Q6^3 + 1/4 I Sqrt[7] Q0 Q1 Q7 + 
  1/8 (-21 - I Sqrt[7]) Q3 Q6 Q7 + 1/8 (7 - 5 I Sqrt[7]) Q2 Q3 Q8 - 
  1/2 I Sqrt[7] Q1 Q5 Q8 + 1/4 (7 + I Sqrt[7]) Q0 Q6 Q8 + 
  1/4 (7 - I Sqrt[7]) Q6^2 Q9, 
 1/128 (-39 - 21 I Sqrt[7]) Q0^2 Q2 + 
  1/8 (-3 - 9 I Sqrt[7]) Q1^2 Q3 + 1/32 (37 + 15 I Sqrt[7]) Q0 Q3^2 + 
  1/64 (9 - 5 I Sqrt[7]) Q0 Q1 Q4 + 1/4 (-11 - I Sqrt[7]) Q1 Q5^2 + 
  Q1 Q2 Q6 + 1/32 (-17 - 19 I Sqrt[7]) Q0 Q5 Q6 + 
  1/16 (-23 + 3 I Sqrt[7]) Q0 Q1 Q7 - (Q3 Q6 Q7)/2 + 
  1/4 (-5 - I Sqrt[7]) Q2 Q3 Q8 + 1/8 (-19 - I Sqrt[7]) Q1 Q5 Q8 + 
  1/4 (5 + 2 I Sqrt[7]) Q1 Q2 Q9 - I Sqrt[7] Q3 Q4 Q9 + 
  1/4 (-1 - 3 I Sqrt[7]) Q0 Q5 Q9 - I Sqrt[7] Q3 Q7 Q9, 
 1/3 (4 + 2 I Sqrt[7]) Q1^2 Q3 + 1/12 (-3 - I Sqrt[7]) Q0 Q3^2 + 
  1/48 (-15 + 11 I Sqrt[7]) Q0 Q1 Q4 + 1/3 (1 - I Sqrt[7]) Q4^2 Q5 + 
  Q1 Q5^2 + 1/24 (-23 + 13 I Sqrt[7]) Q1 Q2 Q6 + 
  1/12 (5 - 7 I Sqrt[7]) Q3 Q4 Q6 + 1/48 (1 + 3 I Sqrt[7]) Q0 Q5 Q6 + 
  1/24 (7 - 5 I Sqrt[7]) Q0 Q1 Q7 - 1/3 I Sqrt[7] Q4 Q5 Q7 + 
  1/24 (-7 - 11 I Sqrt[7]) Q3 Q6 Q7 + 
  1/48 (-35 + 9 I Sqrt[7]) Q2 Q3 Q8 + 
  1/96 (-91 + 49 I Sqrt[7]) Q1 Q2 Q9 + 
  1/24 (-7 + 5 I Sqrt[7]) Q3 Q4 Q9, 
 1/896 (9 - 5 I Sqrt[7]) Q0^2 Q2 + 
  1/112 (-25 + 5 I Sqrt[7]) Q0 Q3^2 + 
  1/56 (-9 - 11 I Sqrt[7]) Q0 Q1 Q4 + (Q2^2 Q4)/7 - (4 Q4^2 Q5)/7 + 
  1/56 (-13 - 7 I Sqrt[7]) Q1 Q2 Q6 + 
  1/7 (-2 - 3 I Sqrt[7]) Q3 Q4 Q6 + 
  1/112 (55 + 5 I Sqrt[7]) Q0 Q5 Q6 + 
  1/112 (-63 - 13 I Sqrt[7]) Q0 Q1 Q7 + 
  1/28 (7 + 5 I Sqrt[7]) Q2^2 Q7 + 1/4 (-3 - I Sqrt[7]) Q3 Q6 Q7 + 
  1/14 (7 + I Sqrt[7]) Q0 Q6 Q8 + 1/14 (-7 - 3 I Sqrt[7]) Q3 Q4 Q9 + 
  1/4 (-5 - I Sqrt[7]) Q3 Q7 Q9 + Q0 Q8 Q9, 
 1/448 (-105 - 27 I Sqrt[7]) Q0^2 Q2 + 
  1/56 (-49 - 27 I Sqrt[7]) Q1^2 Q3 + 
  1/224 (161 + 3 I Sqrt[7]) Q0 Q3^2 + 
  1/112 (63 - 3 I Sqrt[7]) Q0 Q1 Q4 + 1/28 (7 + I Sqrt[7]) Q2^2 Q4 + 
  1/14 (-21 + I Sqrt[7]) Q1 Q5^2 + 1/7 (7 + I Sqrt[7]) Q1 Q2 Q6 + (
  5 I Q3 Q4 Q6)/Sqrt[7] + 1/28 (-21 + I Sqrt[7]) Q0 Q5 Q6 + 
  1/2 (1 + I Sqrt[7]) Q3 Q6 Q7 + 1/2 (-1 + I Sqrt[7]) Q1 Q5 Q8 + 
  1/8 (5 + I Sqrt[7]) Q1 Q8^2 + 2 Q1 Q2 Q9 + Q3 Q4 Q9 + Q3 Q7 Q9 + 
  1/8 (-5 + I Sqrt[7]) Q0 Q8 Q9, 
 1/56 (7 - I Sqrt[7]) Q1^2 Q3 + 1/112 (21 - 13 I Sqrt[7]) Q0 Q3^2 + 
  1/224 (133 + 39 I Sqrt[7]) Q0 Q1 Q4 + 
  1/112 (-119 - I Sqrt[7]) Q2^2 Q4 + 
  1/28 (14 + 5 I Sqrt[7]) Q2 Q3 Q5 + 
  1/14 (21 + 5 I Sqrt[7]) Q4^2 Q5 + 1/4 (3 + I Sqrt[7]) Q1 Q2 Q6 + 
  1/56 (35 - 17 I Sqrt[7]) Q3 Q4 Q6 + 
  1/224 (-77 + 57 I Sqrt[7]) Q0 Q5 Q6 + 
  1/4 (-1 - I Sqrt[7]) Q4 Q5 Q7 + 1/4 (1 + I Sqrt[7]) Q3 Q6 Q7 + 
  1/8 (5 + I Sqrt[7]) Q2 Q3 Q8 + Q4^2 Q8 + 
  1/8 (7 - I Sqrt[7]) Q4 Q7 Q8 + 1/8 (-9 - 5 I Sqrt[7]) Q3 Q4 Q9, 
 1/896 (-777 - 123 I Sqrt[7]) Q0^2 Q2 + 
  1/56 (-49 - 19 I Sqrt[7]) Q1^2 Q3 + 
  1/224 (119 + 5 I Sqrt[7]) Q0 Q3^2 + 
  1/56 (343 - 59 I Sqrt[7]) Q2 Q3 Q5 + (3 + I Sqrt[7]) Q1 Q5^2 + 
  1/14 (-7 + 3 I Sqrt[7]) Q1 Q2 Q6 + 
  1/7 (-21 - 19 I Sqrt[7]) Q3 Q4 Q6 + 
  1/112 (511 + 29 I Sqrt[7]) Q0 Q5 Q6 + 
  1/7 (-42 + 2 I Sqrt[7]) Q6^3 + 1/8 (-19 - I Sqrt[7]) Q0 Q1 Q7 + 
  Q3 Q6 Q7 + 
  1/4 (3 + I Sqrt[7]) Q1 Q5 Q8 + (-6 - 2 I Sqrt[7]) Q3 Q4 Q9 + 
  1/8 (-13 - 7 I Sqrt[7]) Q0 Q5 Q9 + (-15 + 
     3 I Sqrt[7]) Q6^2 Q9 + (-7 + 3 I Sqrt[7]) Q6 Q9^2, 
 1/448 (-185 - 11 I Sqrt[7]) Q0^2 Q2 + 
  1/14 (-13 - 11 I Sqrt[7]) Q1^2 Q3 + 
  1/56 (53 - 33 I Sqrt[7]) Q0 Q1 Q4 + 
  1/14 (9 + 7 I Sqrt[7]) Q2^2 Q4 - (2 I Q2 Q3 Q5)/Sqrt[7] + 
  1/14 (45 - 17 I Sqrt[7]) Q1 Q2 Q6 + (2 I Q3 Q4 Q6)/Sqrt[7] + 
  1/28 (25 - 5 I Sqrt[7]) Q0 Q5 Q6 + 1/28 (-11 - I Sqrt[7]) Q6^3 + 
  1/112 (-35 - 9 I Sqrt[7]) Q0 Q1 Q7 + 
  1/56 (21 + 31 I Sqrt[7]) Q2^2 Q7 + 
  1/14 (35 + 5 I Sqrt[7]) Q4 Q5 Q7 + Q5 Q7^2 + 
  1/14 (7 + I Sqrt[7]) Q2 Q3 Q8 + 1/56 (-35 - 9 I Sqrt[7]) Q0 Q6 Q8 + 
  2 Q4 Q7 Q8 + 1/4 (7 - I Sqrt[7]) Q7^2 Q8 + 
  1/7 (14 - 6 I Sqrt[7]) Q1 Q2 Q9 + 1/4 (-5 - I Sqrt[7]) Q3 Q7 Q9}

==> Simplifying_Keum's_FPP/BeautifiedFPPwithrr.txt <==
{-2*Q3^2*Q4 + Q1^2*Q5 + Q2*Q5^2 + Q0*Q1*Q6*(-11/8 - rr/8) + 
  Q0*Q3*Q5*(-5/16 + rr/16) + Q0^3*(57/128 + (11*rr)/128) + 
  Q0*Q1*Q9*(-7/4 + rr/4) + Q3*Q6^2*(-1/2 + rr/2) + (Q1*Q2*Q3*rr)/2 + 
  Q3*Q6*Q9*rr, -2*Q1^2*Q5 + Q2^2*Q6 + Q3*Q6^2 + Q0*Q2*Q4*(-11/8 - rr/8) + 
  Q0*Q1*Q6*(-5/16 + rr/16) + Q0^3*(57/128 + (11*rr)/128) + 
  Q0*Q2*Q7*(-7/4 + rr/4) + Q1*Q4^2*(-1/2 + rr/2) + (Q1*Q2*Q3*rr)/2 + 
  Q1*Q4*Q7*rr, Q3^2*Q4 + Q1*Q4^2 - 2*Q2^2*Q6 + Q0*Q3*Q5*(-11/8 - rr/8) + 
  Q0*Q2*Q4*(-5/16 + rr/16) + Q0^3*(57/128 + (11*rr)/128) + 
  Q0*Q3*Q8*(-7/4 + rr/4) + Q2*Q5^2*(-1/2 + rr/2) + (Q1*Q2*Q3*rr)/2 + 
  Q2*Q5*Q8*rr, Q1^2*Q5 + Q0*Q3*Q5 + Q0*Q2*Q7 + Q3^2*Q7 + Q1^2*Q8 + 
  (Q0*Q1*Q9)/2 + Q1*Q2*Q3*(5/4 - rr/4) + Q2*Q5^2*(1/2 - rr/14) + 
  Q0^3*(-159/256 - (107*rr)/1792) + Q0*Q1*Q6*(5/4 + rr/28) + 
  Q0*Q2*Q4*(1 + rr/7) + Q3^2*Q4*(1 + rr/7), 
 Q0*Q1*Q6 + Q2^2*Q6 + (Q0*Q2*Q7)/2 + Q1^2*Q8 + Q0*Q3*Q8 + Q2^2*Q9 + 
  Q1*Q2*Q3*(5/4 - rr/4) + Q3*Q6^2*(1/2 - rr/14) + 
  Q0^3*(-159/256 - (107*rr)/1792) + Q0*Q2*Q4*(5/4 + rr/28) + 
  Q1^2*Q5*(1 + rr/7) + Q0*Q3*Q5*(1 + rr/7), Q0*Q2*Q4 + Q3^2*Q4 + Q3^2*Q7 + 
  (Q0*Q3*Q8)/2 + Q0*Q1*Q9 + Q2^2*Q9 + Q1*Q2*Q3*(5/4 - rr/4) + 
  Q1*Q4^2*(1/2 - rr/14) + Q0^3*(-159/256 - (107*rr)/1792) + 
  Q0*Q3*Q5*(5/4 + rr/28) + Q0*Q1*Q6*(1 + rr/7) + Q2^2*Q6*(1 + rr/7), 
 -2*Q1*Q2*Q3 + 2*Q0*Q3*Q5 + Q0*Q1*Q6 + Q1^2*Q8*(7/4 - (5*rr)/4) + 
  Q1^2*Q5*(-1 - rr) + Q0^3*(-57/64 - (11*rr)/64) + Q3^2*Q7*(21/8 + rr/8) + 
  Q3^2*Q4*(5/2 + rr/2) + Q0*Q1*Q9*(7/4 + (3*rr)/4) + 
  Q1*Q4*Q7*(7/8 + (11*rr)/8) + Q1*Q4^2*(-1/2 + (3*rr)/2), 
 Q1*Q4*Q7 + Q2*Q5*Q8 + Q3*Q6*Q9 + Q1*Q2*Q3*(2 - rr/4) + 
  Q1*Q4^2*(3/4 - (5*rr)/28) + Q2*Q5^2*(3/4 - (5*rr)/28) + 
  Q3*Q6^2*(3/4 - (5*rr)/28) + Q0^3*(363/1024 + (167*rr)/7168) + 
  Q0*Q2*Q7*(-1/16 + rr/16) + Q0*Q3*Q8*(-1/16 + rr/16) + 
  Q0*Q1*Q9*(-1/16 + rr/16) + Q4*Q5*Q6*(-3/8 + (9*rr)/56), 
 Q0*Q2*Q4 + Q0*Q3*Q5 + Q0*Q1*Q6 + Q1*Q4^2*(158/113 - (46*rr)/113) + 
  Q2*Q5^2*(158/113 - (46*rr)/113) + Q3*Q6^2*(158/113 - (46*rr)/113) + 
  Q0^3*(1/7232 + (1699*rr)/7232) + Q1*Q2*Q3*(487/113 + (27*rr)/113) + 
  Q7*Q8*Q9*(1813/7232 + (3297*rr)/7232) + 
  Q5*Q6*Q7*(-315/452 + (209*rr)/452) + Q4*Q6*Q8*(-315/452 + (209*rr)/452) + 
  Q4*Q5*Q9*(-315/452 + (209*rr)/452) + Q6*Q7*Q8*(-371/1808 + (889*rr)/1808) + 
  Q5*Q7*Q9*(-371/1808 + (889*rr)/1808) + 
  Q4*Q8*Q9*(-371/1808 + (889*rr)/1808) + Q4*Q5*Q6*(-207/226 + (189*rr)/226), 
 Q2^2*Q6 - (16*Q5*Q6*Q7)/19 - (2*Q1^2*Q8)/19 - (Q2*Q5*Q8)/19 + 
  (8*Q4*Q5*Q9)/19 + Q3^2*Q7*(-15/38 - (33*rr)/38) + Q3^2*Q4*(-41/38 - rr/2) + 
  Q0*Q2*Q4*(201/304 - (37*rr)/304) + Q3*Q9^2*(-21/19 - rr/19) + 
  Q2^2*Q9*(27/38 - rr/38) + Q0^3*(-1287/4864 + (75*rr)/4864) + 
  Q0*Q1*Q6*(-17/152 + (5*rr)/152) + Q0*Q2*Q7*(-2/19 + (3*rr)/38) + 
  Q5*Q7*Q9*(-14/19 + (2*rr)/19) + Q1*Q2*Q3*(-65/76 + (17*rr)/76) + 
  Q0*Q3*Q8*(21/19 + (6*rr)/19) + Q3*Q6^2*(17/19 + (8*rr)/19), 
 Q3^2*Q4 + (8*Q5*Q6*Q7)/19 - (16*Q4*Q6*Q8)/19 - (2*Q2^2*Q9)/19 - 
  (Q3*Q6*Q9)/19 + Q1^2*Q8*(-15/38 - (33*rr)/38) + Q1^2*Q5*(-41/38 - rr/2) + 
  Q0*Q3*Q5*(201/304 - (37*rr)/304) + Q1*Q7^2*(-21/19 - rr/19) + 
  Q3^2*Q7*(27/38 - rr/38) + Q0^3*(-1287/4864 + (75*rr)/4864) + 
  Q0*Q2*Q4*(-17/152 + (5*rr)/152) + Q0*Q3*Q8*(-2/19 + (3*rr)/38) + 
  Q6*Q7*Q8*(-14/19 + (2*rr)/19) + Q1*Q2*Q3*(-65/76 + (17*rr)/76) + 
  Q0*Q1*Q9*(21/19 + (6*rr)/19) + Q1*Q4^2*(17/19 + (8*rr)/19), 
 Q1^2*Q5 - (2*Q3^2*Q7)/19 - (Q1*Q4*Q7)/19 + (8*Q4*Q6*Q8)/19 - 
  (16*Q4*Q5*Q9)/19 + Q2^2*Q9*(-15/38 - (33*rr)/38) + 
  Q2^2*Q6*(-41/38 - rr/2) + Q0*Q1*Q6*(201/304 - (37*rr)/304) + 
  Q2*Q8^2*(-21/19 - rr/19) + Q1^2*Q8*(27/38 - rr/38) + 
  Q0^3*(-1287/4864 + (75*rr)/4864) + Q0*Q3*Q5*(-17/152 + (5*rr)/152) + 
  Q0*Q1*Q9*(-2/19 + (3*rr)/38) + Q4*Q8*Q9*(-14/19 + (2*rr)/19) + 
  Q1*Q2*Q3*(-65/76 + (17*rr)/76) + Q0*Q2*Q7*(21/19 + (6*rr)/19) + 
  Q2*Q5^2*(17/19 + (8*rr)/19), -(Q1^2*Q2) - (Q0*Q2*Q3)/4 + Q3*Q5*Q6 + 
  Q1*Q3*Q4*(-9/8 - (5*rr)/8) + Q1*Q3*Q7*(-7/8 - (3*rr)/8) + 
  Q0*Q1*Q5*(-7/16 - (5*rr)/16) + Q0^2*Q6*(-13/32 - (7*rr)/32) + 
  Q3^3*(-3/8 + rr/8) + Q1*Q6*Q9*(7/8 + (3*rr)/8) + Q1*Q6^2*(1/2 + rr/2), 
 Q0*Q2*Q3 + Q0*Q1*Q8 + Q1*Q6*Q9*(1/4 - (3*rr)/4) + Q1*Q6^2*(1 - (5*rr)/7) + 
  Q2^2*Q5*(1/2 - rr/14) + Q1^2*Q2*(3/2 + rr/14) + 
  Q0^2*Q6*(3/16 + (31*rr)/112) + Q1*Q3*Q7*(-3/2 + rr/2) + 
  Q0*Q1*Q5*(1/2 + (9*rr)/14) + (4*Q1*Q3*Q4*rr)/7, 
 -2*Q0*Q1*Q5 + Q0*Q4*Q7 - 2*Q0*Q1*Q8 + Q1*Q3*Q7*(3/2 - rr/2) + 
  Q3*Q5*Q6*(-1 + rr/7) + Q0*Q4^2*(1 + rr/7) + Q0^2*Q9*(3/4 + rr/4) + 
  Q0^2*Q6*(-5/8 + (23*rr)/56) + (4*Q1^2*Q2*rr)/7 + (4*Q0*Q2*Q3*rr)/7 + 
  (4*Q1*Q3*Q4*rr)/7 + (2*Q2^2*Q5*rr)/7, Q1*Q3*Q4 + (Q2^2*Q5)/2 + 
  (Q3*Q5*Q6)/2 + Q0*Q1*Q5*(1/16 - (5*rr)/16) + Q0^2*Q6*(5/64 - (17*rr)/64) + 
  Q1^2*Q2*(1/4 - rr/4) + Q4*Q5^2*(1/4 - rr/4) + Q1*Q9^2*(77/32 - (7*rr)/32) + 
  Q0*Q2*Q3*(-1/16 - (3*rr)/16) + Q0^2*Q9*(-35/64 - (9*rr)/64) + 
  Q1*Q6^2*(1/2 + rr/2) + Q1*Q6*Q9*(7/2 + rr/2), 
 Q0*Q2*Q3 - 4*Q3*Q5*Q6 + Q3*Q8*Q9*(-7/4 - (7*rr)/4) + Q3^3*(21/8 - rr/8) + 
  Q0^2*Q6*(11/4 + rr/4) + Q2^2*Q5*(1/2 + rr/2) + Q2*Q4*Q6*(3/2 + rr/2) + 
  Q3*Q6*Q8*rr - 2*Q3*Q5*Q9*rr + Q1^2*Q2*(4 + rr) + 
  Q0*Q1*Q8*(7/8 + (13*rr)/8) + Q0*Q1*Q5*(-3/4 + (7*rr)/4) + 
  Q1*Q3*Q4*(2 + 2*rr), -1/5*(Q1*Q3*Q4) + Q2*Q4*Q6 + 
  Q2*Q7*Q9*(21/40 - (7*rr)/40) + Q0*Q2*Q3*(1/16 - (13*rr)/80) + 
  Q2^2*Q5*(-9/40 - rr/8) + Q3*Q5*Q6*(1/10 - rr/10) + 
  Q2*Q6*Q7*(7/10 - rr/10) + Q0*Q1*Q5*(-1/40 - (3*rr)/40) + 
  Q2*Q4*Q9*(7/20 - rr/20) + Q2^2*Q8*(-21/40 - rr/40) + Q3^3*(1/10 + rr/10) + 
  Q1^2*Q2*(-3/10 + (3*rr)/20), Q0*Q2*Q3 + Q3*Q5*Q6*(1 - 3*rr) + 
  Q2^2*Q8*(-7/4 - (11*rr)/4) + Q3*Q6*Q8*(-7/4 - (11*rr)/4) + 
  Q2^2*Q5*(1/2 - (3*rr)/2) + Q0*Q4*Q7*(-7 - rr) + Q0*Q4^2*(-3 - rr) + 
  Q0*Q1*Q5*(-1 - rr) + Q1^2*Q2*(-11/2 + rr/2) + Q0*Q1*Q8*(-7/4 + (5*rr)/4) + 
  Q0^2*Q6*(-7/8 + (11*rr)/8) + Q2*Q4*Q6*(2 + 2*rr), 
 4*Q2^2*Q5 + Q0^2*Q9 + Q2*Q4*Q9*(1/2 - (3*rr)/2) + Q0*Q4^2*(-1 - rr) + 
  Q2^2*Q8*(13/8 - (7*rr)/8) + Q0*Q2*Q3*(9/4 - (3*rr)/4) + 
  Q1*Q3*Q7*(-5/2 - rr/2) + Q0*Q4*Q7*(-5/4 - rr/4) + Q1*Q3*Q4*(-11/4 + rr/4) + 
  Q0^2*Q6*(17/8 + (3*rr)/8) + Q3^3*(-1/4 + (3*rr)/4) + 
  Q3*Q6*Q8*(-13/8 + (7*rr)/8) + Q0*Q1*Q8*(3/8 + (7*rr)/8), 
 (-3*Q1*Q3*Q4)/2 - Q0*Q1*Q5 + Q2*Q4*Q6 + Q4*Q5^2*(-1/2 - rr/2) + 
  Q0*Q2*Q3*(7/16 - (7*rr)/16) + Q4*Q5*Q8*(-7/8 - (3*rr)/8) + 
  Q2^2*Q5*(7/8 - rr/8) + Q0*Q4^2*(5/16 - rr/16) + Q0^2*Q9*(21/32 - rr/32) + 
  Q0^2*Q6*(53/64 - rr/64) + Q1*Q3*Q7*(-7/4 + rr/4) + 
  Q1^2*Q2*(-1/8 + (3*rr)/8) + Q3*Q6*Q8*(-7/8 + (5*rr)/8) + (Q3^3*rr)/2, 
 Q2*Q6*Q7 + Q3*Q6*Q8 + Q1*Q3*Q7*(-1/2 - rr/2) + Q1*Q3*Q4*(3/4 - (13*rr)/28) + 
  Q5^2*Q7*(1/4 - rr/4) + Q3*Q8*Q9*(7/4 - rr/4) + Q1^2*Q2*(1/2 - (3*rr)/14) + 
  Q4*Q5^2*(1/4 - (3*rr)/28) + Q2^2*Q5*(5/16 + rr/112) + 
  Q0*Q2*Q3*(7/8 + (3*rr)/56) + Q0*Q4*Q7*(11/16 + rr/16) + 
  Q0*Q4^2*(5/16 + (9*rr)/112) + Q3^3*(-7/8 + (5*rr)/56) + 
  Q0*Q1*Q5*(15/32 + (43*rr)/224) + Q3*Q5*Q9*(5/4 + rr/4) + 
  Q3*Q5*Q6*(7/4 + (17*rr)/28) - (Q5*Q7*Q8*rr)/2, 
 Q1*Q3*Q7 + (Q0*Q7^2)/2 + Q0^2*Q9*(9/32 - (5*rr)/32) + 
  Q1*Q6^2*(-7/4 - (3*rr)/28) + Q0*Q2*Q3*(3/16 - (9*rr)/112) + 
  Q3^3*(1/4 - rr/28) + Q0^2*Q6*(41/64 - (3*rr)/448) + 
  Q3*Q8*Q9*(-11/16 + rr/16) + Q2*Q7*Q9*(5/16 + rr/16) + 
  Q0*Q4*Q7*(11/16 + rr/16) + Q0*Q1*Q5*(3/4 + (3*rr)/28) + 
  Q5*Q7*Q8*(-3/8 + rr/8) + Q3*Q5*Q6*(-1/2 + (3*rr)/14) + 
  Q1*Q3*Q4*(1/4 + rr/4) + Q1*Q9^2*(-17/32 + (19*rr)/32) + 
  Q1*Q6*Q9*(-23/8 + (5*rr)/8) + (Q4*Q5^2*rr)/7, 
 Q3*Q6*Q8 + Q0^2*Q9 - Q3*Q8*Q9 + Q0*Q1*Q8*(1/16 - (13*rr)/16) + 
  Q0*Q1*Q5*(159/64 - (35*rr)/64) + Q1*Q6^2*(-9/2 - rr/2) + 
  Q1^2*Q2*(-1 - rr/2) + Q0*Q2*Q3*(-5/8 - (3*rr)/8) + 
  Q0^2*Q6*(15/16 - (3*rr)/16) + Q2^2*Q8*(5/8 - rr/8) + 
  Q7*Q8^2*(21/32 + rr/32) + Q0*Q7^2*(1/8 + rr/8) + Q4*Q8^2*(5/8 + rr/8) + 
  Q3*Q5*Q9*(-3/4 + rr/4) + Q3*Q5*Q6*(-3/8 + (3*rr)/8) + 
  Q1*Q3*Q7*(19/8 + (5*rr)/8) + Q1*Q6*Q9*(-33/4 + rr) + 
  Q1*Q9^2*(-39/16 + (21*rr)/16), -1/4*(Q0*Q1*Q2) - Q1*Q3^2 + Q2*Q4*Q5 + 
  Q2*Q3*Q6*(-9/8 - (5*rr)/8) + Q2*Q3*Q9*(-7/8 - (3*rr)/8) + 
  Q0*Q3*Q4*(-7/16 - (5*rr)/16) + Q0^2*Q5*(-13/32 - (7*rr)/32) + 
  Q2^3*(-3/8 + rr/8) + Q3*Q5*Q8*(7/8 + (3*rr)/8) + Q3*Q5^2*(1/2 + rr/2), 
 Q0*Q1*Q2 + Q0*Q3*Q7 + Q3*Q5*Q8*(1/4 - (3*rr)/4) + Q3*Q5^2*(1 - (5*rr)/7) + 
  Q1^2*Q4*(1/2 - rr/14) + Q1*Q3^2*(3/2 + rr/14) + 
  Q0^2*Q5*(3/16 + (31*rr)/112) + Q2*Q3*Q9*(-3/2 + rr/2) + 
  Q0*Q3*Q4*(1/2 + (9*rr)/14) + (4*Q2*Q3*Q6*rr)/7, 
 -2*Q0*Q3*Q4 - 2*Q0*Q3*Q7 + Q0*Q6*Q9 + Q2*Q3*Q9*(3/2 - rr/2) + 
  Q2*Q4*Q5*(-1 + rr/7) + Q0*Q6^2*(1 + rr/7) + Q0^2*Q8*(3/4 + rr/4) + 
  Q0^2*Q5*(-5/8 + (23*rr)/56) + (4*Q0*Q1*Q2*rr)/7 + (4*Q1*Q3^2*rr)/7 + 
  (2*Q1^2*Q4*rr)/7 + (4*Q2*Q3*Q6*rr)/7, (Q1^2*Q4)/2 + (Q2*Q4*Q5)/2 + 
  Q2*Q3*Q6 + Q0*Q3*Q4*(1/16 - (5*rr)/16) + Q0^2*Q5*(5/64 - (17*rr)/64) + 
  Q1*Q3^2*(1/4 - rr/4) + Q4^2*Q6*(1/4 - rr/4) + Q3*Q8^2*(77/32 - (7*rr)/32) + 
  Q0*Q1*Q2*(-1/16 - (3*rr)/16) + Q0^2*Q8*(-35/64 - (9*rr)/64) + 
  Q3*Q5^2*(1/2 + rr/2) + Q3*Q5*Q8*(7/2 + rr/2), 
 Q0*Q1*Q2 - 4*Q2*Q4*Q5 + Q2*Q7*Q8*(-7/4 - (7*rr)/4) + Q2^3*(21/8 - rr/8) + 
  Q0^2*Q5*(11/4 + rr/4) + Q1^2*Q4*(1/2 + rr/2) + Q1*Q5*Q6*(3/2 + rr/2) + 
  Q2*Q5*Q7*rr - 2*Q2*Q4*Q8*rr + Q1*Q3^2*(4 + rr) + 
  Q0*Q3*Q7*(7/8 + (13*rr)/8) + Q0*Q3*Q4*(-3/4 + (7*rr)/4) + 
  Q2*Q3*Q6*(2 + 2*rr), -1/5*(Q2*Q3*Q6) + Q1*Q5*Q6 + 
  Q1*Q8*Q9*(21/40 - (7*rr)/40) + Q0*Q1*Q2*(1/16 - (13*rr)/80) + 
  Q1^2*Q4*(-9/40 - rr/8) + Q2*Q4*Q5*(1/10 - rr/10) + 
  Q1*Q5*Q9*(7/10 - rr/10) + Q0*Q3*Q4*(-1/40 - (3*rr)/40) + 
  Q1*Q6*Q8*(7/20 - rr/20) + Q1^2*Q7*(-21/40 - rr/40) + Q2^3*(1/10 + rr/10) + 
  Q1*Q3^2*(-3/10 + (3*rr)/20), Q0*Q1*Q2 + Q2*Q4*Q5*(1 - 3*rr) + 
  Q1^2*Q7*(-7/4 - (11*rr)/4) + Q2*Q5*Q7*(-7/4 - (11*rr)/4) + 
  Q1^2*Q4*(1/2 - (3*rr)/2) + Q0*Q6*Q9*(-7 - rr) + Q0*Q6^2*(-3 - rr) + 
  Q0*Q3*Q4*(-1 - rr) + Q1*Q3^2*(-11/2 + rr/2) + Q0*Q3*Q7*(-7/4 + (5*rr)/4) + 
  Q0^2*Q5*(-7/8 + (11*rr)/8) + Q1*Q5*Q6*(2 + 2*rr), 
 4*Q1^2*Q4 + Q0^2*Q8 + Q1*Q6*Q8*(1/2 - (3*rr)/2) + Q0*Q6^2*(-1 - rr) + 
  Q1^2*Q7*(13/8 - (7*rr)/8) + Q0*Q1*Q2*(9/4 - (3*rr)/4) + 
  Q2*Q3*Q9*(-5/2 - rr/2) + Q0*Q6*Q9*(-5/4 - rr/4) + Q2*Q3*Q6*(-11/4 + rr/4) + 
  Q0^2*Q5*(17/8 + (3*rr)/8) + Q2^3*(-1/4 + (3*rr)/4) + 
  Q2*Q5*Q7*(-13/8 + (7*rr)/8) + Q0*Q3*Q7*(3/8 + (7*rr)/8), 
 -(Q0*Q3*Q4) - (3*Q2*Q3*Q6)/2 + Q1*Q5*Q6 + Q4^2*Q6*(-1/2 - rr/2) + 
  Q0*Q1*Q2*(7/16 - (7*rr)/16) + Q4*Q6*Q7*(-7/8 - (3*rr)/8) + 
  Q1^2*Q4*(7/8 - rr/8) + Q0*Q6^2*(5/16 - rr/16) + Q0^2*Q8*(21/32 - rr/32) + 
  Q0^2*Q5*(53/64 - rr/64) + Q2*Q3*Q9*(-7/4 + rr/4) + 
  Q1*Q3^2*(-1/8 + (3*rr)/8) + Q2*Q5*Q7*(-7/8 + (5*rr)/8) + (Q2^3*rr)/2, 
 Q2*Q5*Q7 + Q1*Q5*Q9 + Q2*Q3*Q9*(-1/2 - rr/2) + Q2*Q3*Q6*(3/4 - (13*rr)/28) + 
  Q4^2*Q9*(1/4 - rr/4) + Q2*Q7*Q8*(7/4 - rr/4) + Q1*Q3^2*(1/2 - (3*rr)/14) + 
  Q4^2*Q6*(1/4 - (3*rr)/28) + Q1^2*Q4*(5/16 + rr/112) + 
  Q0*Q1*Q2*(7/8 + (3*rr)/56) + Q0*Q6*Q9*(11/16 + rr/16) + 
  Q0*Q6^2*(5/16 + (9*rr)/112) + Q2^3*(-7/8 + (5*rr)/56) + 
  Q0*Q3*Q4*(15/32 + (43*rr)/224) + Q2*Q4*Q8*(5/4 + rr/4) + 
  Q2*Q4*Q5*(7/4 + (17*rr)/28) - (Q4*Q7*Q9*rr)/2, 
 Q2*Q3*Q9 + (Q0*Q9^2)/2 + Q0^2*Q8*(9/32 - (5*rr)/32) + 
  Q3*Q5^2*(-7/4 - (3*rr)/28) + Q0*Q1*Q2*(3/16 - (9*rr)/112) + 
  Q2^3*(1/4 - rr/28) + Q0^2*Q5*(41/64 - (3*rr)/448) + 
  Q2*Q7*Q8*(-11/16 + rr/16) + Q1*Q8*Q9*(5/16 + rr/16) + 
  Q0*Q6*Q9*(11/16 + rr/16) + Q0*Q3*Q4*(3/4 + (3*rr)/28) + 
  Q4*Q7*Q9*(-3/8 + rr/8) + Q2*Q4*Q5*(-1/2 + (3*rr)/14) + 
  Q2*Q3*Q6*(1/4 + rr/4) + Q3*Q8^2*(-17/32 + (19*rr)/32) + 
  Q3*Q5*Q8*(-23/8 + (5*rr)/8) + (Q4^2*Q6*rr)/7, 
 Q2*Q5*Q7 + Q0^2*Q8 - Q2*Q7*Q8 + Q0*Q3*Q7*(1/16 - (13*rr)/16) + 
  Q0*Q3*Q4*(159/64 - (35*rr)/64) + Q3*Q5^2*(-9/2 - rr/2) + 
  Q1*Q3^2*(-1 - rr/2) + Q0*Q1*Q2*(-5/8 - (3*rr)/8) + 
  Q0^2*Q5*(15/16 - (3*rr)/16) + Q1^2*Q7*(5/8 - rr/8) + 
  Q7^2*Q9*(21/32 + rr/32) + Q0*Q9^2*(1/8 + rr/8) + Q6*Q7^2*(5/8 + rr/8) + 
  Q2*Q4*Q8*(-3/4 + rr/4) + Q2*Q4*Q5*(-3/8 + (3*rr)/8) + 
  Q2*Q3*Q9*(19/8 + (5*rr)/8) + Q3*Q5*Q8*(-33/4 + rr) + 
  Q3*Q8^2*(-39/16 + (21*rr)/16), Q1^2*Q3 + Q2*Q3*Q5 + 
  Q0^2*Q2*(-13/32 - (7*rr)/32) + Q0*Q3^2*(3/8 + rr/8) + 
  Q0*Q1*Q4*(1/8 + (3*rr)/8) + Q1*Q2*Q9*(7/4 + (3*rr)/4) + Q1*Q2*Q6*(1 + rr), 
 Q0^2*Q2 - (Q0*Q3^2)/2 + Q1*Q2*Q6*(-5/8 - rr/8) + Q0*Q1*Q4*(1/8 - rr/8) + 
  Q1*Q2*Q9*(-21/16 - rr/16) + Q1*Q5*Q8*(21/16 + rr/16) + 
  Q2^2*Q4*(-11/8 + rr/8) + Q0*Q5*Q6*(3/4 + rr/4) + Q1*Q5^2*(5/4 + rr/4) + 
  Q2^2*Q7*(-35/32 + (9*rr)/32), Q2^2*Q7 + Q3*Q6*Q7 + 4*Q1*Q2*Q9 + 
  Q2*Q3*Q5*(1 - (3*rr)/7) + Q0^2*Q2*(-101/64 - (15*rr)/64) + 
  Q0*Q5*Q6*(1/8 - (11*rr)/56) + Q0*Q3^2*(9/8 - (3*rr)/56) + 
  Q0*Q1*Q7*(3/8 + rr/8) + Q2^2*Q4*(1 + rr/7) + Q3*Q4*Q6*(1 + rr/7) + 
  Q0*Q1*Q4*(1/2 + (5*rr)/14) + Q1*Q2*Q6*(13/4 + (17*rr)/28), 
 Q3*Q4*Q6 + Q4*Q5*Q7*(7/12 - rr/4) + Q2^2*Q4*(-1/6 - rr/6) + 
  Q0*Q3^2*(5/24 - rr/24) + Q0^2*Q2*(-11/96 - rr/96) + 
  Q0*Q5*Q6*(-49/96 + (13*rr)/96) + Q0*Q1*Q4*(-17/96 + (13*rr)/96) + 
  Q1^2*Q3*(-1/6 + rr/6) + Q2*Q3*Q5*(1/2 + rr/6) + Q4^2*Q5*(1/2 + rr/6) + 
  Q1*Q5^2*(1/12 + rr/4) + Q1*Q2*Q6*(1/12 + rr/4) - (Q3*Q4*Q9*rr)/3, 
 Q1*Q2*Q6 - 2*Q3*Q4*Q6 + 2*Q6^3 + Q2*Q3*Q8*(7/8 - (5*rr)/8) + 
  Q1*Q5^2*(1/2 - rr/2) + Q1^2*Q3*(3/8 - (3*rr)/8) + 
  Q2*Q3*Q5*(3/8 - (3*rr)/8) + Q6^2*Q9*(7/4 - rr/4) + 
  Q3*Q6*Q7*(-21/8 - rr/8) + Q0^2*Q2*(-9/128 + (5*rr)/128) + 
  Q0*Q1*Q4*(1/16 + (3*rr)/16) + Q0*Q3^2*(-3/32 + (7*rr)/32) + 
  Q0*Q6*Q8*(7/4 + rr/4) + (Q0*Q1*Q7*rr)/4 - (Q1*Q5*Q8*rr)/2, 
 Q1*Q2*Q6 - (Q3*Q6*Q7)/2 + Q1^2*Q3*(-3/8 - (9*rr)/8) + 
  Q0*Q5*Q9*(-1/4 - (3*rr)/4) + Q0*Q5*Q6*(-17/32 - (19*rr)/32) + 
  Q1*Q5^2*(-11/4 - rr/4) + Q2*Q3*Q8*(-5/4 - rr/4) + 
  Q0^2*Q2*(-39/128 - (21*rr)/128) + Q1*Q5*Q8*(-19/8 - rr/8) + 
  Q0*Q1*Q4*(9/64 - (5*rr)/64) + Q0*Q1*Q7*(-23/16 + (3*rr)/16) + 
  Q0*Q3^2*(37/32 + (15*rr)/32) + Q1*Q2*Q9*(5/4 + rr/2) - Q3*Q4*Q9*rr - 
  Q3*Q7*Q9*rr, Q1*Q5^2 + Q3*Q4*Q6*(5/12 - (7*rr)/12) + 
  Q3*Q6*Q7*(-7/24 - (11*rr)/24) + Q4^2*Q5*(1/3 - rr/3) + 
  Q0*Q1*Q7*(7/24 - (5*rr)/24) + Q0*Q3^2*(-1/4 - rr/12) + 
  Q0*Q5*Q6*(1/48 + rr/16) + Q2*Q3*Q8*(-35/48 + (3*rr)/16) + 
  Q3*Q4*Q9*(-7/24 + (5*rr)/24) + Q0*Q1*Q4*(-5/16 + (11*rr)/48) + 
  Q1*Q2*Q9*(-91/96 + (49*rr)/96) + Q1*Q2*Q6*(-23/24 + (13*rr)/24) + 
  Q1^2*Q3*(4/3 + (2*rr)/3) - (Q4*Q5*Q7*rr)/3, (Q2^2*Q4)/7 - (4*Q4^2*Q5)/7 + 
  Q0*Q8*Q9 + Q3*Q4*Q6*(-2/7 - (3*rr)/7) + Q3*Q7*Q9*(-5/4 - rr/4) + 
  Q3*Q6*Q7*(-3/4 - rr/4) + Q3*Q4*Q9*(-1/2 - (3*rr)/14) + 
  Q0*Q1*Q4*(-9/56 - (11*rr)/56) + Q1*Q2*Q6*(-13/56 - rr/8) + 
  Q0*Q1*Q7*(-9/16 - (13*rr)/112) + Q0^2*Q2*(9/896 - (5*rr)/896) + 
  Q0*Q3^2*(-25/112 + (5*rr)/112) + Q0*Q5*Q6*(55/112 + (5*rr)/112) + 
  Q0*Q6*Q8*(1/2 + rr/14) + Q2^2*Q7*(1/4 + (5*rr)/28), 
 2*Q1*Q2*Q9 + Q3*Q4*Q9 + Q3*Q7*Q9 + Q1^2*Q3*(-7/8 - (27*rr)/56) + 
  Q0^2*Q2*(-15/64 - (27*rr)/448) + Q0*Q1*Q4*(9/16 - (3*rr)/112) + 
  Q0*Q3^2*(23/32 + (3*rr)/224) + Q0*Q5*Q6*(-3/4 + rr/28) + 
  Q2^2*Q4*(1/4 + rr/28) + Q1*Q5^2*(-3/2 + rr/14) + Q0*Q8*Q9*(-5/8 + rr/8) + 
  Q1*Q8^2*(5/8 + rr/8) + Q1*Q2*Q6*(1 + rr/7) + Q1*Q5*Q8*(-1/2 + rr/2) + 
  Q3*Q6*Q7*(1/2 + rr/2) + (5*Q3*Q4*Q6*rr)/7, 
 Q4^2*Q8 + Q3*Q4*Q9*(-9/8 - (5*rr)/8) + Q3*Q4*Q6*(5/8 - (17*rr)/56) + 
  Q4*Q5*Q7*(-1/4 - rr/4) + Q4*Q7*Q8*(7/8 - rr/8) + 
  Q0*Q3^2*(3/16 - (13*rr)/112) + Q1^2*Q3*(1/8 - rr/56) + 
  Q2^2*Q4*(-17/16 - rr/112) + Q2*Q3*Q8*(5/8 + rr/8) + 
  Q0*Q1*Q4*(19/32 + (39*rr)/224) + Q2*Q3*Q5*(1/2 + (5*rr)/28) + 
  Q3*Q6*Q7*(1/4 + rr/4) + Q1*Q2*Q6*(3/4 + rr/4) + 
  Q0*Q5*Q6*(-11/32 + (57*rr)/224) + Q4^2*Q5*(3/2 + (5*rr)/14), 
 Q3*Q6*Q7 + Q3*Q4*Q6*(-3 - (19*rr)/7) + Q3*Q4*Q9*(-6 - 2*rr) + 
  Q2*Q3*Q5*(49/8 - (59*rr)/56) + Q0*Q5*Q9*(-13/8 - (7*rr)/8) + 
  Q1^2*Q3*(-7/8 - (19*rr)/56) + Q0^2*Q2*(-111/128 - (123*rr)/896) + 
  Q0*Q1*Q7*(-19/8 - rr/8) + Q0*Q3^2*(17/32 + (5*rr)/224) + 
  Q1*Q2*Q6*(-1/2 + (3*rr)/14) + Q1*Q5*Q8*(3/4 + rr/4) + 
  Q0*Q5*Q6*(73/16 + (29*rr)/112) + Q6^3*(-6 + (2*rr)/7) + Q1*Q5^2*(3 + rr) + 
  Q6^2*Q9*(-15 + 3*rr) + Q6*Q9^2*(-7 + 3*rr), 
 Q5*Q7^2 + 2*Q4*Q7*Q8 + Q1*Q2*Q6*(45/14 - (17*rr)/14) + 
  Q1*Q2*Q9*(2 - (6*rr)/7) + Q1^2*Q3*(-13/14 - (11*rr)/14) + 
  Q0*Q1*Q4*(53/56 - (33*rr)/56) + Q3*Q7*Q9*(-5/4 - rr/4) + 
  Q7^2*Q8*(7/4 - rr/4) + Q0*Q5*Q6*(25/28 - (5*rr)/28) + 
  Q0*Q6*Q8*(-5/8 - (9*rr)/56) + Q0*Q1*Q7*(-5/16 - (9*rr)/112) + 
  Q6^3*(-11/28 - rr/28) + Q0^2*Q2*(-185/448 - (11*rr)/448) + 
  Q2*Q3*Q8*(1/2 + rr/14) + Q4*Q5*Q7*(5/2 + (5*rr)/14) + 
  Q2^2*Q4*(9/14 + rr/2) + Q2^2*Q7*(3/8 + (31*rr)/56) - (2*Q2*Q3*Q5*rr)/7 + 
  (2*Q3*Q4*Q6*rr)/7, -1/4*(Q0*Q1*Q3) - Q2^2*Q3 + Q1*Q4*Q6 + 
  Q1*Q2*Q5*(-9/8 - (5*rr)/8) + Q1*Q2*Q8*(-7/8 - (3*rr)/8) + 
  Q0*Q2*Q6*(-7/16 - (5*rr)/16) + Q0^2*Q4*(-13/32 - (7*rr)/32) + 
  Q1^3*(-3/8 + rr/8) + Q2*Q4*Q7*(7/8 + (3*rr)/8) + Q2*Q4^2*(1/2 + rr/2), 
 Q0*Q1*Q3 + Q0*Q2*Q9 + Q2*Q4*Q7*(1/4 - (3*rr)/4) + Q2*Q4^2*(1 - (5*rr)/7) + 
  Q3^2*Q6*(1/2 - rr/14) + Q2^2*Q3*(3/2 + rr/14) + 
  Q0^2*Q4*(3/16 + (31*rr)/112) + Q1*Q2*Q8*(-3/2 + rr/2) + 
  Q0*Q2*Q6*(1/2 + (9*rr)/14) + (4*Q1*Q2*Q5*rr)/7, 
 -2*Q0*Q2*Q6 + Q0*Q5*Q8 - 2*Q0*Q2*Q9 + Q1*Q2*Q8*(3/2 - rr/2) + 
  Q1*Q4*Q6*(-1 + rr/7) + Q0*Q5^2*(1 + rr/7) + Q0^2*Q7*(3/4 + rr/4) + 
  Q0^2*Q4*(-5/8 + (23*rr)/56) + (4*Q0*Q1*Q3*rr)/7 + (4*Q2^2*Q3*rr)/7 + 
  (4*Q1*Q2*Q5*rr)/7 + (2*Q3^2*Q6*rr)/7, Q1*Q2*Q5 + (Q3^2*Q6)/2 + 
  (Q1*Q4*Q6)/2 + Q0*Q2*Q6*(1/16 - (5*rr)/16) + Q0^2*Q4*(5/64 - (17*rr)/64) + 
  Q2^2*Q3*(1/4 - rr/4) + Q5*Q6^2*(1/4 - rr/4) + Q2*Q7^2*(77/32 - (7*rr)/32) + 
  Q0*Q1*Q3*(-1/16 - (3*rr)/16) + Q0^2*Q7*(-35/64 - (9*rr)/64) + 
  Q2*Q4^2*(1/2 + rr/2) + Q2*Q4*Q7*(7/2 + rr/2), 
 Q0*Q1*Q3 - 4*Q1*Q4*Q6 + Q1*Q7*Q9*(-7/4 - (7*rr)/4) + Q1^3*(21/8 - rr/8) + 
  Q0^2*Q4*(11/4 + rr/4) + Q3^2*Q6*(1/2 + rr/2) + Q3*Q4*Q5*(3/2 + rr/2) - 
  2*Q1*Q6*Q7*rr + Q1*Q4*Q9*rr + Q2^2*Q3*(4 + rr) + 
  Q0*Q2*Q9*(7/8 + (13*rr)/8) + Q0*Q2*Q6*(-3/4 + (7*rr)/4) + 
  Q1*Q2*Q5*(2 + 2*rr), -1/5*(Q1*Q2*Q5) + Q3*Q4*Q5 + 
  Q3*Q7*Q8*(21/40 - (7*rr)/40) + Q0*Q1*Q3*(1/16 - (13*rr)/80) + 
  Q3^2*Q6*(-9/40 - rr/8) + Q1*Q4*Q6*(1/10 - rr/10) + 
  Q3*Q4*Q8*(7/10 - rr/10) + Q0*Q2*Q6*(-1/40 - (3*rr)/40) + 
  Q3*Q5*Q7*(7/20 - rr/20) + Q3^2*Q9*(-21/40 - rr/40) + Q1^3*(1/10 + rr/10) + 
  Q2^2*Q3*(-3/10 + (3*rr)/20), Q0*Q1*Q3 + Q1*Q4*Q6*(1 - 3*rr) + 
  Q3^2*Q9*(-7/4 - (11*rr)/4) + Q1*Q4*Q9*(-7/4 - (11*rr)/4) + 
  Q3^2*Q6*(1/2 - (3*rr)/2) + Q0*Q5*Q8*(-7 - rr) + Q0*Q5^2*(-3 - rr) + 
  Q0*Q2*Q6*(-1 - rr) + Q2^2*Q3*(-11/2 + rr/2) + Q0*Q2*Q9*(-7/4 + (5*rr)/4) + 
  Q0^2*Q4*(-7/8 + (11*rr)/8) + Q3*Q4*Q5*(2 + 2*rr), 
 4*Q3^2*Q6 + Q0^2*Q7 + Q3*Q5*Q7*(1/2 - (3*rr)/2) + Q0*Q5^2*(-1 - rr) + 
  Q3^2*Q9*(13/8 - (7*rr)/8) + Q0*Q1*Q3*(9/4 - (3*rr)/4) + 
  Q1*Q2*Q8*(-5/2 - rr/2) + Q0*Q5*Q8*(-5/4 - rr/4) + Q1*Q2*Q5*(-11/4 + rr/4) + 
  Q0^2*Q4*(17/8 + (3*rr)/8) + Q1^3*(-1/4 + (3*rr)/4) + 
  Q1*Q4*Q9*(-13/8 + (7*rr)/8) + Q0*Q2*Q9*(3/8 + (7*rr)/8), 
 (-3*Q1*Q2*Q5)/2 + Q3*Q4*Q5 - Q0*Q2*Q6 + Q5*Q6^2*(-1/2 - rr/2) + 
  Q0*Q1*Q3*(7/16 - (7*rr)/16) + Q5*Q6*Q9*(-7/8 - (3*rr)/8) + 
  Q3^2*Q6*(7/8 - rr/8) + Q0*Q5^2*(5/16 - rr/16) + Q0^2*Q7*(21/32 - rr/32) + 
  Q0^2*Q4*(53/64 - rr/64) + Q1*Q2*Q8*(-7/4 + rr/4) + 
  Q2^2*Q3*(-1/8 + (3*rr)/8) + Q1*Q4*Q9*(-7/8 + (5*rr)/8) + (Q1^3*rr)/2, 
 Q3*Q4*Q8 + Q1*Q4*Q9 + Q1*Q2*Q8*(-1/2 - rr/2) + Q1*Q2*Q5*(3/4 - (13*rr)/28) + 
  Q6^2*Q8*(1/4 - rr/4) + Q1*Q7*Q9*(7/4 - rr/4) + Q2^2*Q3*(1/2 - (3*rr)/14) + 
  Q5*Q6^2*(1/4 - (3*rr)/28) + Q3^2*Q6*(5/16 + rr/112) + 
  Q0*Q1*Q3*(7/8 + (3*rr)/56) + Q0*Q5*Q8*(11/16 + rr/16) + 
  Q0*Q5^2*(5/16 + (9*rr)/112) + Q1^3*(-7/8 + (5*rr)/56) + 
  Q0*Q2*Q6*(15/32 + (43*rr)/224) + Q1*Q6*Q7*(5/4 + rr/4) + 
  Q1*Q4*Q6*(7/4 + (17*rr)/28) - (Q6*Q8*Q9*rr)/2, 
 Q1*Q2*Q8 + (Q0*Q8^2)/2 + Q0^2*Q7*(9/32 - (5*rr)/32) + 
  Q2*Q4^2*(-7/4 - (3*rr)/28) + Q0*Q1*Q3*(3/16 - (9*rr)/112) + 
  Q1^3*(1/4 - rr/28) + Q0^2*Q4*(41/64 - (3*rr)/448) + 
  Q1*Q7*Q9*(-11/16 + rr/16) + Q3*Q7*Q8*(5/16 + rr/16) + 
  Q0*Q5*Q8*(11/16 + rr/16) + Q0*Q2*Q6*(3/4 + (3*rr)/28) + 
  Q6*Q8*Q9*(-3/8 + rr/8) + Q1*Q4*Q6*(-1/2 + (3*rr)/14) + 
  Q1*Q2*Q5*(1/4 + rr/4) + Q2*Q7^2*(-17/32 + (19*rr)/32) + 
  Q2*Q4*Q7*(-23/8 + (5*rr)/8) + (Q5*Q6^2*rr)/7, 
 Q0^2*Q7 + Q1*Q4*Q9 - Q1*Q7*Q9 + Q0*Q2*Q9*(1/16 - (13*rr)/16) + 
  Q0*Q2*Q6*(159/64 - (35*rr)/64) + Q2*Q4^2*(-9/2 - rr/2) + 
  Q2^2*Q3*(-1 - rr/2) + Q0*Q1*Q3*(-5/8 - (3*rr)/8) + 
  Q0^2*Q4*(15/16 - (3*rr)/16) + Q3^2*Q9*(5/8 - rr/8) + 
  Q8*Q9^2*(21/32 + rr/32) + Q0*Q8^2*(1/8 + rr/8) + Q5*Q9^2*(5/8 + rr/8) + 
  Q1*Q6*Q7*(-3/4 + rr/4) + Q1*Q4*Q6*(-3/8 + (3*rr)/8) + 
  Q1*Q2*Q8*(19/8 + (5*rr)/8) + Q2*Q4*Q7*(-33/4 + rr) + 
  Q2*Q7^2*(-39/16 + (21*rr)/16), Q1*Q2^2 + Q1*Q3*Q6 + 
  Q0^2*Q3*(-13/32 - (7*rr)/32) + Q0*Q1^2*(3/8 + rr/8) + 
  Q0*Q2*Q5*(1/8 + (3*rr)/8) + Q2*Q3*Q7*(7/4 + (3*rr)/4) + Q2*Q3*Q4*(1 + rr), 
 -1/2*(Q0*Q1^2) + Q0^2*Q3 + Q2*Q3*Q4*(-5/8 - rr/8) + Q0*Q2*Q5*(1/8 - rr/8) + 
  Q2*Q3*Q7*(-21/16 - rr/16) + Q2*Q6*Q9*(21/16 + rr/16) + 
  Q3^2*Q5*(-11/8 + rr/8) + Q0*Q4*Q6*(3/4 + rr/4) + Q2*Q6^2*(5/4 + rr/4) + 
  Q3^2*Q8*(-35/32 + (9*rr)/32), 4*Q2*Q3*Q7 + Q3^2*Q8 + Q1*Q4*Q8 + 
  Q1*Q3*Q6*(1 - (3*rr)/7) + Q0^2*Q3*(-101/64 - (15*rr)/64) + 
  Q0*Q4*Q6*(1/8 - (11*rr)/56) + Q0*Q1^2*(9/8 - (3*rr)/56) + 
  Q0*Q2*Q8*(3/8 + rr/8) + Q3^2*Q5*(1 + rr/7) + Q1*Q4*Q5*(1 + rr/7) + 
  Q0*Q2*Q5*(1/2 + (5*rr)/14) + Q2*Q3*Q4*(13/4 + (17*rr)/28), 
 Q1*Q4*Q5 + Q5*Q6*Q8*(7/12 - rr/4) + Q3^2*Q5*(-1/6 - rr/6) + 
  Q0*Q1^2*(5/24 - rr/24) + Q0^2*Q3*(-11/96 - rr/96) + 
  Q0*Q4*Q6*(-49/96 + (13*rr)/96) + Q0*Q2*Q5*(-17/96 + (13*rr)/96) + 
  Q1*Q2^2*(-1/6 + rr/6) + Q1*Q3*Q6*(1/2 + rr/6) + Q5^2*Q6*(1/2 + rr/6) + 
  Q2*Q3*Q4*(1/12 + rr/4) + Q2*Q6^2*(1/12 + rr/4) - (Q1*Q5*Q7*rr)/3, 
 Q2*Q3*Q4 + 2*Q4^3 - 2*Q1*Q4*Q5 + Q1*Q3*Q9*(7/8 - (5*rr)/8) + 
  Q2*Q6^2*(1/2 - rr/2) + Q1*Q2^2*(3/8 - (3*rr)/8) + 
  Q1*Q3*Q6*(3/8 - (3*rr)/8) + Q4^2*Q7*(7/4 - rr/4) + 
  Q1*Q4*Q8*(-21/8 - rr/8) + Q0^2*Q3*(-9/128 + (5*rr)/128) + 
  Q0*Q2*Q5*(1/16 + (3*rr)/16) + Q0*Q1^2*(-3/32 + (7*rr)/32) + 
  Q0*Q4*Q9*(7/4 + rr/4) + (Q0*Q2*Q8*rr)/4 - (Q2*Q6*Q9*rr)/2, 
 Q2*Q3*Q4 - (Q1*Q4*Q8)/2 + Q1*Q2^2*(-3/8 - (9*rr)/8) + 
  Q0*Q6*Q7*(-1/4 - (3*rr)/4) + Q0*Q4*Q6*(-17/32 - (19*rr)/32) + 
  Q2*Q6^2*(-11/4 - rr/4) + Q1*Q3*Q9*(-5/4 - rr/4) + 
  Q0^2*Q3*(-39/128 - (21*rr)/128) + Q2*Q6*Q9*(-19/8 - rr/8) + 
  Q0*Q2*Q5*(9/64 - (5*rr)/64) + Q0*Q2*Q8*(-23/16 + (3*rr)/16) + 
  Q0*Q1^2*(37/32 + (15*rr)/32) + Q2*Q3*Q7*(5/4 + rr/2) - Q1*Q5*Q7*rr - 
  Q1*Q7*Q8*rr, Q2*Q6^2 + Q1*Q4*Q5*(5/12 - (7*rr)/12) + 
  Q1*Q4*Q8*(-7/24 - (11*rr)/24) + Q5^2*Q6*(1/3 - rr/3) + 
  Q0*Q2*Q8*(7/24 - (5*rr)/24) + Q0*Q1^2*(-1/4 - rr/12) + 
  Q0*Q4*Q6*(1/48 + rr/16) + Q1*Q3*Q9*(-35/48 + (3*rr)/16) + 
  Q1*Q5*Q7*(-7/24 + (5*rr)/24) + Q0*Q2*Q5*(-5/16 + (11*rr)/48) + 
  Q2*Q3*Q7*(-91/96 + (49*rr)/96) + Q2*Q3*Q4*(-23/24 + (13*rr)/24) + 
  Q1*Q2^2*(4/3 + (2*rr)/3) - (Q5*Q6*Q8*rr)/3, (Q3^2*Q5)/7 - (4*Q5^2*Q6)/7 + 
  Q0*Q7*Q9 + Q1*Q4*Q5*(-2/7 - (3*rr)/7) + Q1*Q7*Q8*(-5/4 - rr/4) + 
  Q1*Q4*Q8*(-3/4 - rr/4) + Q1*Q5*Q7*(-1/2 - (3*rr)/14) + 
  Q0*Q2*Q5*(-9/56 - (11*rr)/56) + Q2*Q3*Q4*(-13/56 - rr/8) + 
  Q0*Q2*Q8*(-9/16 - (13*rr)/112) + Q0^2*Q3*(9/896 - (5*rr)/896) + 
  Q0*Q1^2*(-25/112 + (5*rr)/112) + Q0*Q4*Q6*(55/112 + (5*rr)/112) + 
  Q0*Q4*Q9*(1/2 + rr/14) + Q3^2*Q8*(1/4 + (5*rr)/28), 
 2*Q2*Q3*Q7 + Q1*Q5*Q7 + Q1*Q7*Q8 + Q1*Q2^2*(-7/8 - (27*rr)/56) + 
  Q0^2*Q3*(-15/64 - (27*rr)/448) + Q0*Q2*Q5*(9/16 - (3*rr)/112) + 
  Q0*Q1^2*(23/32 + (3*rr)/224) + Q0*Q4*Q6*(-3/4 + rr/28) + 
  Q3^2*Q5*(1/4 + rr/28) + Q2*Q6^2*(-3/2 + rr/14) + Q0*Q7*Q9*(-5/8 + rr/8) + 
  Q2*Q9^2*(5/8 + rr/8) + Q2*Q3*Q4*(1 + rr/7) + Q2*Q6*Q9*(-1/2 + rr/2) + 
  Q1*Q4*Q8*(1/2 + rr/2) + (5*Q1*Q4*Q5*rr)/7, 
 Q5^2*Q9 + Q1*Q5*Q7*(-9/8 - (5*rr)/8) + Q1*Q4*Q5*(5/8 - (17*rr)/56) + 
  Q5*Q6*Q8*(-1/4 - rr/4) + Q5*Q8*Q9*(7/8 - rr/8) + 
  Q0*Q1^2*(3/16 - (13*rr)/112) + Q1*Q2^2*(1/8 - rr/56) + 
  Q3^2*Q5*(-17/16 - rr/112) + Q1*Q3*Q9*(5/8 + rr/8) + 
  Q0*Q2*Q5*(19/32 + (39*rr)/224) + Q1*Q3*Q6*(1/2 + (5*rr)/28) + 
  Q1*Q4*Q8*(1/4 + rr/4) + Q2*Q3*Q4*(3/4 + rr/4) + 
  Q0*Q4*Q6*(-11/32 + (57*rr)/224) + Q5^2*Q6*(3/2 + (5*rr)/14), 
 Q1*Q4*Q8 + Q1*Q4*Q5*(-3 - (19*rr)/7) + Q1*Q5*Q7*(-6 - 2*rr) + 
  Q1*Q3*Q6*(49/8 - (59*rr)/56) + Q0*Q6*Q7*(-13/8 - (7*rr)/8) + 
  Q1*Q2^2*(-7/8 - (19*rr)/56) + Q0^2*Q3*(-111/128 - (123*rr)/896) + 
  Q0*Q2*Q8*(-19/8 - rr/8) + Q0*Q1^2*(17/32 + (5*rr)/224) + 
  Q2*Q3*Q4*(-1/2 + (3*rr)/14) + Q2*Q6*Q9*(3/4 + rr/4) + 
  Q0*Q4*Q6*(73/16 + (29*rr)/112) + Q4^3*(-6 + (2*rr)/7) + Q2*Q6^2*(3 + rr) + 
  Q4^2*Q7*(-15 + 3*rr) + Q4*Q7^2*(-7 + 3*rr), 
 Q6*Q8^2 + 2*Q5*Q8*Q9 + Q2*Q3*Q4*(45/14 - (17*rr)/14) + 
  Q2*Q3*Q7*(2 - (6*rr)/7) + Q1*Q2^2*(-13/14 - (11*rr)/14) + 
  Q0*Q2*Q5*(53/56 - (33*rr)/56) + Q1*Q7*Q8*(-5/4 - rr/4) + 
  Q8^2*Q9*(7/4 - rr/4) + Q0*Q4*Q6*(25/28 - (5*rr)/28) + 
  Q0*Q4*Q9*(-5/8 - (9*rr)/56) + Q0*Q2*Q8*(-5/16 - (9*rr)/112) + 
  Q4^3*(-11/28 - rr/28) + Q0^2*Q3*(-185/448 - (11*rr)/448) + 
  Q1*Q3*Q9*(1/2 + rr/14) + Q5*Q6*Q8*(5/2 + (5*rr)/14) + 
  Q3^2*Q5*(9/14 + rr/2) + Q3^2*Q8*(3/8 + (31*rr)/56) + (2*Q1*Q4*Q5*rr)/7 - 
  (2*Q1*Q3*Q6*rr)/7, Q2*Q3^2 + Q1*Q2*Q4 + Q0^2*Q1*(-13/32 - (7*rr)/32) + 
  Q0*Q2^2*(3/8 + rr/8) + Q0*Q3*Q6*(1/8 + (3*rr)/8) + 
  Q1*Q3*Q8*(7/4 + (3*rr)/4) + Q1*Q3*Q5*(1 + rr), 
 Q0^2*Q1 - (Q0*Q2^2)/2 + Q1*Q3*Q5*(-5/8 - rr/8) + Q0*Q3*Q6*(1/8 - rr/8) + 
  Q1*Q3*Q8*(-21/16 - rr/16) + Q3*Q4*Q7*(21/16 + rr/16) + 
  Q1^2*Q6*(-11/8 + rr/8) + Q0*Q4*Q5*(3/4 + rr/4) + Q3*Q4^2*(5/4 + rr/4) + 
  Q1^2*Q9*(-35/32 + (9*rr)/32), 4*Q1*Q3*Q8 + Q1^2*Q9 + Q2*Q5*Q9 + 
  Q1*Q2*Q4*(1 - (3*rr)/7) + Q0^2*Q1*(-101/64 - (15*rr)/64) + 
  Q0*Q4*Q5*(1/8 - (11*rr)/56) + Q0*Q2^2*(9/8 - (3*rr)/56) + 
  Q0*Q3*Q9*(3/8 + rr/8) + Q1^2*Q6*(1 + rr/7) + Q2*Q5*Q6*(1 + rr/7) + 
  Q0*Q3*Q6*(1/2 + (5*rr)/14) + Q1*Q3*Q5*(13/4 + (17*rr)/28), 
 Q2*Q5*Q6 + Q4*Q6*Q9*(7/12 - rr/4) + Q1^2*Q6*(-1/6 - rr/6) + 
  Q0*Q2^2*(5/24 - rr/24) + Q0^2*Q1*(-11/96 - rr/96) + 
  Q0*Q4*Q5*(-49/96 + (13*rr)/96) + Q0*Q3*Q6*(-17/96 + (13*rr)/96) + 
  Q2*Q3^2*(-1/6 + rr/6) + Q1*Q2*Q4*(1/2 + rr/6) + Q4*Q6^2*(1/2 + rr/6) + 
  Q3*Q4^2*(1/12 + rr/4) + Q1*Q3*Q5*(1/12 + rr/4) - (Q2*Q6*Q8*rr)/3, 
 Q1*Q3*Q5 + 2*Q5^3 - 2*Q2*Q5*Q6 + Q1*Q2*Q7*(7/8 - (5*rr)/8) + 
  Q3*Q4^2*(1/2 - rr/2) + Q2*Q3^2*(3/8 - (3*rr)/8) + 
  Q1*Q2*Q4*(3/8 - (3*rr)/8) + Q5^2*Q8*(7/4 - rr/4) + 
  Q2*Q5*Q9*(-21/8 - rr/8) + Q0^2*Q1*(-9/128 + (5*rr)/128) + 
  Q0*Q3*Q6*(1/16 + (3*rr)/16) + Q0*Q2^2*(-3/32 + (7*rr)/32) + 
  Q0*Q5*Q7*(7/4 + rr/4) - (Q3*Q4*Q7*rr)/2 + (Q0*Q3*Q9*rr)/4, 
 Q1*Q3*Q5 - (Q2*Q5*Q9)/2 + Q2*Q3^2*(-3/8 - (9*rr)/8) + 
  Q0*Q4*Q8*(-1/4 - (3*rr)/4) + Q0*Q4*Q5*(-17/32 - (19*rr)/32) + 
  Q3*Q4^2*(-11/4 - rr/4) + Q1*Q2*Q7*(-5/4 - rr/4) + 
  Q0^2*Q1*(-39/128 - (21*rr)/128) + Q3*Q4*Q7*(-19/8 - rr/8) + 
  Q0*Q3*Q6*(9/64 - (5*rr)/64) + Q0*Q3*Q9*(-23/16 + (3*rr)/16) + 
  Q0*Q2^2*(37/32 + (15*rr)/32) + Q1*Q3*Q8*(5/4 + rr/2) - Q2*Q6*Q8*rr - 
  Q2*Q8*Q9*rr, Q3*Q4^2 + Q2*Q5*Q6*(5/12 - (7*rr)/12) + 
  Q2*Q5*Q9*(-7/24 - (11*rr)/24) + Q4*Q6^2*(1/3 - rr/3) + 
  Q0*Q3*Q9*(7/24 - (5*rr)/24) + Q0*Q2^2*(-1/4 - rr/12) + 
  Q0*Q4*Q5*(1/48 + rr/16) + Q1*Q2*Q7*(-35/48 + (3*rr)/16) + 
  Q2*Q6*Q8*(-7/24 + (5*rr)/24) + Q0*Q3*Q6*(-5/16 + (11*rr)/48) + 
  Q1*Q3*Q8*(-91/96 + (49*rr)/96) + Q1*Q3*Q5*(-23/24 + (13*rr)/24) + 
  Q2*Q3^2*(4/3 + (2*rr)/3) - (Q4*Q6*Q9*rr)/3, (Q1^2*Q6)/7 - (4*Q4*Q6^2)/7 + 
  Q0*Q7*Q8 + Q2*Q5*Q6*(-2/7 - (3*rr)/7) + Q2*Q8*Q9*(-5/4 - rr/4) + 
  Q2*Q5*Q9*(-3/4 - rr/4) + Q2*Q6*Q8*(-1/2 - (3*rr)/14) + 
  Q0*Q3*Q6*(-9/56 - (11*rr)/56) + Q1*Q3*Q5*(-13/56 - rr/8) + 
  Q0*Q3*Q9*(-9/16 - (13*rr)/112) + Q0^2*Q1*(9/896 - (5*rr)/896) + 
  Q0*Q2^2*(-25/112 + (5*rr)/112) + Q0*Q4*Q5*(55/112 + (5*rr)/112) + 
  Q0*Q5*Q7*(1/2 + rr/14) + Q1^2*Q9*(1/4 + (5*rr)/28), 
 2*Q1*Q3*Q8 + Q2*Q6*Q8 + Q2*Q8*Q9 + Q2*Q3^2*(-7/8 - (27*rr)/56) + 
  Q0^2*Q1*(-15/64 - (27*rr)/448) + Q0*Q3*Q6*(9/16 - (3*rr)/112) + 
  Q0*Q2^2*(23/32 + (3*rr)/224) + Q0*Q4*Q5*(-3/4 + rr/28) + 
  Q1^2*Q6*(1/4 + rr/28) + Q3*Q4^2*(-3/2 + rr/14) + Q0*Q7*Q8*(-5/8 + rr/8) + 
  Q3*Q7^2*(5/8 + rr/8) + Q1*Q3*Q5*(1 + rr/7) + Q3*Q4*Q7*(-1/2 + rr/2) + 
  Q2*Q5*Q9*(1/2 + rr/2) + (5*Q2*Q5*Q6*rr)/7, 
 Q6^2*Q7 + Q2*Q6*Q8*(-9/8 - (5*rr)/8) + Q2*Q5*Q6*(5/8 - (17*rr)/56) + 
  Q4*Q6*Q9*(-1/4 - rr/4) + Q6*Q7*Q9*(7/8 - rr/8) + 
  Q0*Q2^2*(3/16 - (13*rr)/112) + Q2*Q3^2*(1/8 - rr/56) + 
  Q1^2*Q6*(-17/16 - rr/112) + Q1*Q2*Q7*(5/8 + rr/8) + 
  Q0*Q3*Q6*(19/32 + (39*rr)/224) + Q1*Q2*Q4*(1/2 + (5*rr)/28) + 
  Q2*Q5*Q9*(1/4 + rr/4) + Q1*Q3*Q5*(3/4 + rr/4) + 
  Q0*Q4*Q5*(-11/32 + (57*rr)/224) + Q4*Q6^2*(3/2 + (5*rr)/14), 
 Q2*Q5*Q9 + Q2*Q5*Q6*(-3 - (19*rr)/7) + Q2*Q6*Q8*(-6 - 2*rr) + 
  Q1*Q2*Q4*(49/8 - (59*rr)/56) + Q0*Q4*Q8*(-13/8 - (7*rr)/8) + 
  Q2*Q3^2*(-7/8 - (19*rr)/56) + Q0^2*Q1*(-111/128 - (123*rr)/896) + 
  Q0*Q3*Q9*(-19/8 - rr/8) + Q0*Q2^2*(17/32 + (5*rr)/224) + 
  Q1*Q3*Q5*(-1/2 + (3*rr)/14) + Q3*Q4*Q7*(3/4 + rr/4) + 
  Q0*Q4*Q5*(73/16 + (29*rr)/112) + Q5^3*(-6 + (2*rr)/7) + Q3*Q4^2*(3 + rr) + 
  Q5^2*Q8*(-15 + 3*rr) + Q5*Q8^2*(-7 + 3*rr), 
 2*Q6*Q7*Q9 + Q4*Q9^2 + Q1*Q3*Q5*(45/14 - (17*rr)/14) + 
  Q1*Q3*Q8*(2 - (6*rr)/7) + Q2*Q3^2*(-13/14 - (11*rr)/14) + 
  Q0*Q3*Q6*(53/56 - (33*rr)/56) + Q2*Q8*Q9*(-5/4 - rr/4) + 
  Q7*Q9^2*(7/4 - rr/4) + Q0*Q4*Q5*(25/28 - (5*rr)/28) + 
  Q0*Q5*Q7*(-5/8 - (9*rr)/56) + Q0*Q3*Q9*(-5/16 - (9*rr)/112) + 
  Q5^3*(-11/28 - rr/28) + Q0^2*Q1*(-185/448 - (11*rr)/448) + 
  Q1*Q2*Q7*(1/2 + rr/14) + Q4*Q6*Q9*(5/2 + (5*rr)/14) + 
  Q1^2*Q6*(9/14 + rr/2) + Q1^2*Q9*(3/8 + (31*rr)/56) - (2*Q1*Q2*Q4*rr)/7 + 
  (2*Q2*Q5*Q6*rr)/7}


==> Simplifying_Keum's_FPP/BeautifiedFPPwithrrn.txt <==
{57*Q0^3 - 256*Q3^2*Q4 + 128*Q1^2*Q5 - 40*Q0*Q3*Q5 + 128*Q2*Q5^2 - 
  176*Q0*Q1*Q6 - 64*Q3*Q6^2 - 224*Q0*Q1*Q9 + 11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 
  8*Q0*Q3*Q5*rr - 16*Q0*Q1*Q6*rr + 64*Q3*Q6^2*rr + 32*Q0*Q1*Q9*rr + 
  128*Q3*Q6*Q9*rr, 57*Q0^3 - 176*Q0*Q2*Q4 - 64*Q1*Q4^2 - 256*Q1^2*Q5 - 
  40*Q0*Q1*Q6 + 128*Q2^2*Q6 + 128*Q3*Q6^2 - 224*Q0*Q2*Q7 + 11*Q0^3*rr + 
  64*Q1*Q2*Q3*rr - 16*Q0*Q2*Q4*rr + 64*Q1*Q4^2*rr + 8*Q0*Q1*Q6*rr + 
  32*Q0*Q2*Q7*rr + 128*Q1*Q4*Q7*rr, 57*Q0^3 - 40*Q0*Q2*Q4 + 128*Q3^2*Q4 + 
  128*Q1*Q4^2 - 176*Q0*Q3*Q5 - 64*Q2*Q5^2 - 256*Q2^2*Q6 - 224*Q0*Q3*Q8 + 
  11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 8*Q0*Q2*Q4*rr - 16*Q0*Q3*Q5*rr + 
  64*Q2*Q5^2*rr + 32*Q0*Q3*Q8*rr + 128*Q2*Q5*Q8*rr, 
 -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 896*Q2*Q5^2 + 2240*Q0*Q1*Q6 + 1792*Q0*Q2*Q7 + 
  1792*Q3^2*Q7 + 1792*Q1^2*Q8 + 896*Q0*Q1*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 256*Q0*Q2*Q4*rr + 256*Q3^2*Q4*rr - 128*Q2*Q5^2*rr + 
  64*Q0*Q1*Q6*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 2240*Q0*Q2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 896*Q3*Q6^2 + 896*Q0*Q2*Q7 + 
  1792*Q1^2*Q8 + 1792*Q0*Q3*Q8 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 64*Q0*Q2*Q4*rr + 256*Q1^2*Q5*rr + 256*Q0*Q3*Q5*rr - 
  128*Q3*Q6^2*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 
  896*Q1*Q4^2 + 2240*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 1792*Q3^2*Q7 + 
  896*Q0*Q3*Q8 + 1792*Q0*Q1*Q9 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr - 128*Q1*Q4^2*rr + 64*Q0*Q3*Q5*rr + 256*Q0*Q1*Q6*rr + 
  256*Q2^2*Q6*rr, -57*Q0^3 - 128*Q1*Q2*Q3 + 160*Q3^2*Q4 - 32*Q1*Q4^2 - 
  64*Q1^2*Q5 + 128*Q0*Q3*Q5 + 64*Q0*Q1*Q6 + 168*Q3^2*Q7 + 56*Q1*Q4*Q7 + 
  112*Q1^2*Q8 + 112*Q0*Q1*Q9 - 11*Q0^3*rr + 32*Q3^2*Q4*rr + 96*Q1*Q4^2*rr - 
  64*Q1^2*Q5*rr + 8*Q3^2*Q7*rr + 88*Q1*Q4*Q7*rr - 80*Q1^2*Q8*rr + 
  48*Q0*Q1*Q9*rr, 2541*Q0^3 + 14336*Q1*Q2*Q3 + 5376*Q1*Q4^2 + 5376*Q2*Q5^2 - 
  2688*Q4*Q5*Q6 + 5376*Q3*Q6^2 - 448*Q0*Q2*Q7 + 7168*Q1*Q4*Q7 - 
  448*Q0*Q3*Q8 + 7168*Q2*Q5*Q8 - 448*Q0*Q1*Q9 + 7168*Q3*Q6*Q9 + 167*Q0^3*rr - 
  1792*Q1*Q2*Q3*rr - 1280*Q1*Q4^2*rr - 1280*Q2*Q5^2*rr + 1152*Q4*Q5*Q6*rr - 
  1280*Q3*Q6^2*rr + 448*Q0*Q2*Q7*rr + 448*Q0*Q3*Q8*rr + 448*Q0*Q1*Q9*rr, 
 Q0^3 + 31168*Q1*Q2*Q3 + 7232*Q0*Q2*Q4 + 10112*Q1*Q4^2 + 7232*Q0*Q3*Q5 + 
  10112*Q2*Q5^2 + 7232*Q0*Q1*Q6 - 6624*Q4*Q5*Q6 + 10112*Q3*Q6^2 - 
  5040*Q5*Q6*Q7 - 5040*Q4*Q6*Q8 - 1484*Q6*Q7*Q8 - 5040*Q4*Q5*Q9 - 
  1484*Q5*Q7*Q9 - 1484*Q4*Q8*Q9 + 1813*Q7*Q8*Q9 + 1699*Q0^3*rr + 
  1728*Q1*Q2*Q3*rr - 2944*Q1*Q4^2*rr - 2944*Q2*Q5^2*rr + 6048*Q4*Q5*Q6*rr - 
  2944*Q3*Q6^2*rr + 3344*Q5*Q6*Q7*rr + 3344*Q4*Q6*Q8*rr + 3556*Q6*Q7*Q8*rr + 
  3344*Q4*Q5*Q9*rr + 3556*Q5*Q7*Q9*rr + 3556*Q4*Q8*Q9*rr + 3297*Q7*Q8*Q9*rr, 
 -1287*Q0^3 - 4160*Q1*Q2*Q3 + 3216*Q0*Q2*Q4 - 5248*Q3^2*Q4 - 544*Q0*Q1*Q6 + 
  4864*Q2^2*Q6 + 4352*Q3*Q6^2 - 512*Q0*Q2*Q7 - 1920*Q3^2*Q7 - 4096*Q5*Q6*Q7 - 
  512*Q1^2*Q8 + 5376*Q0*Q3*Q8 - 256*Q2*Q5*Q8 + 3456*Q2^2*Q9 + 2048*Q4*Q5*Q9 - 
  3584*Q5*Q7*Q9 - 5376*Q3*Q9^2 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr - 
  592*Q0*Q2*Q4*rr - 2432*Q3^2*Q4*rr + 160*Q0*Q1*Q6*rr + 2048*Q3*Q6^2*rr + 
  384*Q0*Q2*Q7*rr - 4224*Q3^2*Q7*rr + 1536*Q0*Q3*Q8*rr - 128*Q2^2*Q9*rr + 
  512*Q5*Q7*Q9*rr - 256*Q3*Q9^2*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 - 
  544*Q0*Q2*Q4 + 4864*Q3^2*Q4 + 4352*Q1*Q4^2 - 5248*Q1^2*Q5 + 3216*Q0*Q3*Q5 + 
  3456*Q3^2*Q7 + 2048*Q5*Q6*Q7 - 5376*Q1*Q7^2 - 1920*Q1^2*Q8 - 512*Q0*Q3*Q8 - 
  4096*Q4*Q6*Q8 - 3584*Q6*Q7*Q8 + 5376*Q0*Q1*Q9 - 512*Q2^2*Q9 - 
  256*Q3*Q6*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q2*Q4*rr + 
  2048*Q1*Q4^2*rr - 2432*Q1^2*Q5*rr - 592*Q0*Q3*Q5*rr - 128*Q3^2*Q7*rr - 
  256*Q1*Q7^2*rr - 4224*Q1^2*Q8*rr + 384*Q0*Q3*Q8*rr + 512*Q6*Q7*Q8*rr + 
  1536*Q0*Q1*Q9*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 + 4864*Q1^2*Q5 - 
  544*Q0*Q3*Q5 + 4352*Q2*Q5^2 + 3216*Q0*Q1*Q6 - 5248*Q2^2*Q6 + 
  5376*Q0*Q2*Q7 - 512*Q3^2*Q7 - 256*Q1*Q4*Q7 + 3456*Q1^2*Q8 + 2048*Q4*Q6*Q8 - 
  5376*Q2*Q8^2 - 512*Q0*Q1*Q9 - 1920*Q2^2*Q9 - 4096*Q4*Q5*Q9 - 
  3584*Q4*Q8*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q3*Q5*rr + 
  2048*Q2*Q5^2*rr - 592*Q0*Q1*Q6*rr - 2432*Q2^2*Q6*rr + 1536*Q0*Q2*Q7*rr - 
  128*Q1^2*Q8*rr - 256*Q2*Q8^2*rr + 384*Q0*Q1*Q9*rr - 4224*Q2^2*Q9*rr + 
  512*Q4*Q8*Q9*rr, -32*Q1^2*Q2 - 8*Q0*Q2*Q3 - 12*Q3^3 - 36*Q1*Q3*Q4 - 
  14*Q0*Q1*Q5 - 13*Q0^2*Q6 + 32*Q3*Q5*Q6 + 16*Q1*Q6^2 - 28*Q1*Q3*Q7 + 
  28*Q1*Q6*Q9 + 4*Q3^3*rr - 20*Q1*Q3*Q4*rr - 10*Q0*Q1*Q5*rr - 7*Q0^2*Q6*rr + 
  16*Q1*Q6^2*rr - 12*Q1*Q3*Q7*rr + 12*Q1*Q6*Q9*rr, 
 168*Q1^2*Q2 + 112*Q0*Q2*Q3 + 56*Q0*Q1*Q5 + 56*Q2^2*Q5 + 21*Q0^2*Q6 + 
  112*Q1*Q6^2 - 168*Q1*Q3*Q7 + 112*Q0*Q1*Q8 + 28*Q1*Q6*Q9 + 8*Q1^2*Q2*rr + 
  64*Q1*Q3*Q4*rr + 72*Q0*Q1*Q5*rr - 8*Q2^2*Q5*rr + 31*Q0^2*Q6*rr - 
  80*Q1*Q6^2*rr + 56*Q1*Q3*Q7*rr - 84*Q1*Q6*Q9*rr, 
 56*Q0*Q4^2 - 112*Q0*Q1*Q5 - 35*Q0^2*Q6 - 56*Q3*Q5*Q6 + 84*Q1*Q3*Q7 + 
  56*Q0*Q4*Q7 - 112*Q0*Q1*Q8 + 42*Q0^2*Q9 + 32*Q1^2*Q2*rr + 32*Q0*Q2*Q3*rr + 
  32*Q1*Q3*Q4*rr + 8*Q0*Q4^2*rr + 16*Q2^2*Q5*rr + 23*Q0^2*Q6*rr + 
  8*Q3*Q5*Q6*rr - 28*Q1*Q3*Q7*rr + 14*Q0^2*Q9*rr, 
 16*Q1^2*Q2 - 4*Q0*Q2*Q3 + 64*Q1*Q3*Q4 + 4*Q0*Q1*Q5 + 32*Q2^2*Q5 + 
  16*Q4*Q5^2 + 5*Q0^2*Q6 + 32*Q3*Q5*Q6 + 32*Q1*Q6^2 - 35*Q0^2*Q9 + 
  224*Q1*Q6*Q9 + 154*Q1*Q9^2 - 16*Q1^2*Q2*rr - 12*Q0*Q2*Q3*rr - 
  20*Q0*Q1*Q5*rr - 16*Q4*Q5^2*rr - 17*Q0^2*Q6*rr + 32*Q1*Q6^2*rr - 
  9*Q0^2*Q9*rr + 32*Q1*Q6*Q9*rr - 14*Q1*Q9^2*rr, 
 32*Q1^2*Q2 + 8*Q0*Q2*Q3 + 21*Q3^3 + 16*Q1*Q3*Q4 - 6*Q0*Q1*Q5 + 4*Q2^2*Q5 + 
  22*Q0^2*Q6 + 12*Q2*Q4*Q6 - 32*Q3*Q5*Q6 + 7*Q0*Q1*Q8 - 14*Q3*Q8*Q9 + 
  8*Q1^2*Q2*rr - Q3^3*rr + 16*Q1*Q3*Q4*rr + 14*Q0*Q1*Q5*rr + 4*Q2^2*Q5*rr + 
  2*Q0^2*Q6*rr + 4*Q2*Q4*Q6*rr + 13*Q0*Q1*Q8*rr + 8*Q3*Q6*Q8*rr - 
  16*Q3*Q5*Q9*rr - 14*Q3*Q8*Q9*rr, -24*Q1^2*Q2 + 5*Q0*Q2*Q3 + 8*Q3^3 - 
  16*Q1*Q3*Q4 - 2*Q0*Q1*Q5 - 18*Q2^2*Q5 + 80*Q2*Q4*Q6 + 8*Q3*Q5*Q6 + 
  56*Q2*Q6*Q7 - 42*Q2^2*Q8 + 28*Q2*Q4*Q9 + 42*Q2*Q7*Q9 + 12*Q1^2*Q2*rr - 
  13*Q0*Q2*Q3*rr + 8*Q3^3*rr - 6*Q0*Q1*Q5*rr - 10*Q2^2*Q5*rr - 
  8*Q3*Q5*Q6*rr - 8*Q2*Q6*Q7*rr - 2*Q2^2*Q8*rr - 4*Q2*Q4*Q9*rr - 
  14*Q2*Q7*Q9*rr, -44*Q1^2*Q2 + 8*Q0*Q2*Q3 - 24*Q0*Q4^2 - 8*Q0*Q1*Q5 + 
  4*Q2^2*Q5 - 7*Q0^2*Q6 + 16*Q2*Q4*Q6 + 8*Q3*Q5*Q6 - 56*Q0*Q4*Q7 - 
  14*Q0*Q1*Q8 - 14*Q2^2*Q8 - 14*Q3*Q6*Q8 + 4*Q1^2*Q2*rr - 8*Q0*Q4^2*rr - 
  8*Q0*Q1*Q5*rr - 12*Q2^2*Q5*rr + 11*Q0^2*Q6*rr + 16*Q2*Q4*Q6*rr - 
  24*Q3*Q5*Q6*rr - 8*Q0*Q4*Q7*rr + 10*Q0*Q1*Q8*rr - 22*Q2^2*Q8*rr - 
  22*Q3*Q6*Q8*rr, 18*Q0*Q2*Q3 - 2*Q3^3 - 22*Q1*Q3*Q4 - 8*Q0*Q4^2 + 
  32*Q2^2*Q5 + 17*Q0^2*Q6 - 20*Q1*Q3*Q7 - 10*Q0*Q4*Q7 + 3*Q0*Q1*Q8 + 
  13*Q2^2*Q8 - 13*Q3*Q6*Q8 + 8*Q0^2*Q9 + 4*Q2*Q4*Q9 - 6*Q0*Q2*Q3*rr + 
  6*Q3^3*rr + 2*Q1*Q3*Q4*rr - 8*Q0*Q4^2*rr + 3*Q0^2*Q6*rr - 4*Q1*Q3*Q7*rr - 
  2*Q0*Q4*Q7*rr + 7*Q0*Q1*Q8*rr - 7*Q2^2*Q8*rr + 7*Q3*Q6*Q8*rr - 
  12*Q2*Q4*Q9*rr, -8*Q1^2*Q2 + 28*Q0*Q2*Q3 - 96*Q1*Q3*Q4 + 20*Q0*Q4^2 - 
  64*Q0*Q1*Q5 + 56*Q2^2*Q5 - 32*Q4*Q5^2 + 53*Q0^2*Q6 + 64*Q2*Q4*Q6 - 
  112*Q1*Q3*Q7 - 56*Q4*Q5*Q8 - 56*Q3*Q6*Q8 + 42*Q0^2*Q9 + 24*Q1^2*Q2*rr - 
  28*Q0*Q2*Q3*rr + 32*Q3^3*rr - 4*Q0*Q4^2*rr - 8*Q2^2*Q5*rr - 32*Q4*Q5^2*rr - 
  Q0^2*Q6*rr + 16*Q1*Q3*Q7*rr - 24*Q4*Q5*Q8*rr + 40*Q3*Q6*Q8*rr - 
  2*Q0^2*Q9*rr, 112*Q1^2*Q2 + 196*Q0*Q2*Q3 - 196*Q3^3 + 168*Q1*Q3*Q4 + 
  70*Q0*Q4^2 + 105*Q0*Q1*Q5 + 70*Q2^2*Q5 + 56*Q4*Q5^2 + 392*Q3*Q5*Q6 - 
  112*Q1*Q3*Q7 + 154*Q0*Q4*Q7 + 56*Q5^2*Q7 + 224*Q2*Q6*Q7 + 224*Q3*Q6*Q8 + 
  280*Q3*Q5*Q9 + 392*Q3*Q8*Q9 - 48*Q1^2*Q2*rr + 12*Q0*Q2*Q3*rr + 20*Q3^3*rr - 
  104*Q1*Q3*Q4*rr + 18*Q0*Q4^2*rr + 43*Q0*Q1*Q5*rr + 2*Q2^2*Q5*rr - 
  24*Q4*Q5^2*rr + 136*Q3*Q5*Q6*rr - 112*Q1*Q3*Q7*rr + 14*Q0*Q4*Q7*rr - 
  56*Q5^2*Q7*rr - 112*Q5*Q7*Q8*rr + 56*Q3*Q5*Q9*rr - 56*Q3*Q8*Q9*rr, 
 84*Q0*Q2*Q3 + 112*Q3^3 + 112*Q1*Q3*Q4 + 336*Q0*Q1*Q5 + 287*Q0^2*Q6 - 
  224*Q3*Q5*Q6 - 784*Q1*Q6^2 + 448*Q1*Q3*Q7 + 308*Q0*Q4*Q7 + 224*Q0*Q7^2 - 
  168*Q5*Q7*Q8 + 126*Q0^2*Q9 - 1288*Q1*Q6*Q9 + 140*Q2*Q7*Q9 - 308*Q3*Q8*Q9 - 
  238*Q1*Q9^2 - 36*Q0*Q2*Q3*rr - 16*Q3^3*rr + 112*Q1*Q3*Q4*rr + 
  48*Q0*Q1*Q5*rr + 64*Q4*Q5^2*rr - 3*Q0^2*Q6*rr + 96*Q3*Q5*Q6*rr - 
  48*Q1*Q6^2*rr + 28*Q0*Q4*Q7*rr + 56*Q5*Q7*Q8*rr - 70*Q0^2*Q9*rr + 
  280*Q1*Q6*Q9*rr + 28*Q2*Q7*Q9*rr + 28*Q3*Q8*Q9*rr + 266*Q1*Q9^2*rr, 
 -64*Q1^2*Q2 - 40*Q0*Q2*Q3 + 159*Q0*Q1*Q5 + 60*Q0^2*Q6 - 24*Q3*Q5*Q6 - 
  288*Q1*Q6^2 + 152*Q1*Q3*Q7 + 8*Q0*Q7^2 + 4*Q0*Q1*Q8 + 40*Q2^2*Q8 + 
  64*Q3*Q6*Q8 + 40*Q4*Q8^2 + 42*Q7*Q8^2 + 64*Q0^2*Q9 - 48*Q3*Q5*Q9 - 
  528*Q1*Q6*Q9 - 64*Q3*Q8*Q9 - 156*Q1*Q9^2 - 32*Q1^2*Q2*rr - 24*Q0*Q2*Q3*rr - 
  35*Q0*Q1*Q5*rr - 12*Q0^2*Q6*rr + 24*Q3*Q5*Q6*rr - 32*Q1*Q6^2*rr + 
  40*Q1*Q3*Q7*rr + 8*Q0*Q7^2*rr - 52*Q0*Q1*Q8*rr - 8*Q2^2*Q8*rr + 
  8*Q4*Q8^2*rr + 2*Q7*Q8^2*rr + 16*Q3*Q5*Q9*rr + 64*Q1*Q6*Q9*rr + 
  84*Q1*Q9^2*rr, -8*Q0*Q1*Q2 - 12*Q2^3 - 32*Q1*Q3^2 - 14*Q0*Q3*Q4 - 
  13*Q0^2*Q5 + 32*Q2*Q4*Q5 + 16*Q3*Q5^2 - 36*Q2*Q3*Q6 + 28*Q3*Q5*Q8 - 
  28*Q2*Q3*Q9 + 4*Q2^3*rr - 10*Q0*Q3*Q4*rr - 7*Q0^2*Q5*rr + 16*Q3*Q5^2*rr - 
  20*Q2*Q3*Q6*rr + 12*Q3*Q5*Q8*rr - 12*Q2*Q3*Q9*rr, 
 112*Q0*Q1*Q2 + 168*Q1*Q3^2 + 56*Q1^2*Q4 + 56*Q0*Q3*Q4 + 21*Q0^2*Q5 + 
  112*Q3*Q5^2 + 112*Q0*Q3*Q7 + 28*Q3*Q5*Q8 - 168*Q2*Q3*Q9 + 8*Q1*Q3^2*rr - 
  8*Q1^2*Q4*rr + 72*Q0*Q3*Q4*rr + 31*Q0^2*Q5*rr - 80*Q3*Q5^2*rr + 
  64*Q2*Q3*Q6*rr - 84*Q3*Q5*Q8*rr + 56*Q2*Q3*Q9*rr, 
 -112*Q0*Q3*Q4 - 35*Q0^2*Q5 - 56*Q2*Q4*Q5 + 56*Q0*Q6^2 - 112*Q0*Q3*Q7 + 
  42*Q0^2*Q8 + 84*Q2*Q3*Q9 + 56*Q0*Q6*Q9 + 32*Q0*Q1*Q2*rr + 32*Q1*Q3^2*rr + 
  16*Q1^2*Q4*rr + 23*Q0^2*Q5*rr + 8*Q2*Q4*Q5*rr + 32*Q2*Q3*Q6*rr + 
  8*Q0*Q6^2*rr + 14*Q0^2*Q8*rr - 28*Q2*Q3*Q9*rr, 
 -4*Q0*Q1*Q2 + 16*Q1*Q3^2 + 32*Q1^2*Q4 + 4*Q0*Q3*Q4 + 5*Q0^2*Q5 + 
  32*Q2*Q4*Q5 + 32*Q3*Q5^2 + 64*Q2*Q3*Q6 + 16*Q4^2*Q6 - 35*Q0^2*Q8 + 
  224*Q3*Q5*Q8 + 154*Q3*Q8^2 - 12*Q0*Q1*Q2*rr - 16*Q1*Q3^2*rr - 
  20*Q0*Q3*Q4*rr - 17*Q0^2*Q5*rr + 32*Q3*Q5^2*rr - 16*Q4^2*Q6*rr - 
  9*Q0^2*Q8*rr + 32*Q3*Q5*Q8*rr - 14*Q3*Q8^2*rr, 
 8*Q0*Q1*Q2 + 21*Q2^3 + 32*Q1*Q3^2 + 4*Q1^2*Q4 - 6*Q0*Q3*Q4 + 22*Q0^2*Q5 - 
  32*Q2*Q4*Q5 + 16*Q2*Q3*Q6 + 12*Q1*Q5*Q6 + 7*Q0*Q3*Q7 - 14*Q2*Q7*Q8 - 
  Q2^3*rr + 8*Q1*Q3^2*rr + 4*Q1^2*Q4*rr + 14*Q0*Q3*Q4*rr + 2*Q0^2*Q5*rr + 
  16*Q2*Q3*Q6*rr + 4*Q1*Q5*Q6*rr + 13*Q0*Q3*Q7*rr + 8*Q2*Q5*Q7*rr - 
  16*Q2*Q4*Q8*rr - 14*Q2*Q7*Q8*rr, 5*Q0*Q1*Q2 + 8*Q2^3 - 24*Q1*Q3^2 - 
  18*Q1^2*Q4 - 2*Q0*Q3*Q4 + 8*Q2*Q4*Q5 - 16*Q2*Q3*Q6 + 80*Q1*Q5*Q6 - 
  42*Q1^2*Q7 + 28*Q1*Q6*Q8 + 56*Q1*Q5*Q9 + 42*Q1*Q8*Q9 - 13*Q0*Q1*Q2*rr + 
  8*Q2^3*rr + 12*Q1*Q3^2*rr - 10*Q1^2*Q4*rr - 6*Q0*Q3*Q4*rr - 8*Q2*Q4*Q5*rr - 
  2*Q1^2*Q7*rr - 4*Q1*Q6*Q8*rr - 8*Q1*Q5*Q9*rr - 14*Q1*Q8*Q9*rr, 
 8*Q0*Q1*Q2 - 44*Q1*Q3^2 + 4*Q1^2*Q4 - 8*Q0*Q3*Q4 - 7*Q0^2*Q5 + 8*Q2*Q4*Q5 + 
  16*Q1*Q5*Q6 - 24*Q0*Q6^2 - 14*Q1^2*Q7 - 14*Q0*Q3*Q7 - 14*Q2*Q5*Q7 - 
  56*Q0*Q6*Q9 + 4*Q1*Q3^2*rr - 12*Q1^2*Q4*rr - 8*Q0*Q3*Q4*rr + 
  11*Q0^2*Q5*rr - 24*Q2*Q4*Q5*rr + 16*Q1*Q5*Q6*rr - 8*Q0*Q6^2*rr - 
  22*Q1^2*Q7*rr + 10*Q0*Q3*Q7*rr - 22*Q2*Q5*Q7*rr - 8*Q0*Q6*Q9*rr, 
 18*Q0*Q1*Q2 - 2*Q2^3 + 32*Q1^2*Q4 + 17*Q0^2*Q5 - 22*Q2*Q3*Q6 - 8*Q0*Q6^2 + 
  13*Q1^2*Q7 + 3*Q0*Q3*Q7 - 13*Q2*Q5*Q7 + 8*Q0^2*Q8 + 4*Q1*Q6*Q8 - 
  20*Q2*Q3*Q9 - 10*Q0*Q6*Q9 - 6*Q0*Q1*Q2*rr + 6*Q2^3*rr + 3*Q0^2*Q5*rr + 
  2*Q2*Q3*Q6*rr - 8*Q0*Q6^2*rr - 7*Q1^2*Q7*rr + 7*Q0*Q3*Q7*rr + 
  7*Q2*Q5*Q7*rr - 12*Q1*Q6*Q8*rr - 4*Q2*Q3*Q9*rr - 2*Q0*Q6*Q9*rr, 
 28*Q0*Q1*Q2 - 8*Q1*Q3^2 + 56*Q1^2*Q4 - 64*Q0*Q3*Q4 + 53*Q0^2*Q5 - 
  96*Q2*Q3*Q6 - 32*Q4^2*Q6 + 64*Q1*Q5*Q6 + 20*Q0*Q6^2 - 56*Q2*Q5*Q7 - 
  56*Q4*Q6*Q7 + 42*Q0^2*Q8 - 112*Q2*Q3*Q9 - 28*Q0*Q1*Q2*rr + 32*Q2^3*rr + 
  24*Q1*Q3^2*rr - 8*Q1^2*Q4*rr - Q0^2*Q5*rr - 32*Q4^2*Q6*rr - 4*Q0*Q6^2*rr + 
  40*Q2*Q5*Q7*rr - 24*Q4*Q6*Q7*rr - 2*Q0^2*Q8*rr + 16*Q2*Q3*Q9*rr, 
 196*Q0*Q1*Q2 - 196*Q2^3 + 112*Q1*Q3^2 + 70*Q1^2*Q4 + 105*Q0*Q3*Q4 + 
  392*Q2*Q4*Q5 + 168*Q2*Q3*Q6 + 56*Q4^2*Q6 + 70*Q0*Q6^2 + 224*Q2*Q5*Q7 + 
  280*Q2*Q4*Q8 + 392*Q2*Q7*Q8 - 112*Q2*Q3*Q9 + 56*Q4^2*Q9 + 224*Q1*Q5*Q9 + 
  154*Q0*Q6*Q9 + 12*Q0*Q1*Q2*rr + 20*Q2^3*rr - 48*Q1*Q3^2*rr + 2*Q1^2*Q4*rr + 
  43*Q0*Q3*Q4*rr + 136*Q2*Q4*Q5*rr - 104*Q2*Q3*Q6*rr - 24*Q4^2*Q6*rr + 
  18*Q0*Q6^2*rr + 56*Q2*Q4*Q8*rr - 56*Q2*Q7*Q8*rr - 112*Q2*Q3*Q9*rr - 
  56*Q4^2*Q9*rr + 14*Q0*Q6*Q9*rr - 112*Q4*Q7*Q9*rr, 
 84*Q0*Q1*Q2 + 112*Q2^3 + 336*Q0*Q3*Q4 + 287*Q0^2*Q5 - 224*Q2*Q4*Q5 - 
  784*Q3*Q5^2 + 112*Q2*Q3*Q6 + 126*Q0^2*Q8 - 1288*Q3*Q5*Q8 - 308*Q2*Q7*Q8 - 
  238*Q3*Q8^2 + 448*Q2*Q3*Q9 + 308*Q0*Q6*Q9 - 168*Q4*Q7*Q9 + 140*Q1*Q8*Q9 + 
  224*Q0*Q9^2 - 36*Q0*Q1*Q2*rr - 16*Q2^3*rr + 48*Q0*Q3*Q4*rr - 3*Q0^2*Q5*rr + 
  96*Q2*Q4*Q5*rr - 48*Q3*Q5^2*rr + 112*Q2*Q3*Q6*rr + 64*Q4^2*Q6*rr - 
  70*Q0^2*Q8*rr + 280*Q3*Q5*Q8*rr + 28*Q2*Q7*Q8*rr + 266*Q3*Q8^2*rr + 
  28*Q0*Q6*Q9*rr + 56*Q4*Q7*Q9*rr + 28*Q1*Q8*Q9*rr, 
 -40*Q0*Q1*Q2 - 64*Q1*Q3^2 + 159*Q0*Q3*Q4 + 60*Q0^2*Q5 - 24*Q2*Q4*Q5 - 
  288*Q3*Q5^2 + 40*Q1^2*Q7 + 4*Q0*Q3*Q7 + 64*Q2*Q5*Q7 + 40*Q6*Q7^2 + 
  64*Q0^2*Q8 - 48*Q2*Q4*Q8 - 528*Q3*Q5*Q8 - 64*Q2*Q7*Q8 - 156*Q3*Q8^2 + 
  152*Q2*Q3*Q9 + 42*Q7^2*Q9 + 8*Q0*Q9^2 - 24*Q0*Q1*Q2*rr - 32*Q1*Q3^2*rr - 
  35*Q0*Q3*Q4*rr - 12*Q0^2*Q5*rr + 24*Q2*Q4*Q5*rr - 32*Q3*Q5^2*rr - 
  8*Q1^2*Q7*rr - 52*Q0*Q3*Q7*rr + 8*Q6*Q7^2*rr + 16*Q2*Q4*Q8*rr + 
  64*Q3*Q5*Q8*rr + 84*Q3*Q8^2*rr + 40*Q2*Q3*Q9*rr + 2*Q7^2*Q9*rr + 
  8*Q0*Q9^2*rr, -13*Q0^2*Q2 + 32*Q1^2*Q3 + 12*Q0*Q3^2 + 4*Q0*Q1*Q4 + 
  32*Q2*Q3*Q5 + 32*Q1*Q2*Q6 + 56*Q1*Q2*Q9 - 7*Q0^2*Q2*rr + 4*Q0*Q3^2*rr + 
  12*Q0*Q1*Q4*rr + 32*Q1*Q2*Q6*rr + 24*Q1*Q2*Q9*rr, 
 32*Q0^2*Q2 - 16*Q0*Q3^2 + 4*Q0*Q1*Q4 - 44*Q2^2*Q4 + 40*Q1*Q5^2 - 
  20*Q1*Q2*Q6 + 24*Q0*Q5*Q6 - 35*Q2^2*Q7 + 42*Q1*Q5*Q8 - 42*Q1*Q2*Q9 - 
  4*Q0*Q1*Q4*rr + 4*Q2^2*Q4*rr + 8*Q1*Q5^2*rr - 4*Q1*Q2*Q6*rr + 
  8*Q0*Q5*Q6*rr + 9*Q2^2*Q7*rr + 2*Q1*Q5*Q8*rr - 2*Q1*Q2*Q9*rr, 
 -707*Q0^2*Q2 + 504*Q0*Q3^2 + 224*Q0*Q1*Q4 + 448*Q2^2*Q4 + 448*Q2*Q3*Q5 + 
  1456*Q1*Q2*Q6 + 448*Q3*Q4*Q6 + 56*Q0*Q5*Q6 + 168*Q0*Q1*Q7 + 448*Q2^2*Q7 + 
  448*Q3*Q6*Q7 + 1792*Q1*Q2*Q9 - 105*Q0^2*Q2*rr - 24*Q0*Q3^2*rr + 
  160*Q0*Q1*Q4*rr + 64*Q2^2*Q4*rr - 192*Q2*Q3*Q5*rr + 272*Q1*Q2*Q6*rr + 
  64*Q3*Q4*Q6*rr - 88*Q0*Q5*Q6*rr + 56*Q0*Q1*Q7*rr, 
 -11*Q0^2*Q2 - 16*Q1^2*Q3 + 20*Q0*Q3^2 - 17*Q0*Q1*Q4 - 16*Q2^2*Q4 + 
  48*Q2*Q3*Q5 + 48*Q4^2*Q5 + 8*Q1*Q5^2 + 8*Q1*Q2*Q6 + 96*Q3*Q4*Q6 - 
  49*Q0*Q5*Q6 + 56*Q4*Q5*Q7 - Q0^2*Q2*rr + 16*Q1^2*Q3*rr - 4*Q0*Q3^2*rr + 
  13*Q0*Q1*Q4*rr - 16*Q2^2*Q4*rr + 16*Q2*Q3*Q5*rr + 16*Q4^2*Q5*rr + 
  24*Q1*Q5^2*rr + 24*Q1*Q2*Q6*rr + 13*Q0*Q5*Q6*rr - 24*Q4*Q5*Q7*rr - 
  32*Q3*Q4*Q9*rr, -9*Q0^2*Q2 + 48*Q1^2*Q3 - 12*Q0*Q3^2 + 8*Q0*Q1*Q4 + 
  48*Q2*Q3*Q5 + 64*Q1*Q5^2 + 128*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 256*Q6^3 - 
  336*Q3*Q6*Q7 + 112*Q2*Q3*Q8 + 224*Q0*Q6*Q8 + 224*Q6^2*Q9 + 5*Q0^2*Q2*rr - 
  48*Q1^2*Q3*rr + 28*Q0*Q3^2*rr + 24*Q0*Q1*Q4*rr - 48*Q2*Q3*Q5*rr - 
  64*Q1*Q5^2*rr + 32*Q0*Q1*Q7*rr - 16*Q3*Q6*Q7*rr - 80*Q2*Q3*Q8*rr - 
  64*Q1*Q5*Q8*rr + 32*Q0*Q6*Q8*rr - 32*Q6^2*Q9*rr, 
 -39*Q0^2*Q2 - 48*Q1^2*Q3 + 148*Q0*Q3^2 + 18*Q0*Q1*Q4 - 352*Q1*Q5^2 + 
  128*Q1*Q2*Q6 - 68*Q0*Q5*Q6 - 184*Q0*Q1*Q7 - 64*Q3*Q6*Q7 - 160*Q2*Q3*Q8 - 
  304*Q1*Q5*Q8 + 160*Q1*Q2*Q9 - 32*Q0*Q5*Q9 - 21*Q0^2*Q2*rr - 
  144*Q1^2*Q3*rr + 60*Q0*Q3^2*rr - 10*Q0*Q1*Q4*rr - 32*Q1*Q5^2*rr - 
  76*Q0*Q5*Q6*rr + 24*Q0*Q1*Q7*rr - 32*Q2*Q3*Q8*rr - 16*Q1*Q5*Q8*rr + 
  64*Q1*Q2*Q9*rr - 128*Q3*Q4*Q9*rr - 96*Q0*Q5*Q9*rr - 128*Q3*Q7*Q9*rr, 
 128*Q1^2*Q3 - 24*Q0*Q3^2 - 30*Q0*Q1*Q4 + 32*Q4^2*Q5 + 96*Q1*Q5^2 - 
  92*Q1*Q2*Q6 + 40*Q3*Q4*Q6 + 2*Q0*Q5*Q6 + 28*Q0*Q1*Q7 - 28*Q3*Q6*Q7 - 
  70*Q2*Q3*Q8 - 91*Q1*Q2*Q9 - 28*Q3*Q4*Q9 + 64*Q1^2*Q3*rr - 8*Q0*Q3^2*rr + 
  22*Q0*Q1*Q4*rr - 32*Q4^2*Q5*rr + 52*Q1*Q2*Q6*rr - 56*Q3*Q4*Q6*rr + 
  6*Q0*Q5*Q6*rr - 20*Q0*Q1*Q7*rr - 32*Q4*Q5*Q7*rr - 44*Q3*Q6*Q7*rr + 
  18*Q2*Q3*Q8*rr + 49*Q1*Q2*Q9*rr + 20*Q3*Q4*Q9*rr, 
 9*Q0^2*Q2 - 200*Q0*Q3^2 - 144*Q0*Q1*Q4 + 128*Q2^2*Q4 - 512*Q4^2*Q5 - 
  208*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 440*Q0*Q5*Q6 - 504*Q0*Q1*Q7 + 224*Q2^2*Q7 - 
  672*Q3*Q6*Q7 + 448*Q0*Q6*Q8 - 448*Q3*Q4*Q9 - 1120*Q3*Q7*Q9 + 896*Q0*Q8*Q9 - 
  5*Q0^2*Q2*rr + 40*Q0*Q3^2*rr - 176*Q0*Q1*Q4*rr - 112*Q1*Q2*Q6*rr - 
  384*Q3*Q4*Q6*rr + 40*Q0*Q5*Q6*rr - 104*Q0*Q1*Q7*rr + 160*Q2^2*Q7*rr - 
  224*Q3*Q6*Q7*rr + 64*Q0*Q6*Q8*rr - 192*Q3*Q4*Q9*rr - 224*Q3*Q7*Q9*rr, 
 -105*Q0^2*Q2 - 392*Q1^2*Q3 + 322*Q0*Q3^2 + 252*Q0*Q1*Q4 + 112*Q2^2*Q4 - 
  672*Q1*Q5^2 + 448*Q1*Q2*Q6 - 336*Q0*Q5*Q6 + 224*Q3*Q6*Q7 - 224*Q1*Q5*Q8 + 
  280*Q1*Q8^2 + 896*Q1*Q2*Q9 + 448*Q3*Q4*Q9 + 448*Q3*Q7*Q9 - 280*Q0*Q8*Q9 - 
  27*Q0^2*Q2*rr - 216*Q1^2*Q3*rr + 6*Q0*Q3^2*rr - 12*Q0*Q1*Q4*rr + 
  16*Q2^2*Q4*rr + 32*Q1*Q5^2*rr + 64*Q1*Q2*Q6*rr + 320*Q3*Q4*Q6*rr + 
  16*Q0*Q5*Q6*rr + 224*Q3*Q6*Q7*rr + 224*Q1*Q5*Q8*rr + 56*Q1*Q8^2*rr + 
  56*Q0*Q8*Q9*rr, 28*Q1^2*Q3 + 42*Q0*Q3^2 + 133*Q0*Q1*Q4 - 238*Q2^2*Q4 + 
  112*Q2*Q3*Q5 + 336*Q4^2*Q5 + 168*Q1*Q2*Q6 + 140*Q3*Q4*Q6 - 77*Q0*Q5*Q6 - 
  56*Q4*Q5*Q7 + 56*Q3*Q6*Q7 + 140*Q2*Q3*Q8 + 224*Q4^2*Q8 + 196*Q4*Q7*Q8 - 
  252*Q3*Q4*Q9 - 4*Q1^2*Q3*rr - 26*Q0*Q3^2*rr + 39*Q0*Q1*Q4*rr - 
  2*Q2^2*Q4*rr + 40*Q2*Q3*Q5*rr + 80*Q4^2*Q5*rr + 56*Q1*Q2*Q6*rr - 
  68*Q3*Q4*Q6*rr + 57*Q0*Q5*Q6*rr - 56*Q4*Q5*Q7*rr + 56*Q3*Q6*Q7*rr + 
  28*Q2*Q3*Q8*rr - 28*Q4*Q7*Q8*rr - 140*Q3*Q4*Q9*rr, 
 -777*Q0^2*Q2 - 784*Q1^2*Q3 + 476*Q0*Q3^2 + 5488*Q2*Q3*Q5 + 2688*Q1*Q5^2 - 
  448*Q1*Q2*Q6 - 2688*Q3*Q4*Q6 + 4088*Q0*Q5*Q6 - 5376*Q6^3 - 2128*Q0*Q1*Q7 + 
  896*Q3*Q6*Q7 + 672*Q1*Q5*Q8 - 5376*Q3*Q4*Q9 - 1456*Q0*Q5*Q9 - 
  13440*Q6^2*Q9 - 6272*Q6*Q9^2 - 123*Q0^2*Q2*rr - 304*Q1^2*Q3*rr + 
  20*Q0*Q3^2*rr - 944*Q2*Q3*Q5*rr + 896*Q1*Q5^2*rr + 192*Q1*Q2*Q6*rr - 
  2432*Q3*Q4*Q6*rr + 232*Q0*Q5*Q6*rr + 256*Q6^3*rr - 112*Q0*Q1*Q7*rr + 
  224*Q1*Q5*Q8*rr - 1792*Q3*Q4*Q9*rr - 784*Q0*Q5*Q9*rr + 2688*Q6^2*Q9*rr + 
  2688*Q6*Q9^2*rr, -185*Q0^2*Q2 - 416*Q1^2*Q3 + 424*Q0*Q1*Q4 + 288*Q2^2*Q4 + 
  1440*Q1*Q2*Q6 + 400*Q0*Q5*Q6 - 176*Q6^3 - 140*Q0*Q1*Q7 + 168*Q2^2*Q7 + 
  1120*Q4*Q5*Q7 + 448*Q5*Q7^2 + 224*Q2*Q3*Q8 - 280*Q0*Q6*Q8 + 896*Q4*Q7*Q8 + 
  784*Q7^2*Q8 + 896*Q1*Q2*Q9 - 560*Q3*Q7*Q9 - 11*Q0^2*Q2*rr - 
  352*Q1^2*Q3*rr - 264*Q0*Q1*Q4*rr + 224*Q2^2*Q4*rr - 128*Q2*Q3*Q5*rr - 
  544*Q1*Q2*Q6*rr + 128*Q3*Q4*Q6*rr - 80*Q0*Q5*Q6*rr - 16*Q6^3*rr - 
  36*Q0*Q1*Q7*rr + 248*Q2^2*Q7*rr + 160*Q4*Q5*Q7*rr + 32*Q2*Q3*Q8*rr - 
  72*Q0*Q6*Q8*rr - 112*Q7^2*Q8*rr - 384*Q1*Q2*Q9*rr - 112*Q3*Q7*Q9*rr, 
 -12*Q1^3 - 8*Q0*Q1*Q3 - 32*Q2^2*Q3 - 13*Q0^2*Q4 + 16*Q2*Q4^2 - 36*Q1*Q2*Q5 - 
  14*Q0*Q2*Q6 + 32*Q1*Q4*Q6 + 28*Q2*Q4*Q7 - 28*Q1*Q2*Q8 + 4*Q1^3*rr - 
  7*Q0^2*Q4*rr + 16*Q2*Q4^2*rr - 20*Q1*Q2*Q5*rr - 10*Q0*Q2*Q6*rr + 
  12*Q2*Q4*Q7*rr - 12*Q1*Q2*Q8*rr, 112*Q0*Q1*Q3 + 168*Q2^2*Q3 + 21*Q0^2*Q4 + 
  112*Q2*Q4^2 + 56*Q0*Q2*Q6 + 56*Q3^2*Q6 + 28*Q2*Q4*Q7 - 168*Q1*Q2*Q8 + 
  112*Q0*Q2*Q9 + 8*Q2^2*Q3*rr + 31*Q0^2*Q4*rr - 80*Q2*Q4^2*rr + 
  64*Q1*Q2*Q5*rr + 72*Q0*Q2*Q6*rr - 8*Q3^2*Q6*rr - 84*Q2*Q4*Q7*rr + 
  56*Q1*Q2*Q8*rr, -35*Q0^2*Q4 + 56*Q0*Q5^2 - 112*Q0*Q2*Q6 - 56*Q1*Q4*Q6 + 
  42*Q0^2*Q7 + 84*Q1*Q2*Q8 + 56*Q0*Q5*Q8 - 112*Q0*Q2*Q9 + 32*Q0*Q1*Q3*rr + 
  32*Q2^2*Q3*rr + 23*Q0^2*Q4*rr + 32*Q1*Q2*Q5*rr + 8*Q0*Q5^2*rr + 
  16*Q3^2*Q6*rr + 8*Q1*Q4*Q6*rr + 14*Q0^2*Q7*rr - 28*Q1*Q2*Q8*rr, 
 -4*Q0*Q1*Q3 + 16*Q2^2*Q3 + 5*Q0^2*Q4 + 32*Q2*Q4^2 + 64*Q1*Q2*Q5 + 
  4*Q0*Q2*Q6 + 32*Q3^2*Q6 + 32*Q1*Q4*Q6 + 16*Q5*Q6^2 - 35*Q0^2*Q7 + 
  224*Q2*Q4*Q7 + 154*Q2*Q7^2 - 12*Q0*Q1*Q3*rr - 16*Q2^2*Q3*rr - 
  17*Q0^2*Q4*rr + 32*Q2*Q4^2*rr - 20*Q0*Q2*Q6*rr - 16*Q5*Q6^2*rr - 
  9*Q0^2*Q7*rr + 32*Q2*Q4*Q7*rr - 14*Q2*Q7^2*rr, 
 21*Q1^3 + 8*Q0*Q1*Q3 + 32*Q2^2*Q3 + 22*Q0^2*Q4 + 16*Q1*Q2*Q5 + 12*Q3*Q4*Q5 - 
  6*Q0*Q2*Q6 + 4*Q3^2*Q6 - 32*Q1*Q4*Q6 + 7*Q0*Q2*Q9 - 14*Q1*Q7*Q9 - Q1^3*rr + 
  8*Q2^2*Q3*rr + 2*Q0^2*Q4*rr + 16*Q1*Q2*Q5*rr + 4*Q3*Q4*Q5*rr + 
  14*Q0*Q2*Q6*rr + 4*Q3^2*Q6*rr - 16*Q1*Q6*Q7*rr + 13*Q0*Q2*Q9*rr + 
  8*Q1*Q4*Q9*rr - 14*Q1*Q7*Q9*rr, 8*Q1^3 + 5*Q0*Q1*Q3 - 24*Q2^2*Q3 - 
  16*Q1*Q2*Q5 + 80*Q3*Q4*Q5 - 2*Q0*Q2*Q6 - 18*Q3^2*Q6 + 8*Q1*Q4*Q6 + 
  28*Q3*Q5*Q7 + 56*Q3*Q4*Q8 + 42*Q3*Q7*Q8 - 42*Q3^2*Q9 + 8*Q1^3*rr - 
  13*Q0*Q1*Q3*rr + 12*Q2^2*Q3*rr - 6*Q0*Q2*Q6*rr - 10*Q3^2*Q6*rr - 
  8*Q1*Q4*Q6*rr - 4*Q3*Q5*Q7*rr - 8*Q3*Q4*Q8*rr - 14*Q3*Q7*Q8*rr - 
  2*Q3^2*Q9*rr, 8*Q0*Q1*Q3 - 44*Q2^2*Q3 - 7*Q0^2*Q4 + 16*Q3*Q4*Q5 - 
  24*Q0*Q5^2 - 8*Q0*Q2*Q6 + 4*Q3^2*Q6 + 8*Q1*Q4*Q6 - 56*Q0*Q5*Q8 - 
  14*Q0*Q2*Q9 - 14*Q3^2*Q9 - 14*Q1*Q4*Q9 + 4*Q2^2*Q3*rr + 11*Q0^2*Q4*rr + 
  16*Q3*Q4*Q5*rr - 8*Q0*Q5^2*rr - 8*Q0*Q2*Q6*rr - 12*Q3^2*Q6*rr - 
  24*Q1*Q4*Q6*rr - 8*Q0*Q5*Q8*rr + 10*Q0*Q2*Q9*rr - 22*Q3^2*Q9*rr - 
  22*Q1*Q4*Q9*rr, -2*Q1^3 + 18*Q0*Q1*Q3 + 17*Q0^2*Q4 - 22*Q1*Q2*Q5 - 
  8*Q0*Q5^2 + 32*Q3^2*Q6 + 8*Q0^2*Q7 + 4*Q3*Q5*Q7 - 20*Q1*Q2*Q8 - 
  10*Q0*Q5*Q8 + 3*Q0*Q2*Q9 + 13*Q3^2*Q9 - 13*Q1*Q4*Q9 + 6*Q1^3*rr - 
  6*Q0*Q1*Q3*rr + 3*Q0^2*Q4*rr + 2*Q1*Q2*Q5*rr - 8*Q0*Q5^2*rr - 
  12*Q3*Q5*Q7*rr - 4*Q1*Q2*Q8*rr - 2*Q0*Q5*Q8*rr + 7*Q0*Q2*Q9*rr - 
  7*Q3^2*Q9*rr + 7*Q1*Q4*Q9*rr, 28*Q0*Q1*Q3 - 8*Q2^2*Q3 + 53*Q0^2*Q4 - 
  96*Q1*Q2*Q5 + 64*Q3*Q4*Q5 + 20*Q0*Q5^2 - 64*Q0*Q2*Q6 + 56*Q3^2*Q6 - 
  32*Q5*Q6^2 + 42*Q0^2*Q7 - 112*Q1*Q2*Q8 - 56*Q1*Q4*Q9 - 56*Q5*Q6*Q9 + 
  32*Q1^3*rr - 28*Q0*Q1*Q3*rr + 24*Q2^2*Q3*rr - Q0^2*Q4*rr - 4*Q0*Q5^2*rr - 
  8*Q3^2*Q6*rr - 32*Q5*Q6^2*rr - 2*Q0^2*Q7*rr + 16*Q1*Q2*Q8*rr + 
  40*Q1*Q4*Q9*rr - 24*Q5*Q6*Q9*rr, -196*Q1^3 + 196*Q0*Q1*Q3 + 112*Q2^2*Q3 + 
  168*Q1*Q2*Q5 + 70*Q0*Q5^2 + 105*Q0*Q2*Q6 + 70*Q3^2*Q6 + 392*Q1*Q4*Q6 + 
  56*Q5*Q6^2 + 280*Q1*Q6*Q7 - 112*Q1*Q2*Q8 + 224*Q3*Q4*Q8 + 154*Q0*Q5*Q8 + 
  56*Q6^2*Q8 + 224*Q1*Q4*Q9 + 392*Q1*Q7*Q9 + 20*Q1^3*rr + 12*Q0*Q1*Q3*rr - 
  48*Q2^2*Q3*rr - 104*Q1*Q2*Q5*rr + 18*Q0*Q5^2*rr + 43*Q0*Q2*Q6*rr + 
  2*Q3^2*Q6*rr + 136*Q1*Q4*Q6*rr - 24*Q5*Q6^2*rr + 56*Q1*Q6*Q7*rr - 
  112*Q1*Q2*Q8*rr + 14*Q0*Q5*Q8*rr - 56*Q6^2*Q8*rr - 56*Q1*Q7*Q9*rr - 
  112*Q6*Q8*Q9*rr, 112*Q1^3 + 84*Q0*Q1*Q3 + 287*Q0^2*Q4 - 784*Q2*Q4^2 + 
  112*Q1*Q2*Q5 + 336*Q0*Q2*Q6 - 224*Q1*Q4*Q6 + 126*Q0^2*Q7 - 1288*Q2*Q4*Q7 - 
  238*Q2*Q7^2 + 448*Q1*Q2*Q8 + 308*Q0*Q5*Q8 + 140*Q3*Q7*Q8 + 224*Q0*Q8^2 - 
  308*Q1*Q7*Q9 - 168*Q6*Q8*Q9 - 16*Q1^3*rr - 36*Q0*Q1*Q3*rr - 3*Q0^2*Q4*rr - 
  48*Q2*Q4^2*rr + 112*Q1*Q2*Q5*rr + 48*Q0*Q2*Q6*rr + 96*Q1*Q4*Q6*rr + 
  64*Q5*Q6^2*rr - 70*Q0^2*Q7*rr + 280*Q2*Q4*Q7*rr + 266*Q2*Q7^2*rr + 
  28*Q0*Q5*Q8*rr + 28*Q3*Q7*Q8*rr + 28*Q1*Q7*Q9*rr + 56*Q6*Q8*Q9*rr, 
 -40*Q0*Q1*Q3 - 64*Q2^2*Q3 + 60*Q0^2*Q4 - 288*Q2*Q4^2 + 159*Q0*Q2*Q6 - 
  24*Q1*Q4*Q6 + 64*Q0^2*Q7 - 528*Q2*Q4*Q7 - 48*Q1*Q6*Q7 - 156*Q2*Q7^2 + 
  152*Q1*Q2*Q8 + 8*Q0*Q8^2 + 4*Q0*Q2*Q9 + 40*Q3^2*Q9 + 64*Q1*Q4*Q9 - 
  64*Q1*Q7*Q9 + 40*Q5*Q9^2 + 42*Q8*Q9^2 - 24*Q0*Q1*Q3*rr - 32*Q2^2*Q3*rr - 
  12*Q0^2*Q4*rr - 32*Q2*Q4^2*rr - 35*Q0*Q2*Q6*rr + 24*Q1*Q4*Q6*rr + 
  64*Q2*Q4*Q7*rr + 16*Q1*Q6*Q7*rr + 84*Q2*Q7^2*rr + 40*Q1*Q2*Q8*rr + 
  8*Q0*Q8^2*rr - 52*Q0*Q2*Q9*rr - 8*Q3^2*Q9*rr + 8*Q5*Q9^2*rr + 2*Q8*Q9^2*rr, 
 12*Q0*Q1^2 + 32*Q1*Q2^2 - 13*Q0^2*Q3 + 32*Q2*Q3*Q4 + 4*Q0*Q2*Q5 + 
  32*Q1*Q3*Q6 + 56*Q2*Q3*Q7 + 4*Q0*Q1^2*rr - 7*Q0^2*Q3*rr + 32*Q2*Q3*Q4*rr + 
  12*Q0*Q2*Q5*rr + 24*Q2*Q3*Q7*rr, -16*Q0*Q1^2 + 32*Q0^2*Q3 - 20*Q2*Q3*Q4 + 
  4*Q0*Q2*Q5 - 44*Q3^2*Q5 + 24*Q0*Q4*Q6 + 40*Q2*Q6^2 - 42*Q2*Q3*Q7 - 
  35*Q3^2*Q8 + 42*Q2*Q6*Q9 - 4*Q2*Q3*Q4*rr - 4*Q0*Q2*Q5*rr + 4*Q3^2*Q5*rr + 
  8*Q0*Q4*Q6*rr + 8*Q2*Q6^2*rr - 2*Q2*Q3*Q7*rr + 9*Q3^2*Q8*rr + 
  2*Q2*Q6*Q9*rr, 504*Q0*Q1^2 - 707*Q0^2*Q3 + 1456*Q2*Q3*Q4 + 224*Q0*Q2*Q5 + 
  448*Q3^2*Q5 + 448*Q1*Q4*Q5 + 448*Q1*Q3*Q6 + 56*Q0*Q4*Q6 + 1792*Q2*Q3*Q7 + 
  168*Q0*Q2*Q8 + 448*Q3^2*Q8 + 448*Q1*Q4*Q8 - 24*Q0*Q1^2*rr - 
  105*Q0^2*Q3*rr + 272*Q2*Q3*Q4*rr + 160*Q0*Q2*Q5*rr + 64*Q3^2*Q5*rr + 
  64*Q1*Q4*Q5*rr - 192*Q1*Q3*Q6*rr - 88*Q0*Q4*Q6*rr + 56*Q0*Q2*Q8*rr, 
 20*Q0*Q1^2 - 16*Q1*Q2^2 - 11*Q0^2*Q3 + 8*Q2*Q3*Q4 - 17*Q0*Q2*Q5 - 
  16*Q3^2*Q5 + 96*Q1*Q4*Q5 + 48*Q1*Q3*Q6 - 49*Q0*Q4*Q6 + 48*Q5^2*Q6 + 
  8*Q2*Q6^2 + 56*Q5*Q6*Q8 - 4*Q0*Q1^2*rr + 16*Q1*Q2^2*rr - Q0^2*Q3*rr + 
  24*Q2*Q3*Q4*rr + 13*Q0*Q2*Q5*rr - 16*Q3^2*Q5*rr + 16*Q1*Q3*Q6*rr + 
  13*Q0*Q4*Q6*rr + 16*Q5^2*Q6*rr + 24*Q2*Q6^2*rr - 32*Q1*Q5*Q7*rr - 
  24*Q5*Q6*Q8*rr, -12*Q0*Q1^2 + 48*Q1*Q2^2 - 9*Q0^2*Q3 + 128*Q2*Q3*Q4 + 
  256*Q4^3 + 8*Q0*Q2*Q5 - 256*Q1*Q4*Q5 + 48*Q1*Q3*Q6 + 64*Q2*Q6^2 + 
  224*Q4^2*Q7 - 336*Q1*Q4*Q8 + 112*Q1*Q3*Q9 + 224*Q0*Q4*Q9 + 28*Q0*Q1^2*rr - 
  48*Q1*Q2^2*rr + 5*Q0^2*Q3*rr + 24*Q0*Q2*Q5*rr - 48*Q1*Q3*Q6*rr - 
  64*Q2*Q6^2*rr - 32*Q4^2*Q7*rr + 32*Q0*Q2*Q8*rr - 16*Q1*Q4*Q8*rr - 
  80*Q1*Q3*Q9*rr + 32*Q0*Q4*Q9*rr - 64*Q2*Q6*Q9*rr, 
 148*Q0*Q1^2 - 48*Q1*Q2^2 - 39*Q0^2*Q3 + 128*Q2*Q3*Q4 + 18*Q0*Q2*Q5 - 
  68*Q0*Q4*Q6 - 352*Q2*Q6^2 + 160*Q2*Q3*Q7 - 32*Q0*Q6*Q7 - 184*Q0*Q2*Q8 - 
  64*Q1*Q4*Q8 - 160*Q1*Q3*Q9 - 304*Q2*Q6*Q9 + 60*Q0*Q1^2*rr - 
  144*Q1*Q2^2*rr - 21*Q0^2*Q3*rr - 10*Q0*Q2*Q5*rr - 76*Q0*Q4*Q6*rr - 
  32*Q2*Q6^2*rr + 64*Q2*Q3*Q7*rr - 128*Q1*Q5*Q7*rr - 96*Q0*Q6*Q7*rr + 
  24*Q0*Q2*Q8*rr - 128*Q1*Q7*Q8*rr - 32*Q1*Q3*Q9*rr - 16*Q2*Q6*Q9*rr, 
 -24*Q0*Q1^2 + 128*Q1*Q2^2 - 92*Q2*Q3*Q4 - 30*Q0*Q2*Q5 + 40*Q1*Q4*Q5 + 
  2*Q0*Q4*Q6 + 32*Q5^2*Q6 + 96*Q2*Q6^2 - 91*Q2*Q3*Q7 - 28*Q1*Q5*Q7 + 
  28*Q0*Q2*Q8 - 28*Q1*Q4*Q8 - 70*Q1*Q3*Q9 - 8*Q0*Q1^2*rr + 64*Q1*Q2^2*rr + 
  52*Q2*Q3*Q4*rr + 22*Q0*Q2*Q5*rr - 56*Q1*Q4*Q5*rr + 6*Q0*Q4*Q6*rr - 
  32*Q5^2*Q6*rr + 49*Q2*Q3*Q7*rr + 20*Q1*Q5*Q7*rr - 20*Q0*Q2*Q8*rr - 
  44*Q1*Q4*Q8*rr - 32*Q5*Q6*Q8*rr + 18*Q1*Q3*Q9*rr, 
 -200*Q0*Q1^2 + 9*Q0^2*Q3 - 208*Q2*Q3*Q4 - 144*Q0*Q2*Q5 + 128*Q3^2*Q5 - 
  256*Q1*Q4*Q5 + 440*Q0*Q4*Q6 - 512*Q5^2*Q6 - 448*Q1*Q5*Q7 - 504*Q0*Q2*Q8 + 
  224*Q3^2*Q8 - 672*Q1*Q4*Q8 - 1120*Q1*Q7*Q8 + 448*Q0*Q4*Q9 + 896*Q0*Q7*Q9 + 
  40*Q0*Q1^2*rr - 5*Q0^2*Q3*rr - 112*Q2*Q3*Q4*rr - 176*Q0*Q2*Q5*rr - 
  384*Q1*Q4*Q5*rr + 40*Q0*Q4*Q6*rr - 192*Q1*Q5*Q7*rr - 104*Q0*Q2*Q8*rr + 
  160*Q3^2*Q8*rr - 224*Q1*Q4*Q8*rr - 224*Q1*Q7*Q8*rr + 64*Q0*Q4*Q9*rr, 
 322*Q0*Q1^2 - 392*Q1*Q2^2 - 105*Q0^2*Q3 + 448*Q2*Q3*Q4 + 252*Q0*Q2*Q5 + 
  112*Q3^2*Q5 - 336*Q0*Q4*Q6 - 672*Q2*Q6^2 + 896*Q2*Q3*Q7 + 448*Q1*Q5*Q7 + 
  224*Q1*Q4*Q8 + 448*Q1*Q7*Q8 - 224*Q2*Q6*Q9 - 280*Q0*Q7*Q9 + 280*Q2*Q9^2 + 
  6*Q0*Q1^2*rr - 216*Q1*Q2^2*rr - 27*Q0^2*Q3*rr + 64*Q2*Q3*Q4*rr - 
  12*Q0*Q2*Q5*rr + 16*Q3^2*Q5*rr + 320*Q1*Q4*Q5*rr + 16*Q0*Q4*Q6*rr + 
  32*Q2*Q6^2*rr + 224*Q1*Q4*Q8*rr + 224*Q2*Q6*Q9*rr + 56*Q0*Q7*Q9*rr + 
  56*Q2*Q9^2*rr, 42*Q0*Q1^2 + 28*Q1*Q2^2 + 168*Q2*Q3*Q4 + 133*Q0*Q2*Q5 - 
  238*Q3^2*Q5 + 140*Q1*Q4*Q5 + 112*Q1*Q3*Q6 - 77*Q0*Q4*Q6 + 336*Q5^2*Q6 - 
  252*Q1*Q5*Q7 + 56*Q1*Q4*Q8 - 56*Q5*Q6*Q8 + 140*Q1*Q3*Q9 + 224*Q5^2*Q9 + 
  196*Q5*Q8*Q9 - 26*Q0*Q1^2*rr - 4*Q1*Q2^2*rr + 56*Q2*Q3*Q4*rr + 
  39*Q0*Q2*Q5*rr - 2*Q3^2*Q5*rr - 68*Q1*Q4*Q5*rr + 40*Q1*Q3*Q6*rr + 
  57*Q0*Q4*Q6*rr + 80*Q5^2*Q6*rr - 140*Q1*Q5*Q7*rr + 56*Q1*Q4*Q8*rr - 
  56*Q5*Q6*Q8*rr + 28*Q1*Q3*Q9*rr - 28*Q5*Q8*Q9*rr, 
 476*Q0*Q1^2 - 784*Q1*Q2^2 - 777*Q0^2*Q3 - 448*Q2*Q3*Q4 - 5376*Q4^3 - 
  2688*Q1*Q4*Q5 + 5488*Q1*Q3*Q6 + 4088*Q0*Q4*Q6 + 2688*Q2*Q6^2 - 
  13440*Q4^2*Q7 - 5376*Q1*Q5*Q7 - 1456*Q0*Q6*Q7 - 6272*Q4*Q7^2 - 
  2128*Q0*Q2*Q8 + 896*Q1*Q4*Q8 + 672*Q2*Q6*Q9 + 20*Q0*Q1^2*rr - 
  304*Q1*Q2^2*rr - 123*Q0^2*Q3*rr + 192*Q2*Q3*Q4*rr + 256*Q4^3*rr - 
  2432*Q1*Q4*Q5*rr - 944*Q1*Q3*Q6*rr + 232*Q0*Q4*Q6*rr + 896*Q2*Q6^2*rr + 
  2688*Q4^2*Q7*rr - 1792*Q1*Q5*Q7*rr - 784*Q0*Q6*Q7*rr + 2688*Q4*Q7^2*rr - 
  112*Q0*Q2*Q8*rr + 224*Q2*Q6*Q9*rr, -416*Q1*Q2^2 - 185*Q0^2*Q3 + 
  1440*Q2*Q3*Q4 - 176*Q4^3 + 424*Q0*Q2*Q5 + 288*Q3^2*Q5 + 400*Q0*Q4*Q6 + 
  896*Q2*Q3*Q7 - 140*Q0*Q2*Q8 + 168*Q3^2*Q8 + 1120*Q5*Q6*Q8 - 560*Q1*Q7*Q8 + 
  448*Q6*Q8^2 + 224*Q1*Q3*Q9 - 280*Q0*Q4*Q9 + 896*Q5*Q8*Q9 + 784*Q8^2*Q9 - 
  352*Q1*Q2^2*rr - 11*Q0^2*Q3*rr - 544*Q2*Q3*Q4*rr - 16*Q4^3*rr - 
  264*Q0*Q2*Q5*rr + 224*Q3^2*Q5*rr + 128*Q1*Q4*Q5*rr - 128*Q1*Q3*Q6*rr - 
  80*Q0*Q4*Q6*rr - 384*Q2*Q3*Q7*rr - 36*Q0*Q2*Q8*rr + 248*Q3^2*Q8*rr + 
  160*Q5*Q6*Q8*rr - 112*Q1*Q7*Q8*rr + 32*Q1*Q3*Q9*rr - 72*Q0*Q4*Q9*rr - 
  112*Q8^2*Q9*rr, -13*Q0^2*Q1 + 12*Q0*Q2^2 + 32*Q2*Q3^2 + 32*Q1*Q2*Q4 + 
  32*Q1*Q3*Q5 + 4*Q0*Q3*Q6 + 56*Q1*Q3*Q8 - 7*Q0^2*Q1*rr + 4*Q0*Q2^2*rr + 
  32*Q1*Q3*Q5*rr + 12*Q0*Q3*Q6*rr + 24*Q1*Q3*Q8*rr, 
 32*Q0^2*Q1 - 16*Q0*Q2^2 + 40*Q3*Q4^2 - 20*Q1*Q3*Q5 + 24*Q0*Q4*Q5 - 
  44*Q1^2*Q6 + 4*Q0*Q3*Q6 + 42*Q3*Q4*Q7 - 42*Q1*Q3*Q8 - 35*Q1^2*Q9 + 
  8*Q3*Q4^2*rr - 4*Q1*Q3*Q5*rr + 8*Q0*Q4*Q5*rr + 4*Q1^2*Q6*rr - 
  4*Q0*Q3*Q6*rr + 2*Q3*Q4*Q7*rr - 2*Q1*Q3*Q8*rr + 9*Q1^2*Q9*rr, 
 -707*Q0^2*Q1 + 504*Q0*Q2^2 + 448*Q1*Q2*Q4 + 1456*Q1*Q3*Q5 + 56*Q0*Q4*Q5 + 
  448*Q1^2*Q6 + 224*Q0*Q3*Q6 + 448*Q2*Q5*Q6 + 1792*Q1*Q3*Q8 + 448*Q1^2*Q9 + 
  168*Q0*Q3*Q9 + 448*Q2*Q5*Q9 - 105*Q0^2*Q1*rr - 24*Q0*Q2^2*rr - 
  192*Q1*Q2*Q4*rr + 272*Q1*Q3*Q5*rr - 88*Q0*Q4*Q5*rr + 64*Q1^2*Q6*rr + 
  160*Q0*Q3*Q6*rr + 64*Q2*Q5*Q6*rr + 56*Q0*Q3*Q9*rr, 
 -11*Q0^2*Q1 + 20*Q0*Q2^2 - 16*Q2*Q3^2 + 48*Q1*Q2*Q4 + 8*Q3*Q4^2 + 
  8*Q1*Q3*Q5 - 49*Q0*Q4*Q5 - 16*Q1^2*Q6 - 17*Q0*Q3*Q6 + 96*Q2*Q5*Q6 + 
  48*Q4*Q6^2 + 56*Q4*Q6*Q9 - Q0^2*Q1*rr - 4*Q0*Q2^2*rr + 16*Q2*Q3^2*rr + 
  16*Q1*Q2*Q4*rr + 24*Q3*Q4^2*rr + 24*Q1*Q3*Q5*rr + 13*Q0*Q4*Q5*rr - 
  16*Q1^2*Q6*rr + 13*Q0*Q3*Q6*rr + 16*Q4*Q6^2*rr - 32*Q2*Q6*Q8*rr - 
  24*Q4*Q6*Q9*rr, -9*Q0^2*Q1 - 12*Q0*Q2^2 + 48*Q2*Q3^2 + 48*Q1*Q2*Q4 + 
  64*Q3*Q4^2 + 128*Q1*Q3*Q5 + 256*Q5^3 + 8*Q0*Q3*Q6 - 256*Q2*Q5*Q6 + 
  112*Q1*Q2*Q7 + 224*Q0*Q5*Q7 + 224*Q5^2*Q8 - 336*Q2*Q5*Q9 + 5*Q0^2*Q1*rr + 
  28*Q0*Q2^2*rr - 48*Q2*Q3^2*rr - 48*Q1*Q2*Q4*rr - 64*Q3*Q4^2*rr + 
  24*Q0*Q3*Q6*rr - 80*Q1*Q2*Q7*rr - 64*Q3*Q4*Q7*rr + 32*Q0*Q5*Q7*rr - 
  32*Q5^2*Q8*rr + 32*Q0*Q3*Q9*rr - 16*Q2*Q5*Q9*rr, 
 -39*Q0^2*Q1 + 148*Q0*Q2^2 - 48*Q2*Q3^2 - 352*Q3*Q4^2 + 128*Q1*Q3*Q5 - 
  68*Q0*Q4*Q5 + 18*Q0*Q3*Q6 - 160*Q1*Q2*Q7 - 304*Q3*Q4*Q7 + 160*Q1*Q3*Q8 - 
  32*Q0*Q4*Q8 - 184*Q0*Q3*Q9 - 64*Q2*Q5*Q9 - 21*Q0^2*Q1*rr + 60*Q0*Q2^2*rr - 
  144*Q2*Q3^2*rr - 32*Q3*Q4^2*rr - 76*Q0*Q4*Q5*rr - 10*Q0*Q3*Q6*rr - 
  32*Q1*Q2*Q7*rr - 16*Q3*Q4*Q7*rr + 64*Q1*Q3*Q8*rr - 96*Q0*Q4*Q8*rr - 
  128*Q2*Q6*Q8*rr + 24*Q0*Q3*Q9*rr - 128*Q2*Q8*Q9*rr, 
 -24*Q0*Q2^2 + 128*Q2*Q3^2 + 96*Q3*Q4^2 - 92*Q1*Q3*Q5 + 2*Q0*Q4*Q5 - 
  30*Q0*Q3*Q6 + 40*Q2*Q5*Q6 + 32*Q4*Q6^2 - 70*Q1*Q2*Q7 - 91*Q1*Q3*Q8 - 
  28*Q2*Q6*Q8 + 28*Q0*Q3*Q9 - 28*Q2*Q5*Q9 - 8*Q0*Q2^2*rr + 64*Q2*Q3^2*rr + 
  52*Q1*Q3*Q5*rr + 6*Q0*Q4*Q5*rr + 22*Q0*Q3*Q6*rr - 56*Q2*Q5*Q6*rr - 
  32*Q4*Q6^2*rr + 18*Q1*Q2*Q7*rr + 49*Q1*Q3*Q8*rr + 20*Q2*Q6*Q8*rr - 
  20*Q0*Q3*Q9*rr - 44*Q2*Q5*Q9*rr - 32*Q4*Q6*Q9*rr, 
 9*Q0^2*Q1 - 200*Q0*Q2^2 - 208*Q1*Q3*Q5 + 440*Q0*Q4*Q5 + 128*Q1^2*Q6 - 
  144*Q0*Q3*Q6 - 256*Q2*Q5*Q6 - 512*Q4*Q6^2 + 448*Q0*Q5*Q7 - 448*Q2*Q6*Q8 + 
  896*Q0*Q7*Q8 + 224*Q1^2*Q9 - 504*Q0*Q3*Q9 - 672*Q2*Q5*Q9 - 1120*Q2*Q8*Q9 - 
  5*Q0^2*Q1*rr + 40*Q0*Q2^2*rr - 112*Q1*Q3*Q5*rr + 40*Q0*Q4*Q5*rr - 
  176*Q0*Q3*Q6*rr - 384*Q2*Q5*Q6*rr + 64*Q0*Q5*Q7*rr - 192*Q2*Q6*Q8*rr + 
  160*Q1^2*Q9*rr - 104*Q0*Q3*Q9*rr - 224*Q2*Q5*Q9*rr - 224*Q2*Q8*Q9*rr, 
 -105*Q0^2*Q1 + 322*Q0*Q2^2 - 392*Q2*Q3^2 - 672*Q3*Q4^2 + 448*Q1*Q3*Q5 - 
  336*Q0*Q4*Q5 + 112*Q1^2*Q6 + 252*Q0*Q3*Q6 - 224*Q3*Q4*Q7 + 280*Q3*Q7^2 + 
  896*Q1*Q3*Q8 + 448*Q2*Q6*Q8 - 280*Q0*Q7*Q8 + 224*Q2*Q5*Q9 + 448*Q2*Q8*Q9 - 
  27*Q0^2*Q1*rr + 6*Q0*Q2^2*rr - 216*Q2*Q3^2*rr + 32*Q3*Q4^2*rr + 
  64*Q1*Q3*Q5*rr + 16*Q0*Q4*Q5*rr + 16*Q1^2*Q6*rr - 12*Q0*Q3*Q6*rr + 
  320*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr + 56*Q3*Q7^2*rr + 56*Q0*Q7*Q8*rr + 
  224*Q2*Q5*Q9*rr, 42*Q0*Q2^2 + 28*Q2*Q3^2 + 112*Q1*Q2*Q4 + 168*Q1*Q3*Q5 - 
  77*Q0*Q4*Q5 - 238*Q1^2*Q6 + 133*Q0*Q3*Q6 + 140*Q2*Q5*Q6 + 336*Q4*Q6^2 + 
  140*Q1*Q2*Q7 + 224*Q6^2*Q7 - 252*Q2*Q6*Q8 + 56*Q2*Q5*Q9 - 56*Q4*Q6*Q9 + 
  196*Q6*Q7*Q9 - 26*Q0*Q2^2*rr - 4*Q2*Q3^2*rr + 40*Q1*Q2*Q4*rr + 
  56*Q1*Q3*Q5*rr + 57*Q0*Q4*Q5*rr - 2*Q1^2*Q6*rr + 39*Q0*Q3*Q6*rr - 
  68*Q2*Q5*Q6*rr + 80*Q4*Q6^2*rr + 28*Q1*Q2*Q7*rr - 140*Q2*Q6*Q8*rr + 
  56*Q2*Q5*Q9*rr - 56*Q4*Q6*Q9*rr - 28*Q6*Q7*Q9*rr, 
 -777*Q0^2*Q1 + 476*Q0*Q2^2 - 784*Q2*Q3^2 + 5488*Q1*Q2*Q4 + 2688*Q3*Q4^2 - 
  448*Q1*Q3*Q5 + 4088*Q0*Q4*Q5 - 5376*Q5^3 - 2688*Q2*Q5*Q6 + 672*Q3*Q4*Q7 - 
  1456*Q0*Q4*Q8 - 13440*Q5^2*Q8 - 5376*Q2*Q6*Q8 - 6272*Q5*Q8^2 - 
  2128*Q0*Q3*Q9 + 896*Q2*Q5*Q9 - 123*Q0^2*Q1*rr + 20*Q0*Q2^2*rr - 
  304*Q2*Q3^2*rr - 944*Q1*Q2*Q4*rr + 896*Q3*Q4^2*rr + 192*Q1*Q3*Q5*rr + 
  232*Q0*Q4*Q5*rr + 256*Q5^3*rr - 2432*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr - 
  784*Q0*Q4*Q8*rr + 2688*Q5^2*Q8*rr - 1792*Q2*Q6*Q8*rr + 2688*Q5*Q8^2*rr - 
  112*Q0*Q3*Q9*rr, -185*Q0^2*Q1 - 416*Q2*Q3^2 + 1440*Q1*Q3*Q5 + 
  400*Q0*Q4*Q5 - 176*Q5^3 + 288*Q1^2*Q6 + 424*Q0*Q3*Q6 + 224*Q1*Q2*Q7 - 
  280*Q0*Q5*Q7 + 896*Q1*Q3*Q8 + 168*Q1^2*Q9 - 140*Q0*Q3*Q9 + 1120*Q4*Q6*Q9 + 
  896*Q6*Q7*Q9 - 560*Q2*Q8*Q9 + 448*Q4*Q9^2 + 784*Q7*Q9^2 - 11*Q0^2*Q1*rr - 
  352*Q2*Q3^2*rr - 128*Q1*Q2*Q4*rr - 544*Q1*Q3*Q5*rr - 80*Q0*Q4*Q5*rr - 
  16*Q5^3*rr + 224*Q1^2*Q6*rr - 264*Q0*Q3*Q6*rr + 128*Q2*Q5*Q6*rr + 
  32*Q1*Q2*Q7*rr - 72*Q0*Q5*Q7*rr - 384*Q1*Q3*Q8*rr + 248*Q1^2*Q9*rr - 
  36*Q0*Q3*Q9*rr + 160*Q4*Q6*Q9*rr - 112*Q2*Q8*Q9*rr - 112*Q7*Q9^2*rr}


==> Simplifying_Keum's_FPP/CheckFPPKeum.txt <==
R=ZZ/263[Q0,Q1,Q2,Q3,Q4,Q5,Q6,Q7,Q8,Q9];
rr=16;
Rels={57*Q0^3 - 256*Q3^2*Q4 + 128*Q1^2*Q5 - 40*Q0*Q3*Q5 + 128*Q2*Q5^2 - 
  176*Q0*Q1*Q6 - 64*Q3*Q6^2 - 224*Q0*Q1*Q9 + 11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 
  8*Q0*Q3*Q5*rr - 16*Q0*Q1*Q6*rr + 64*Q3*Q6^2*rr + 32*Q0*Q1*Q9*rr + 
  128*Q3*Q6*Q9*rr, 57*Q0^3 - 176*Q0*Q2*Q4 - 64*Q1*Q4^2 - 256*Q1^2*Q5 - 
  40*Q0*Q1*Q6 + 128*Q2^2*Q6 + 128*Q3*Q6^2 - 224*Q0*Q2*Q7 + 11*Q0^3*rr + 
  64*Q1*Q2*Q3*rr - 16*Q0*Q2*Q4*rr + 64*Q1*Q4^2*rr + 8*Q0*Q1*Q6*rr + 
  32*Q0*Q2*Q7*rr + 128*Q1*Q4*Q7*rr, 57*Q0^3 - 40*Q0*Q2*Q4 + 128*Q3^2*Q4 + 
  128*Q1*Q4^2 - 176*Q0*Q3*Q5 - 64*Q2*Q5^2 - 256*Q2^2*Q6 - 224*Q0*Q3*Q8 + 
  11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 8*Q0*Q2*Q4*rr - 16*Q0*Q3*Q5*rr + 
  64*Q2*Q5^2*rr + 32*Q0*Q3*Q8*rr + 128*Q2*Q5*Q8*rr, 
 -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 896*Q2*Q5^2 + 2240*Q0*Q1*Q6 + 1792*Q0*Q2*Q7 + 
  1792*Q3^2*Q7 + 1792*Q1^2*Q8 + 896*Q0*Q1*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 256*Q0*Q2*Q4*rr + 256*Q3^2*Q4*rr - 128*Q2*Q5^2*rr + 
  64*Q0*Q1*Q6*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 2240*Q0*Q2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 896*Q3*Q6^2 + 896*Q0*Q2*Q7 + 
  1792*Q1^2*Q8 + 1792*Q0*Q3*Q8 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 64*Q0*Q2*Q4*rr + 256*Q1^2*Q5*rr + 256*Q0*Q3*Q5*rr - 
  128*Q3*Q6^2*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 
  896*Q1*Q4^2 + 2240*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 1792*Q3^2*Q7 + 
  896*Q0*Q3*Q8 + 1792*Q0*Q1*Q9 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr - 128*Q1*Q4^2*rr + 64*Q0*Q3*Q5*rr + 256*Q0*Q1*Q6*rr + 
  256*Q2^2*Q6*rr, -57*Q0^3 - 128*Q1*Q2*Q3 + 160*Q3^2*Q4 - 32*Q1*Q4^2 - 
  64*Q1^2*Q5 + 128*Q0*Q3*Q5 + 64*Q0*Q1*Q6 + 168*Q3^2*Q7 + 56*Q1*Q4*Q7 + 
  112*Q1^2*Q8 + 112*Q0*Q1*Q9 - 11*Q0^3*rr + 32*Q3^2*Q4*rr + 96*Q1*Q4^2*rr - 
  64*Q1^2*Q5*rr + 8*Q3^2*Q7*rr + 88*Q1*Q4*Q7*rr - 80*Q1^2*Q8*rr + 
  48*Q0*Q1*Q9*rr, 2541*Q0^3 + 14336*Q1*Q2*Q3 + 5376*Q1*Q4^2 + 5376*Q2*Q5^2 - 
  2688*Q4*Q5*Q6 + 5376*Q3*Q6^2 - 448*Q0*Q2*Q7 + 7168*Q1*Q4*Q7 - 
  448*Q0*Q3*Q8 + 7168*Q2*Q5*Q8 - 448*Q0*Q1*Q9 + 7168*Q3*Q6*Q9 + 167*Q0^3*rr - 
  1792*Q1*Q2*Q3*rr - 1280*Q1*Q4^2*rr - 1280*Q2*Q5^2*rr + 1152*Q4*Q5*Q6*rr - 
  1280*Q3*Q6^2*rr + 448*Q0*Q2*Q7*rr + 448*Q0*Q3*Q8*rr + 448*Q0*Q1*Q9*rr, 
 Q0^3 + 31168*Q1*Q2*Q3 + 7232*Q0*Q2*Q4 + 10112*Q1*Q4^2 + 7232*Q0*Q3*Q5 + 
  10112*Q2*Q5^2 + 7232*Q0*Q1*Q6 - 6624*Q4*Q5*Q6 + 10112*Q3*Q6^2 - 
  5040*Q5*Q6*Q7 - 5040*Q4*Q6*Q8 - 1484*Q6*Q7*Q8 - 5040*Q4*Q5*Q9 - 
  1484*Q5*Q7*Q9 - 1484*Q4*Q8*Q9 + 1813*Q7*Q8*Q9 + 1699*Q0^3*rr + 
  1728*Q1*Q2*Q3*rr - 2944*Q1*Q4^2*rr - 2944*Q2*Q5^2*rr + 6048*Q4*Q5*Q6*rr - 
  2944*Q3*Q6^2*rr + 3344*Q5*Q6*Q7*rr + 3344*Q4*Q6*Q8*rr + 3556*Q6*Q7*Q8*rr + 
  3344*Q4*Q5*Q9*rr + 3556*Q5*Q7*Q9*rr + 3556*Q4*Q8*Q9*rr + 3297*Q7*Q8*Q9*rr, 
 -1287*Q0^3 - 4160*Q1*Q2*Q3 + 3216*Q0*Q2*Q4 - 5248*Q3^2*Q4 - 544*Q0*Q1*Q6 + 
  4864*Q2^2*Q6 + 4352*Q3*Q6^2 - 512*Q0*Q2*Q7 - 1920*Q3^2*Q7 - 4096*Q5*Q6*Q7 - 
  512*Q1^2*Q8 + 5376*Q0*Q3*Q8 - 256*Q2*Q5*Q8 + 3456*Q2^2*Q9 + 2048*Q4*Q5*Q9 - 
  3584*Q5*Q7*Q9 - 5376*Q3*Q9^2 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr - 
  592*Q0*Q2*Q4*rr - 2432*Q3^2*Q4*rr + 160*Q0*Q1*Q6*rr + 2048*Q3*Q6^2*rr + 
  384*Q0*Q2*Q7*rr - 4224*Q3^2*Q7*rr + 1536*Q0*Q3*Q8*rr - 128*Q2^2*Q9*rr + 
  512*Q5*Q7*Q9*rr - 256*Q3*Q9^2*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 - 
  544*Q0*Q2*Q4 + 4864*Q3^2*Q4 + 4352*Q1*Q4^2 - 5248*Q1^2*Q5 + 3216*Q0*Q3*Q5 + 
  3456*Q3^2*Q7 + 2048*Q5*Q6*Q7 - 5376*Q1*Q7^2 - 1920*Q1^2*Q8 - 512*Q0*Q3*Q8 - 
  4096*Q4*Q6*Q8 - 3584*Q6*Q7*Q8 + 5376*Q0*Q1*Q9 - 512*Q2^2*Q9 - 
  256*Q3*Q6*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q2*Q4*rr + 
  2048*Q1*Q4^2*rr - 2432*Q1^2*Q5*rr - 592*Q0*Q3*Q5*rr - 128*Q3^2*Q7*rr - 
  256*Q1*Q7^2*rr - 4224*Q1^2*Q8*rr + 384*Q0*Q3*Q8*rr + 512*Q6*Q7*Q8*rr + 
  1536*Q0*Q1*Q9*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 + 4864*Q1^2*Q5 - 
  544*Q0*Q3*Q5 + 4352*Q2*Q5^2 + 3216*Q0*Q1*Q6 - 5248*Q2^2*Q6 + 
  5376*Q0*Q2*Q7 - 512*Q3^2*Q7 - 256*Q1*Q4*Q7 + 3456*Q1^2*Q8 + 2048*Q4*Q6*Q8 - 
  5376*Q2*Q8^2 - 512*Q0*Q1*Q9 - 1920*Q2^2*Q9 - 4096*Q4*Q5*Q9 - 
  3584*Q4*Q8*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q3*Q5*rr + 
  2048*Q2*Q5^2*rr - 592*Q0*Q1*Q6*rr - 2432*Q2^2*Q6*rr + 1536*Q0*Q2*Q7*rr - 
  128*Q1^2*Q8*rr - 256*Q2*Q8^2*rr + 384*Q0*Q1*Q9*rr - 4224*Q2^2*Q9*rr + 
  512*Q4*Q8*Q9*rr, -32*Q1^2*Q2 - 8*Q0*Q2*Q3 - 12*Q3^3 - 36*Q1*Q3*Q4 - 
  14*Q0*Q1*Q5 - 13*Q0^2*Q6 + 32*Q3*Q5*Q6 + 16*Q1*Q6^2 - 28*Q1*Q3*Q7 + 
  28*Q1*Q6*Q9 + 4*Q3^3*rr - 20*Q1*Q3*Q4*rr - 10*Q0*Q1*Q5*rr - 7*Q0^2*Q6*rr + 
  16*Q1*Q6^2*rr - 12*Q1*Q3*Q7*rr + 12*Q1*Q6*Q9*rr, 
 168*Q1^2*Q2 + 112*Q0*Q2*Q3 + 56*Q0*Q1*Q5 + 56*Q2^2*Q5 + 21*Q0^2*Q6 + 
  112*Q1*Q6^2 - 168*Q1*Q3*Q7 + 112*Q0*Q1*Q8 + 28*Q1*Q6*Q9 + 8*Q1^2*Q2*rr + 
  64*Q1*Q3*Q4*rr + 72*Q0*Q1*Q5*rr - 8*Q2^2*Q5*rr + 31*Q0^2*Q6*rr - 
  80*Q1*Q6^2*rr + 56*Q1*Q3*Q7*rr - 84*Q1*Q6*Q9*rr, 
 56*Q0*Q4^2 - 112*Q0*Q1*Q5 - 35*Q0^2*Q6 - 56*Q3*Q5*Q6 + 84*Q1*Q3*Q7 + 
  56*Q0*Q4*Q7 - 112*Q0*Q1*Q8 + 42*Q0^2*Q9 + 32*Q1^2*Q2*rr + 32*Q0*Q2*Q3*rr + 
  32*Q1*Q3*Q4*rr + 8*Q0*Q4^2*rr + 16*Q2^2*Q5*rr + 23*Q0^2*Q6*rr + 
  8*Q3*Q5*Q6*rr - 28*Q1*Q3*Q7*rr + 14*Q0^2*Q9*rr, 
 16*Q1^2*Q2 - 4*Q0*Q2*Q3 + 64*Q1*Q3*Q4 + 4*Q0*Q1*Q5 + 32*Q2^2*Q5 + 
  16*Q4*Q5^2 + 5*Q0^2*Q6 + 32*Q3*Q5*Q6 + 32*Q1*Q6^2 - 35*Q0^2*Q9 + 
  224*Q1*Q6*Q9 + 154*Q1*Q9^2 - 16*Q1^2*Q2*rr - 12*Q0*Q2*Q3*rr - 
  20*Q0*Q1*Q5*rr - 16*Q4*Q5^2*rr - 17*Q0^2*Q6*rr + 32*Q1*Q6^2*rr - 
  9*Q0^2*Q9*rr + 32*Q1*Q6*Q9*rr - 14*Q1*Q9^2*rr, 
 32*Q1^2*Q2 + 8*Q0*Q2*Q3 + 21*Q3^3 + 16*Q1*Q3*Q4 - 6*Q0*Q1*Q5 + 4*Q2^2*Q5 + 
  22*Q0^2*Q6 + 12*Q2*Q4*Q6 - 32*Q3*Q5*Q6 + 7*Q0*Q1*Q8 - 14*Q3*Q8*Q9 + 
  8*Q1^2*Q2*rr - Q3^3*rr + 16*Q1*Q3*Q4*rr + 14*Q0*Q1*Q5*rr + 4*Q2^2*Q5*rr + 
  2*Q0^2*Q6*rr + 4*Q2*Q4*Q6*rr + 13*Q0*Q1*Q8*rr + 8*Q3*Q6*Q8*rr - 
  16*Q3*Q5*Q9*rr - 14*Q3*Q8*Q9*rr, -24*Q1^2*Q2 + 5*Q0*Q2*Q3 + 8*Q3^3 - 
  16*Q1*Q3*Q4 - 2*Q0*Q1*Q5 - 18*Q2^2*Q5 + 80*Q2*Q4*Q6 + 8*Q3*Q5*Q6 + 
  56*Q2*Q6*Q7 - 42*Q2^2*Q8 + 28*Q2*Q4*Q9 + 42*Q2*Q7*Q9 + 12*Q1^2*Q2*rr - 
  13*Q0*Q2*Q3*rr + 8*Q3^3*rr - 6*Q0*Q1*Q5*rr - 10*Q2^2*Q5*rr - 
  8*Q3*Q5*Q6*rr - 8*Q2*Q6*Q7*rr - 2*Q2^2*Q8*rr - 4*Q2*Q4*Q9*rr - 
  14*Q2*Q7*Q9*rr, -44*Q1^2*Q2 + 8*Q0*Q2*Q3 - 24*Q0*Q4^2 - 8*Q0*Q1*Q5 + 
  4*Q2^2*Q5 - 7*Q0^2*Q6 + 16*Q2*Q4*Q6 + 8*Q3*Q5*Q6 - 56*Q0*Q4*Q7 - 
  14*Q0*Q1*Q8 - 14*Q2^2*Q8 - 14*Q3*Q6*Q8 + 4*Q1^2*Q2*rr - 8*Q0*Q4^2*rr - 
  8*Q0*Q1*Q5*rr - 12*Q2^2*Q5*rr + 11*Q0^2*Q6*rr + 16*Q2*Q4*Q6*rr - 
  24*Q3*Q5*Q6*rr - 8*Q0*Q4*Q7*rr + 10*Q0*Q1*Q8*rr - 22*Q2^2*Q8*rr - 
  22*Q3*Q6*Q8*rr, 18*Q0*Q2*Q3 - 2*Q3^3 - 22*Q1*Q3*Q4 - 8*Q0*Q4^2 + 
  32*Q2^2*Q5 + 17*Q0^2*Q6 - 20*Q1*Q3*Q7 - 10*Q0*Q4*Q7 + 3*Q0*Q1*Q8 + 
  13*Q2^2*Q8 - 13*Q3*Q6*Q8 + 8*Q0^2*Q9 + 4*Q2*Q4*Q9 - 6*Q0*Q2*Q3*rr + 
  6*Q3^3*rr + 2*Q1*Q3*Q4*rr - 8*Q0*Q4^2*rr + 3*Q0^2*Q6*rr - 4*Q1*Q3*Q7*rr - 
  2*Q0*Q4*Q7*rr + 7*Q0*Q1*Q8*rr - 7*Q2^2*Q8*rr + 7*Q3*Q6*Q8*rr - 
  12*Q2*Q4*Q9*rr, -8*Q1^2*Q2 + 28*Q0*Q2*Q3 - 96*Q1*Q3*Q4 + 20*Q0*Q4^2 - 
  64*Q0*Q1*Q5 + 56*Q2^2*Q5 - 32*Q4*Q5^2 + 53*Q0^2*Q6 + 64*Q2*Q4*Q6 - 
  112*Q1*Q3*Q7 - 56*Q4*Q5*Q8 - 56*Q3*Q6*Q8 + 42*Q0^2*Q9 + 24*Q1^2*Q2*rr - 
  28*Q0*Q2*Q3*rr + 32*Q3^3*rr - 4*Q0*Q4^2*rr - 8*Q2^2*Q5*rr - 32*Q4*Q5^2*rr - 
  Q0^2*Q6*rr + 16*Q1*Q3*Q7*rr - 24*Q4*Q5*Q8*rr + 40*Q3*Q6*Q8*rr - 
  2*Q0^2*Q9*rr, 112*Q1^2*Q2 + 196*Q0*Q2*Q3 - 196*Q3^3 + 168*Q1*Q3*Q4 + 
  70*Q0*Q4^2 + 105*Q0*Q1*Q5 + 70*Q2^2*Q5 + 56*Q4*Q5^2 + 392*Q3*Q5*Q6 - 
  112*Q1*Q3*Q7 + 154*Q0*Q4*Q7 + 56*Q5^2*Q7 + 224*Q2*Q6*Q7 + 224*Q3*Q6*Q8 + 
  280*Q3*Q5*Q9 + 392*Q3*Q8*Q9 - 48*Q1^2*Q2*rr + 12*Q0*Q2*Q3*rr + 20*Q3^3*rr - 
  104*Q1*Q3*Q4*rr + 18*Q0*Q4^2*rr + 43*Q0*Q1*Q5*rr + 2*Q2^2*Q5*rr - 
  24*Q4*Q5^2*rr + 136*Q3*Q5*Q6*rr - 112*Q1*Q3*Q7*rr + 14*Q0*Q4*Q7*rr - 
  56*Q5^2*Q7*rr - 112*Q5*Q7*Q8*rr + 56*Q3*Q5*Q9*rr - 56*Q3*Q8*Q9*rr, 
 84*Q0*Q2*Q3 + 112*Q3^3 + 112*Q1*Q3*Q4 + 336*Q0*Q1*Q5 + 287*Q0^2*Q6 - 
  224*Q3*Q5*Q6 - 784*Q1*Q6^2 + 448*Q1*Q3*Q7 + 308*Q0*Q4*Q7 + 224*Q0*Q7^2 - 
  168*Q5*Q7*Q8 + 126*Q0^2*Q9 - 1288*Q1*Q6*Q9 + 140*Q2*Q7*Q9 - 308*Q3*Q8*Q9 - 
  238*Q1*Q9^2 - 36*Q0*Q2*Q3*rr - 16*Q3^3*rr + 112*Q1*Q3*Q4*rr + 
  48*Q0*Q1*Q5*rr + 64*Q4*Q5^2*rr - 3*Q0^2*Q6*rr + 96*Q3*Q5*Q6*rr - 
  48*Q1*Q6^2*rr + 28*Q0*Q4*Q7*rr + 56*Q5*Q7*Q8*rr - 70*Q0^2*Q9*rr + 
  280*Q1*Q6*Q9*rr + 28*Q2*Q7*Q9*rr + 28*Q3*Q8*Q9*rr + 266*Q1*Q9^2*rr, 
 -64*Q1^2*Q2 - 40*Q0*Q2*Q3 + 159*Q0*Q1*Q5 + 60*Q0^2*Q6 - 24*Q3*Q5*Q6 - 
  288*Q1*Q6^2 + 152*Q1*Q3*Q7 + 8*Q0*Q7^2 + 4*Q0*Q1*Q8 + 40*Q2^2*Q8 + 
  64*Q3*Q6*Q8 + 40*Q4*Q8^2 + 42*Q7*Q8^2 + 64*Q0^2*Q9 - 48*Q3*Q5*Q9 - 
  528*Q1*Q6*Q9 - 64*Q3*Q8*Q9 - 156*Q1*Q9^2 - 32*Q1^2*Q2*rr - 24*Q0*Q2*Q3*rr - 
  35*Q0*Q1*Q5*rr - 12*Q0^2*Q6*rr + 24*Q3*Q5*Q6*rr - 32*Q1*Q6^2*rr + 
  40*Q1*Q3*Q7*rr + 8*Q0*Q7^2*rr - 52*Q0*Q1*Q8*rr - 8*Q2^2*Q8*rr + 
  8*Q4*Q8^2*rr + 2*Q7*Q8^2*rr + 16*Q3*Q5*Q9*rr + 64*Q1*Q6*Q9*rr + 
  84*Q1*Q9^2*rr, -8*Q0*Q1*Q2 - 12*Q2^3 - 32*Q1*Q3^2 - 14*Q0*Q3*Q4 - 
  13*Q0^2*Q5 + 32*Q2*Q4*Q5 + 16*Q3*Q5^2 - 36*Q2*Q3*Q6 + 28*Q3*Q5*Q8 - 
  28*Q2*Q3*Q9 + 4*Q2^3*rr - 10*Q0*Q3*Q4*rr - 7*Q0^2*Q5*rr + 16*Q3*Q5^2*rr - 
  20*Q2*Q3*Q6*rr + 12*Q3*Q5*Q8*rr - 12*Q2*Q3*Q9*rr, 
 112*Q0*Q1*Q2 + 168*Q1*Q3^2 + 56*Q1^2*Q4 + 56*Q0*Q3*Q4 + 21*Q0^2*Q5 + 
  112*Q3*Q5^2 + 112*Q0*Q3*Q7 + 28*Q3*Q5*Q8 - 168*Q2*Q3*Q9 + 8*Q1*Q3^2*rr - 
  8*Q1^2*Q4*rr + 72*Q0*Q3*Q4*rr + 31*Q0^2*Q5*rr - 80*Q3*Q5^2*rr + 
  64*Q2*Q3*Q6*rr - 84*Q3*Q5*Q8*rr + 56*Q2*Q3*Q9*rr, 
 -112*Q0*Q3*Q4 - 35*Q0^2*Q5 - 56*Q2*Q4*Q5 + 56*Q0*Q6^2 - 112*Q0*Q3*Q7 + 
  42*Q0^2*Q8 + 84*Q2*Q3*Q9 + 56*Q0*Q6*Q9 + 32*Q0*Q1*Q2*rr + 32*Q1*Q3^2*rr + 
  16*Q1^2*Q4*rr + 23*Q0^2*Q5*rr + 8*Q2*Q4*Q5*rr + 32*Q2*Q3*Q6*rr + 
  8*Q0*Q6^2*rr + 14*Q0^2*Q8*rr - 28*Q2*Q3*Q9*rr, 
 -4*Q0*Q1*Q2 + 16*Q1*Q3^2 + 32*Q1^2*Q4 + 4*Q0*Q3*Q4 + 5*Q0^2*Q5 + 
  32*Q2*Q4*Q5 + 32*Q3*Q5^2 + 64*Q2*Q3*Q6 + 16*Q4^2*Q6 - 35*Q0^2*Q8 + 
  224*Q3*Q5*Q8 + 154*Q3*Q8^2 - 12*Q0*Q1*Q2*rr - 16*Q1*Q3^2*rr - 
  20*Q0*Q3*Q4*rr - 17*Q0^2*Q5*rr + 32*Q3*Q5^2*rr - 16*Q4^2*Q6*rr - 
  9*Q0^2*Q8*rr + 32*Q3*Q5*Q8*rr - 14*Q3*Q8^2*rr, 
 8*Q0*Q1*Q2 + 21*Q2^3 + 32*Q1*Q3^2 + 4*Q1^2*Q4 - 6*Q0*Q3*Q4 + 22*Q0^2*Q5 - 
  32*Q2*Q4*Q5 + 16*Q2*Q3*Q6 + 12*Q1*Q5*Q6 + 7*Q0*Q3*Q7 - 14*Q2*Q7*Q8 - 
  Q2^3*rr + 8*Q1*Q3^2*rr + 4*Q1^2*Q4*rr + 14*Q0*Q3*Q4*rr + 2*Q0^2*Q5*rr + 
  16*Q2*Q3*Q6*rr + 4*Q1*Q5*Q6*rr + 13*Q0*Q3*Q7*rr + 8*Q2*Q5*Q7*rr - 
  16*Q2*Q4*Q8*rr - 14*Q2*Q7*Q8*rr, 5*Q0*Q1*Q2 + 8*Q2^3 - 24*Q1*Q3^2 - 
  18*Q1^2*Q4 - 2*Q0*Q3*Q4 + 8*Q2*Q4*Q5 - 16*Q2*Q3*Q6 + 80*Q1*Q5*Q6 - 
  42*Q1^2*Q7 + 28*Q1*Q6*Q8 + 56*Q1*Q5*Q9 + 42*Q1*Q8*Q9 - 13*Q0*Q1*Q2*rr + 
  8*Q2^3*rr + 12*Q1*Q3^2*rr - 10*Q1^2*Q4*rr - 6*Q0*Q3*Q4*rr - 8*Q2*Q4*Q5*rr - 
  2*Q1^2*Q7*rr - 4*Q1*Q6*Q8*rr - 8*Q1*Q5*Q9*rr - 14*Q1*Q8*Q9*rr, 
 8*Q0*Q1*Q2 - 44*Q1*Q3^2 + 4*Q1^2*Q4 - 8*Q0*Q3*Q4 - 7*Q0^2*Q5 + 8*Q2*Q4*Q5 + 
  16*Q1*Q5*Q6 - 24*Q0*Q6^2 - 14*Q1^2*Q7 - 14*Q0*Q3*Q7 - 14*Q2*Q5*Q7 - 
  56*Q0*Q6*Q9 + 4*Q1*Q3^2*rr - 12*Q1^2*Q4*rr - 8*Q0*Q3*Q4*rr + 
  11*Q0^2*Q5*rr - 24*Q2*Q4*Q5*rr + 16*Q1*Q5*Q6*rr - 8*Q0*Q6^2*rr - 
  22*Q1^2*Q7*rr + 10*Q0*Q3*Q7*rr - 22*Q2*Q5*Q7*rr - 8*Q0*Q6*Q9*rr, 
 18*Q0*Q1*Q2 - 2*Q2^3 + 32*Q1^2*Q4 + 17*Q0^2*Q5 - 22*Q2*Q3*Q6 - 8*Q0*Q6^2 + 
  13*Q1^2*Q7 + 3*Q0*Q3*Q7 - 13*Q2*Q5*Q7 + 8*Q0^2*Q8 + 4*Q1*Q6*Q8 - 
  20*Q2*Q3*Q9 - 10*Q0*Q6*Q9 - 6*Q0*Q1*Q2*rr + 6*Q2^3*rr + 3*Q0^2*Q5*rr + 
  2*Q2*Q3*Q6*rr - 8*Q0*Q6^2*rr - 7*Q1^2*Q7*rr + 7*Q0*Q3*Q7*rr + 
  7*Q2*Q5*Q7*rr - 12*Q1*Q6*Q8*rr - 4*Q2*Q3*Q9*rr - 2*Q0*Q6*Q9*rr, 
 28*Q0*Q1*Q2 - 8*Q1*Q3^2 + 56*Q1^2*Q4 - 64*Q0*Q3*Q4 + 53*Q0^2*Q5 - 
  96*Q2*Q3*Q6 - 32*Q4^2*Q6 + 64*Q1*Q5*Q6 + 20*Q0*Q6^2 - 56*Q2*Q5*Q7 - 
  56*Q4*Q6*Q7 + 42*Q0^2*Q8 - 112*Q2*Q3*Q9 - 28*Q0*Q1*Q2*rr + 32*Q2^3*rr + 
  24*Q1*Q3^2*rr - 8*Q1^2*Q4*rr - Q0^2*Q5*rr - 32*Q4^2*Q6*rr - 4*Q0*Q6^2*rr + 
  40*Q2*Q5*Q7*rr - 24*Q4*Q6*Q7*rr - 2*Q0^2*Q8*rr + 16*Q2*Q3*Q9*rr, 
 196*Q0*Q1*Q2 - 196*Q2^3 + 112*Q1*Q3^2 + 70*Q1^2*Q4 + 105*Q0*Q3*Q4 + 
  392*Q2*Q4*Q5 + 168*Q2*Q3*Q6 + 56*Q4^2*Q6 + 70*Q0*Q6^2 + 224*Q2*Q5*Q7 + 
  280*Q2*Q4*Q8 + 392*Q2*Q7*Q8 - 112*Q2*Q3*Q9 + 56*Q4^2*Q9 + 224*Q1*Q5*Q9 + 
  154*Q0*Q6*Q9 + 12*Q0*Q1*Q2*rr + 20*Q2^3*rr - 48*Q1*Q3^2*rr + 2*Q1^2*Q4*rr + 
  43*Q0*Q3*Q4*rr + 136*Q2*Q4*Q5*rr - 104*Q2*Q3*Q6*rr - 24*Q4^2*Q6*rr + 
  18*Q0*Q6^2*rr + 56*Q2*Q4*Q8*rr - 56*Q2*Q7*Q8*rr - 112*Q2*Q3*Q9*rr - 
  56*Q4^2*Q9*rr + 14*Q0*Q6*Q9*rr - 112*Q4*Q7*Q9*rr, 
 84*Q0*Q1*Q2 + 112*Q2^3 + 336*Q0*Q3*Q4 + 287*Q0^2*Q5 - 224*Q2*Q4*Q5 - 
  784*Q3*Q5^2 + 112*Q2*Q3*Q6 + 126*Q0^2*Q8 - 1288*Q3*Q5*Q8 - 308*Q2*Q7*Q8 - 
  238*Q3*Q8^2 + 448*Q2*Q3*Q9 + 308*Q0*Q6*Q9 - 168*Q4*Q7*Q9 + 140*Q1*Q8*Q9 + 
  224*Q0*Q9^2 - 36*Q0*Q1*Q2*rr - 16*Q2^3*rr + 48*Q0*Q3*Q4*rr - 3*Q0^2*Q5*rr + 
  96*Q2*Q4*Q5*rr - 48*Q3*Q5^2*rr + 112*Q2*Q3*Q6*rr + 64*Q4^2*Q6*rr - 
  70*Q0^2*Q8*rr + 280*Q3*Q5*Q8*rr + 28*Q2*Q7*Q8*rr + 266*Q3*Q8^2*rr + 
  28*Q0*Q6*Q9*rr + 56*Q4*Q7*Q9*rr + 28*Q1*Q8*Q9*rr, 
 -40*Q0*Q1*Q2 - 64*Q1*Q3^2 + 159*Q0*Q3*Q4 + 60*Q0^2*Q5 - 24*Q2*Q4*Q5 - 
  288*Q3*Q5^2 + 40*Q1^2*Q7 + 4*Q0*Q3*Q7 + 64*Q2*Q5*Q7 + 40*Q6*Q7^2 + 
  64*Q0^2*Q8 - 48*Q2*Q4*Q8 - 528*Q3*Q5*Q8 - 64*Q2*Q7*Q8 - 156*Q3*Q8^2 + 
  152*Q2*Q3*Q9 + 42*Q7^2*Q9 + 8*Q0*Q9^2 - 24*Q0*Q1*Q2*rr - 32*Q1*Q3^2*rr - 
  35*Q0*Q3*Q4*rr - 12*Q0^2*Q5*rr + 24*Q2*Q4*Q5*rr - 32*Q3*Q5^2*rr - 
  8*Q1^2*Q7*rr - 52*Q0*Q3*Q7*rr + 8*Q6*Q7^2*rr + 16*Q2*Q4*Q8*rr + 
  64*Q3*Q5*Q8*rr + 84*Q3*Q8^2*rr + 40*Q2*Q3*Q9*rr + 2*Q7^2*Q9*rr + 
  8*Q0*Q9^2*rr, -13*Q0^2*Q2 + 32*Q1^2*Q3 + 12*Q0*Q3^2 + 4*Q0*Q1*Q4 + 
  32*Q2*Q3*Q5 + 32*Q1*Q2*Q6 + 56*Q1*Q2*Q9 - 7*Q0^2*Q2*rr + 4*Q0*Q3^2*rr + 
  12*Q0*Q1*Q4*rr + 32*Q1*Q2*Q6*rr + 24*Q1*Q2*Q9*rr, 
 32*Q0^2*Q2 - 16*Q0*Q3^2 + 4*Q0*Q1*Q4 - 44*Q2^2*Q4 + 40*Q1*Q5^2 - 
  20*Q1*Q2*Q6 + 24*Q0*Q5*Q6 - 35*Q2^2*Q7 + 42*Q1*Q5*Q8 - 42*Q1*Q2*Q9 - 
  4*Q0*Q1*Q4*rr + 4*Q2^2*Q4*rr + 8*Q1*Q5^2*rr - 4*Q1*Q2*Q6*rr + 
  8*Q0*Q5*Q6*rr + 9*Q2^2*Q7*rr + 2*Q1*Q5*Q8*rr - 2*Q1*Q2*Q9*rr, 
 -707*Q0^2*Q2 + 504*Q0*Q3^2 + 224*Q0*Q1*Q4 + 448*Q2^2*Q4 + 448*Q2*Q3*Q5 + 
  1456*Q1*Q2*Q6 + 448*Q3*Q4*Q6 + 56*Q0*Q5*Q6 + 168*Q0*Q1*Q7 + 448*Q2^2*Q7 + 
  448*Q3*Q6*Q7 + 1792*Q1*Q2*Q9 - 105*Q0^2*Q2*rr - 24*Q0*Q3^2*rr + 
  160*Q0*Q1*Q4*rr + 64*Q2^2*Q4*rr - 192*Q2*Q3*Q5*rr + 272*Q1*Q2*Q6*rr + 
  64*Q3*Q4*Q6*rr - 88*Q0*Q5*Q6*rr + 56*Q0*Q1*Q7*rr, 
 -11*Q0^2*Q2 - 16*Q1^2*Q3 + 20*Q0*Q3^2 - 17*Q0*Q1*Q4 - 16*Q2^2*Q4 + 
  48*Q2*Q3*Q5 + 48*Q4^2*Q5 + 8*Q1*Q5^2 + 8*Q1*Q2*Q6 + 96*Q3*Q4*Q6 - 
  49*Q0*Q5*Q6 + 56*Q4*Q5*Q7 - Q0^2*Q2*rr + 16*Q1^2*Q3*rr - 4*Q0*Q3^2*rr + 
  13*Q0*Q1*Q4*rr - 16*Q2^2*Q4*rr + 16*Q2*Q3*Q5*rr + 16*Q4^2*Q5*rr + 
  24*Q1*Q5^2*rr + 24*Q1*Q2*Q6*rr + 13*Q0*Q5*Q6*rr - 24*Q4*Q5*Q7*rr - 
  32*Q3*Q4*Q9*rr, -9*Q0^2*Q2 + 48*Q1^2*Q3 - 12*Q0*Q3^2 + 8*Q0*Q1*Q4 + 
  48*Q2*Q3*Q5 + 64*Q1*Q5^2 + 128*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 256*Q6^3 - 
  336*Q3*Q6*Q7 + 112*Q2*Q3*Q8 + 224*Q0*Q6*Q8 + 224*Q6^2*Q9 + 5*Q0^2*Q2*rr - 
  48*Q1^2*Q3*rr + 28*Q0*Q3^2*rr + 24*Q0*Q1*Q4*rr - 48*Q2*Q3*Q5*rr - 
  64*Q1*Q5^2*rr + 32*Q0*Q1*Q7*rr - 16*Q3*Q6*Q7*rr - 80*Q2*Q3*Q8*rr - 
  64*Q1*Q5*Q8*rr + 32*Q0*Q6*Q8*rr - 32*Q6^2*Q9*rr, 
 -39*Q0^2*Q2 - 48*Q1^2*Q3 + 148*Q0*Q3^2 + 18*Q0*Q1*Q4 - 352*Q1*Q5^2 + 
  128*Q1*Q2*Q6 - 68*Q0*Q5*Q6 - 184*Q0*Q1*Q7 - 64*Q3*Q6*Q7 - 160*Q2*Q3*Q8 - 
  304*Q1*Q5*Q8 + 160*Q1*Q2*Q9 - 32*Q0*Q5*Q9 - 21*Q0^2*Q2*rr - 
  144*Q1^2*Q3*rr + 60*Q0*Q3^2*rr - 10*Q0*Q1*Q4*rr - 32*Q1*Q5^2*rr - 
  76*Q0*Q5*Q6*rr + 24*Q0*Q1*Q7*rr - 32*Q2*Q3*Q8*rr - 16*Q1*Q5*Q8*rr + 
  64*Q1*Q2*Q9*rr - 128*Q3*Q4*Q9*rr - 96*Q0*Q5*Q9*rr - 128*Q3*Q7*Q9*rr, 
 128*Q1^2*Q3 - 24*Q0*Q3^2 - 30*Q0*Q1*Q4 + 32*Q4^2*Q5 + 96*Q1*Q5^2 - 
  92*Q1*Q2*Q6 + 40*Q3*Q4*Q6 + 2*Q0*Q5*Q6 + 28*Q0*Q1*Q7 - 28*Q3*Q6*Q7 - 
  70*Q2*Q3*Q8 - 91*Q1*Q2*Q9 - 28*Q3*Q4*Q9 + 64*Q1^2*Q3*rr - 8*Q0*Q3^2*rr + 
  22*Q0*Q1*Q4*rr - 32*Q4^2*Q5*rr + 52*Q1*Q2*Q6*rr - 56*Q3*Q4*Q6*rr + 
  6*Q0*Q5*Q6*rr - 20*Q0*Q1*Q7*rr - 32*Q4*Q5*Q7*rr - 44*Q3*Q6*Q7*rr + 
  18*Q2*Q3*Q8*rr + 49*Q1*Q2*Q9*rr + 20*Q3*Q4*Q9*rr, 
 9*Q0^2*Q2 - 200*Q0*Q3^2 - 144*Q0*Q1*Q4 + 128*Q2^2*Q4 - 512*Q4^2*Q5 - 
  208*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 440*Q0*Q5*Q6 - 504*Q0*Q1*Q7 + 224*Q2^2*Q7 - 
  672*Q3*Q6*Q7 + 448*Q0*Q6*Q8 - 448*Q3*Q4*Q9 - 1120*Q3*Q7*Q9 + 896*Q0*Q8*Q9 - 
  5*Q0^2*Q2*rr + 40*Q0*Q3^2*rr - 176*Q0*Q1*Q4*rr - 112*Q1*Q2*Q6*rr - 
  384*Q3*Q4*Q6*rr + 40*Q0*Q5*Q6*rr - 104*Q0*Q1*Q7*rr + 160*Q2^2*Q7*rr - 
  224*Q3*Q6*Q7*rr + 64*Q0*Q6*Q8*rr - 192*Q3*Q4*Q9*rr - 224*Q3*Q7*Q9*rr, 
 -105*Q0^2*Q2 - 392*Q1^2*Q3 + 322*Q0*Q3^2 + 252*Q0*Q1*Q4 + 112*Q2^2*Q4 - 
  672*Q1*Q5^2 + 448*Q1*Q2*Q6 - 336*Q0*Q5*Q6 + 224*Q3*Q6*Q7 - 224*Q1*Q5*Q8 + 
  280*Q1*Q8^2 + 896*Q1*Q2*Q9 + 448*Q3*Q4*Q9 + 448*Q3*Q7*Q9 - 280*Q0*Q8*Q9 - 
  27*Q0^2*Q2*rr - 216*Q1^2*Q3*rr + 6*Q0*Q3^2*rr - 12*Q0*Q1*Q4*rr + 
  16*Q2^2*Q4*rr + 32*Q1*Q5^2*rr + 64*Q1*Q2*Q6*rr + 320*Q3*Q4*Q6*rr + 
  16*Q0*Q5*Q6*rr + 224*Q3*Q6*Q7*rr + 224*Q1*Q5*Q8*rr + 56*Q1*Q8^2*rr + 
  56*Q0*Q8*Q9*rr, 28*Q1^2*Q3 + 42*Q0*Q3^2 + 133*Q0*Q1*Q4 - 238*Q2^2*Q4 + 
  112*Q2*Q3*Q5 + 336*Q4^2*Q5 + 168*Q1*Q2*Q6 + 140*Q3*Q4*Q6 - 77*Q0*Q5*Q6 - 
  56*Q4*Q5*Q7 + 56*Q3*Q6*Q7 + 140*Q2*Q3*Q8 + 224*Q4^2*Q8 + 196*Q4*Q7*Q8 - 
  252*Q3*Q4*Q9 - 4*Q1^2*Q3*rr - 26*Q0*Q3^2*rr + 39*Q0*Q1*Q4*rr - 
  2*Q2^2*Q4*rr + 40*Q2*Q3*Q5*rr + 80*Q4^2*Q5*rr + 56*Q1*Q2*Q6*rr - 
  68*Q3*Q4*Q6*rr + 57*Q0*Q5*Q6*rr - 56*Q4*Q5*Q7*rr + 56*Q3*Q6*Q7*rr + 
  28*Q2*Q3*Q8*rr - 28*Q4*Q7*Q8*rr - 140*Q3*Q4*Q9*rr, 
 -777*Q0^2*Q2 - 784*Q1^2*Q3 + 476*Q0*Q3^2 + 5488*Q2*Q3*Q5 + 2688*Q1*Q5^2 - 
  448*Q1*Q2*Q6 - 2688*Q3*Q4*Q6 + 4088*Q0*Q5*Q6 - 5376*Q6^3 - 2128*Q0*Q1*Q7 + 
  896*Q3*Q6*Q7 + 672*Q1*Q5*Q8 - 5376*Q3*Q4*Q9 - 1456*Q0*Q5*Q9 - 
  13440*Q6^2*Q9 - 6272*Q6*Q9^2 - 123*Q0^2*Q2*rr - 304*Q1^2*Q3*rr + 
  20*Q0*Q3^2*rr - 944*Q2*Q3*Q5*rr + 896*Q1*Q5^2*rr + 192*Q1*Q2*Q6*rr - 
  2432*Q3*Q4*Q6*rr + 232*Q0*Q5*Q6*rr + 256*Q6^3*rr - 112*Q0*Q1*Q7*rr + 
  224*Q1*Q5*Q8*rr - 1792*Q3*Q4*Q9*rr - 784*Q0*Q5*Q9*rr + 2688*Q6^2*Q9*rr + 
  2688*Q6*Q9^2*rr, -185*Q0^2*Q2 - 416*Q1^2*Q3 + 424*Q0*Q1*Q4 + 288*Q2^2*Q4 + 
  1440*Q1*Q2*Q6 + 400*Q0*Q5*Q6 - 176*Q6^3 - 140*Q0*Q1*Q7 + 168*Q2^2*Q7 + 
  1120*Q4*Q5*Q7 + 448*Q5*Q7^2 + 224*Q2*Q3*Q8 - 280*Q0*Q6*Q8 + 896*Q4*Q7*Q8 + 
  784*Q7^2*Q8 + 896*Q1*Q2*Q9 - 560*Q3*Q7*Q9 - 11*Q0^2*Q2*rr - 
  352*Q1^2*Q3*rr - 264*Q0*Q1*Q4*rr + 224*Q2^2*Q4*rr - 128*Q2*Q3*Q5*rr - 
  544*Q1*Q2*Q6*rr + 128*Q3*Q4*Q6*rr - 80*Q0*Q5*Q6*rr - 16*Q6^3*rr - 
  36*Q0*Q1*Q7*rr + 248*Q2^2*Q7*rr + 160*Q4*Q5*Q7*rr + 32*Q2*Q3*Q8*rr - 
  72*Q0*Q6*Q8*rr - 112*Q7^2*Q8*rr - 384*Q1*Q2*Q9*rr - 112*Q3*Q7*Q9*rr, 
 -12*Q1^3 - 8*Q0*Q1*Q3 - 32*Q2^2*Q3 - 13*Q0^2*Q4 + 16*Q2*Q4^2 - 36*Q1*Q2*Q5 - 
  14*Q0*Q2*Q6 + 32*Q1*Q4*Q6 + 28*Q2*Q4*Q7 - 28*Q1*Q2*Q8 + 4*Q1^3*rr - 
  7*Q0^2*Q4*rr + 16*Q2*Q4^2*rr - 20*Q1*Q2*Q5*rr - 10*Q0*Q2*Q6*rr + 
  12*Q2*Q4*Q7*rr - 12*Q1*Q2*Q8*rr, 112*Q0*Q1*Q3 + 168*Q2^2*Q3 + 21*Q0^2*Q4 + 
  112*Q2*Q4^2 + 56*Q0*Q2*Q6 + 56*Q3^2*Q6 + 28*Q2*Q4*Q7 - 168*Q1*Q2*Q8 + 
  112*Q0*Q2*Q9 + 8*Q2^2*Q3*rr + 31*Q0^2*Q4*rr - 80*Q2*Q4^2*rr + 
  64*Q1*Q2*Q5*rr + 72*Q0*Q2*Q6*rr - 8*Q3^2*Q6*rr - 84*Q2*Q4*Q7*rr + 
  56*Q1*Q2*Q8*rr, -35*Q0^2*Q4 + 56*Q0*Q5^2 - 112*Q0*Q2*Q6 - 56*Q1*Q4*Q6 + 
  42*Q0^2*Q7 + 84*Q1*Q2*Q8 + 56*Q0*Q5*Q8 - 112*Q0*Q2*Q9 + 32*Q0*Q1*Q3*rr + 
  32*Q2^2*Q3*rr + 23*Q0^2*Q4*rr + 32*Q1*Q2*Q5*rr + 8*Q0*Q5^2*rr + 
  16*Q3^2*Q6*rr + 8*Q1*Q4*Q6*rr + 14*Q0^2*Q7*rr - 28*Q1*Q2*Q8*rr, 
 -4*Q0*Q1*Q3 + 16*Q2^2*Q3 + 5*Q0^2*Q4 + 32*Q2*Q4^2 + 64*Q1*Q2*Q5 + 
  4*Q0*Q2*Q6 + 32*Q3^2*Q6 + 32*Q1*Q4*Q6 + 16*Q5*Q6^2 - 35*Q0^2*Q7 + 
  224*Q2*Q4*Q7 + 154*Q2*Q7^2 - 12*Q0*Q1*Q3*rr - 16*Q2^2*Q3*rr - 
  17*Q0^2*Q4*rr + 32*Q2*Q4^2*rr - 20*Q0*Q2*Q6*rr - 16*Q5*Q6^2*rr - 
  9*Q0^2*Q7*rr + 32*Q2*Q4*Q7*rr - 14*Q2*Q7^2*rr, 
 21*Q1^3 + 8*Q0*Q1*Q3 + 32*Q2^2*Q3 + 22*Q0^2*Q4 + 16*Q1*Q2*Q5 + 12*Q3*Q4*Q5 - 
  6*Q0*Q2*Q6 + 4*Q3^2*Q6 - 32*Q1*Q4*Q6 + 7*Q0*Q2*Q9 - 14*Q1*Q7*Q9 - Q1^3*rr + 
  8*Q2^2*Q3*rr + 2*Q0^2*Q4*rr + 16*Q1*Q2*Q5*rr + 4*Q3*Q4*Q5*rr + 
  14*Q0*Q2*Q6*rr + 4*Q3^2*Q6*rr - 16*Q1*Q6*Q7*rr + 13*Q0*Q2*Q9*rr + 
  8*Q1*Q4*Q9*rr - 14*Q1*Q7*Q9*rr, 8*Q1^3 + 5*Q0*Q1*Q3 - 24*Q2^2*Q3 - 
  16*Q1*Q2*Q5 + 80*Q3*Q4*Q5 - 2*Q0*Q2*Q6 - 18*Q3^2*Q6 + 8*Q1*Q4*Q6 + 
  28*Q3*Q5*Q7 + 56*Q3*Q4*Q8 + 42*Q3*Q7*Q8 - 42*Q3^2*Q9 + 8*Q1^3*rr - 
  13*Q0*Q1*Q3*rr + 12*Q2^2*Q3*rr - 6*Q0*Q2*Q6*rr - 10*Q3^2*Q6*rr - 
  8*Q1*Q4*Q6*rr - 4*Q3*Q5*Q7*rr - 8*Q3*Q4*Q8*rr - 14*Q3*Q7*Q8*rr - 
  2*Q3^2*Q9*rr, 8*Q0*Q1*Q3 - 44*Q2^2*Q3 - 7*Q0^2*Q4 + 16*Q3*Q4*Q5 - 
  24*Q0*Q5^2 - 8*Q0*Q2*Q6 + 4*Q3^2*Q6 + 8*Q1*Q4*Q6 - 56*Q0*Q5*Q8 - 
  14*Q0*Q2*Q9 - 14*Q3^2*Q9 - 14*Q1*Q4*Q9 + 4*Q2^2*Q3*rr + 11*Q0^2*Q4*rr + 
  16*Q3*Q4*Q5*rr - 8*Q0*Q5^2*rr - 8*Q0*Q2*Q6*rr - 12*Q3^2*Q6*rr - 
  24*Q1*Q4*Q6*rr - 8*Q0*Q5*Q8*rr + 10*Q0*Q2*Q9*rr - 22*Q3^2*Q9*rr - 
  22*Q1*Q4*Q9*rr, -2*Q1^3 + 18*Q0*Q1*Q3 + 17*Q0^2*Q4 - 22*Q1*Q2*Q5 - 
  8*Q0*Q5^2 + 32*Q3^2*Q6 + 8*Q0^2*Q7 + 4*Q3*Q5*Q7 - 20*Q1*Q2*Q8 - 
  10*Q0*Q5*Q8 + 3*Q0*Q2*Q9 + 13*Q3^2*Q9 - 13*Q1*Q4*Q9 + 6*Q1^3*rr - 
  6*Q0*Q1*Q3*rr + 3*Q0^2*Q4*rr + 2*Q1*Q2*Q5*rr - 8*Q0*Q5^2*rr - 
  12*Q3*Q5*Q7*rr - 4*Q1*Q2*Q8*rr - 2*Q0*Q5*Q8*rr + 7*Q0*Q2*Q9*rr - 
  7*Q3^2*Q9*rr + 7*Q1*Q4*Q9*rr, 28*Q0*Q1*Q3 - 8*Q2^2*Q3 + 53*Q0^2*Q4 - 
  96*Q1*Q2*Q5 + 64*Q3*Q4*Q5 + 20*Q0*Q5^2 - 64*Q0*Q2*Q6 + 56*Q3^2*Q6 - 
  32*Q5*Q6^2 + 42*Q0^2*Q7 - 112*Q1*Q2*Q8 - 56*Q1*Q4*Q9 - 56*Q5*Q6*Q9 + 
  32*Q1^3*rr - 28*Q0*Q1*Q3*rr + 24*Q2^2*Q3*rr - Q0^2*Q4*rr - 4*Q0*Q5^2*rr - 
  8*Q3^2*Q6*rr - 32*Q5*Q6^2*rr - 2*Q0^2*Q7*rr + 16*Q1*Q2*Q8*rr + 
  40*Q1*Q4*Q9*rr - 24*Q5*Q6*Q9*rr, -196*Q1^3 + 196*Q0*Q1*Q3 + 112*Q2^2*Q3 + 
  168*Q1*Q2*Q5 + 70*Q0*Q5^2 + 105*Q0*Q2*Q6 + 70*Q3^2*Q6 + 392*Q1*Q4*Q6 + 
  56*Q5*Q6^2 + 280*Q1*Q6*Q7 - 112*Q1*Q2*Q8 + 224*Q3*Q4*Q8 + 154*Q0*Q5*Q8 + 
  56*Q6^2*Q8 + 224*Q1*Q4*Q9 + 392*Q1*Q7*Q9 + 20*Q1^3*rr + 12*Q0*Q1*Q3*rr - 
  48*Q2^2*Q3*rr - 104*Q1*Q2*Q5*rr + 18*Q0*Q5^2*rr + 43*Q0*Q2*Q6*rr + 
  2*Q3^2*Q6*rr + 136*Q1*Q4*Q6*rr - 24*Q5*Q6^2*rr + 56*Q1*Q6*Q7*rr - 
  112*Q1*Q2*Q8*rr + 14*Q0*Q5*Q8*rr - 56*Q6^2*Q8*rr - 56*Q1*Q7*Q9*rr - 
  112*Q6*Q8*Q9*rr, 112*Q1^3 + 84*Q0*Q1*Q3 + 287*Q0^2*Q4 - 784*Q2*Q4^2 + 
  112*Q1*Q2*Q5 + 336*Q0*Q2*Q6 - 224*Q1*Q4*Q6 + 126*Q0^2*Q7 - 1288*Q2*Q4*Q7 - 
  238*Q2*Q7^2 + 448*Q1*Q2*Q8 + 308*Q0*Q5*Q8 + 140*Q3*Q7*Q8 + 224*Q0*Q8^2 - 
  308*Q1*Q7*Q9 - 168*Q6*Q8*Q9 - 16*Q1^3*rr - 36*Q0*Q1*Q3*rr - 3*Q0^2*Q4*rr - 
  48*Q2*Q4^2*rr + 112*Q1*Q2*Q5*rr + 48*Q0*Q2*Q6*rr + 96*Q1*Q4*Q6*rr + 
  64*Q5*Q6^2*rr - 70*Q0^2*Q7*rr + 280*Q2*Q4*Q7*rr + 266*Q2*Q7^2*rr + 
  28*Q0*Q5*Q8*rr + 28*Q3*Q7*Q8*rr + 28*Q1*Q7*Q9*rr + 56*Q6*Q8*Q9*rr, 
 -40*Q0*Q1*Q3 - 64*Q2^2*Q3 + 60*Q0^2*Q4 - 288*Q2*Q4^2 + 159*Q0*Q2*Q6 - 
  24*Q1*Q4*Q6 + 64*Q0^2*Q7 - 528*Q2*Q4*Q7 - 48*Q1*Q6*Q7 - 156*Q2*Q7^2 + 
  152*Q1*Q2*Q8 + 8*Q0*Q8^2 + 4*Q0*Q2*Q9 + 40*Q3^2*Q9 + 64*Q1*Q4*Q9 - 
  64*Q1*Q7*Q9 + 40*Q5*Q9^2 + 42*Q8*Q9^2 - 24*Q0*Q1*Q3*rr - 32*Q2^2*Q3*rr - 
  12*Q0^2*Q4*rr - 32*Q2*Q4^2*rr - 35*Q0*Q2*Q6*rr + 24*Q1*Q4*Q6*rr + 
  64*Q2*Q4*Q7*rr + 16*Q1*Q6*Q7*rr + 84*Q2*Q7^2*rr + 40*Q1*Q2*Q8*rr + 
  8*Q0*Q8^2*rr - 52*Q0*Q2*Q9*rr - 8*Q3^2*Q9*rr + 8*Q5*Q9^2*rr + 2*Q8*Q9^2*rr, 
 12*Q0*Q1^2 + 32*Q1*Q2^2 - 13*Q0^2*Q3 + 32*Q2*Q3*Q4 + 4*Q0*Q2*Q5 + 
  32*Q1*Q3*Q6 + 56*Q2*Q3*Q7 + 4*Q0*Q1^2*rr - 7*Q0^2*Q3*rr + 32*Q2*Q3*Q4*rr + 
  12*Q0*Q2*Q5*rr + 24*Q2*Q3*Q7*rr, -16*Q0*Q1^2 + 32*Q0^2*Q3 - 20*Q2*Q3*Q4 + 
  4*Q0*Q2*Q5 - 44*Q3^2*Q5 + 24*Q0*Q4*Q6 + 40*Q2*Q6^2 - 42*Q2*Q3*Q7 - 
  35*Q3^2*Q8 + 42*Q2*Q6*Q9 - 4*Q2*Q3*Q4*rr - 4*Q0*Q2*Q5*rr + 4*Q3^2*Q5*rr + 
  8*Q0*Q4*Q6*rr + 8*Q2*Q6^2*rr - 2*Q2*Q3*Q7*rr + 9*Q3^2*Q8*rr + 
  2*Q2*Q6*Q9*rr, 504*Q0*Q1^2 - 707*Q0^2*Q3 + 1456*Q2*Q3*Q4 + 224*Q0*Q2*Q5 + 
  448*Q3^2*Q5 + 448*Q1*Q4*Q5 + 448*Q1*Q3*Q6 + 56*Q0*Q4*Q6 + 1792*Q2*Q3*Q7 + 
  168*Q0*Q2*Q8 + 448*Q3^2*Q8 + 448*Q1*Q4*Q8 - 24*Q0*Q1^2*rr - 
  105*Q0^2*Q3*rr + 272*Q2*Q3*Q4*rr + 160*Q0*Q2*Q5*rr + 64*Q3^2*Q5*rr + 
  64*Q1*Q4*Q5*rr - 192*Q1*Q3*Q6*rr - 88*Q0*Q4*Q6*rr + 56*Q0*Q2*Q8*rr, 
 20*Q0*Q1^2 - 16*Q1*Q2^2 - 11*Q0^2*Q3 + 8*Q2*Q3*Q4 - 17*Q0*Q2*Q5 - 
  16*Q3^2*Q5 + 96*Q1*Q4*Q5 + 48*Q1*Q3*Q6 - 49*Q0*Q4*Q6 + 48*Q5^2*Q6 + 
  8*Q2*Q6^2 + 56*Q5*Q6*Q8 - 4*Q0*Q1^2*rr + 16*Q1*Q2^2*rr - Q0^2*Q3*rr + 
  24*Q2*Q3*Q4*rr + 13*Q0*Q2*Q5*rr - 16*Q3^2*Q5*rr + 16*Q1*Q3*Q6*rr + 
  13*Q0*Q4*Q6*rr + 16*Q5^2*Q6*rr + 24*Q2*Q6^2*rr - 32*Q1*Q5*Q7*rr - 
  24*Q5*Q6*Q8*rr, -12*Q0*Q1^2 + 48*Q1*Q2^2 - 9*Q0^2*Q3 + 128*Q2*Q3*Q4 + 
  256*Q4^3 + 8*Q0*Q2*Q5 - 256*Q1*Q4*Q5 + 48*Q1*Q3*Q6 + 64*Q2*Q6^2 + 
  224*Q4^2*Q7 - 336*Q1*Q4*Q8 + 112*Q1*Q3*Q9 + 224*Q0*Q4*Q9 + 28*Q0*Q1^2*rr - 
  48*Q1*Q2^2*rr + 5*Q0^2*Q3*rr + 24*Q0*Q2*Q5*rr - 48*Q1*Q3*Q6*rr - 
  64*Q2*Q6^2*rr - 32*Q4^2*Q7*rr + 32*Q0*Q2*Q8*rr - 16*Q1*Q4*Q8*rr - 
  80*Q1*Q3*Q9*rr + 32*Q0*Q4*Q9*rr - 64*Q2*Q6*Q9*rr, 
 148*Q0*Q1^2 - 48*Q1*Q2^2 - 39*Q0^2*Q3 + 128*Q2*Q3*Q4 + 18*Q0*Q2*Q5 - 
  68*Q0*Q4*Q6 - 352*Q2*Q6^2 + 160*Q2*Q3*Q7 - 32*Q0*Q6*Q7 - 184*Q0*Q2*Q8 - 
  64*Q1*Q4*Q8 - 160*Q1*Q3*Q9 - 304*Q2*Q6*Q9 + 60*Q0*Q1^2*rr - 
  144*Q1*Q2^2*rr - 21*Q0^2*Q3*rr - 10*Q0*Q2*Q5*rr - 76*Q0*Q4*Q6*rr - 
  32*Q2*Q6^2*rr + 64*Q2*Q3*Q7*rr - 128*Q1*Q5*Q7*rr - 96*Q0*Q6*Q7*rr + 
  24*Q0*Q2*Q8*rr - 128*Q1*Q7*Q8*rr - 32*Q1*Q3*Q9*rr - 16*Q2*Q6*Q9*rr, 
 -24*Q0*Q1^2 + 128*Q1*Q2^2 - 92*Q2*Q3*Q4 - 30*Q0*Q2*Q5 + 40*Q1*Q4*Q5 + 
  2*Q0*Q4*Q6 + 32*Q5^2*Q6 + 96*Q2*Q6^2 - 91*Q2*Q3*Q7 - 28*Q1*Q5*Q7 + 
  28*Q0*Q2*Q8 - 28*Q1*Q4*Q8 - 70*Q1*Q3*Q9 - 8*Q0*Q1^2*rr + 64*Q1*Q2^2*rr + 
  52*Q2*Q3*Q4*rr + 22*Q0*Q2*Q5*rr - 56*Q1*Q4*Q5*rr + 6*Q0*Q4*Q6*rr - 
  32*Q5^2*Q6*rr + 49*Q2*Q3*Q7*rr + 20*Q1*Q5*Q7*rr - 20*Q0*Q2*Q8*rr - 
  44*Q1*Q4*Q8*rr - 32*Q5*Q6*Q8*rr + 18*Q1*Q3*Q9*rr, 
 -200*Q0*Q1^2 + 9*Q0^2*Q3 - 208*Q2*Q3*Q4 - 144*Q0*Q2*Q5 + 128*Q3^2*Q5 - 
  256*Q1*Q4*Q5 + 440*Q0*Q4*Q6 - 512*Q5^2*Q6 - 448*Q1*Q5*Q7 - 504*Q0*Q2*Q8 + 
  224*Q3^2*Q8 - 672*Q1*Q4*Q8 - 1120*Q1*Q7*Q8 + 448*Q0*Q4*Q9 + 896*Q0*Q7*Q9 + 
  40*Q0*Q1^2*rr - 5*Q0^2*Q3*rr - 112*Q2*Q3*Q4*rr - 176*Q0*Q2*Q5*rr - 
  384*Q1*Q4*Q5*rr + 40*Q0*Q4*Q6*rr - 192*Q1*Q5*Q7*rr - 104*Q0*Q2*Q8*rr + 
  160*Q3^2*Q8*rr - 224*Q1*Q4*Q8*rr - 224*Q1*Q7*Q8*rr + 64*Q0*Q4*Q9*rr, 
 322*Q0*Q1^2 - 392*Q1*Q2^2 - 105*Q0^2*Q3 + 448*Q2*Q3*Q4 + 252*Q0*Q2*Q5 + 
  112*Q3^2*Q5 - 336*Q0*Q4*Q6 - 672*Q2*Q6^2 + 896*Q2*Q3*Q7 + 448*Q1*Q5*Q7 + 
  224*Q1*Q4*Q8 + 448*Q1*Q7*Q8 - 224*Q2*Q6*Q9 - 280*Q0*Q7*Q9 + 280*Q2*Q9^2 + 
  6*Q0*Q1^2*rr - 216*Q1*Q2^2*rr - 27*Q0^2*Q3*rr + 64*Q2*Q3*Q4*rr - 
  12*Q0*Q2*Q5*rr + 16*Q3^2*Q5*rr + 320*Q1*Q4*Q5*rr + 16*Q0*Q4*Q6*rr + 
  32*Q2*Q6^2*rr + 224*Q1*Q4*Q8*rr + 224*Q2*Q6*Q9*rr + 56*Q0*Q7*Q9*rr + 
  56*Q2*Q9^2*rr, 42*Q0*Q1^2 + 28*Q1*Q2^2 + 168*Q2*Q3*Q4 + 133*Q0*Q2*Q5 - 
  238*Q3^2*Q5 + 140*Q1*Q4*Q5 + 112*Q1*Q3*Q6 - 77*Q0*Q4*Q6 + 336*Q5^2*Q6 - 
  252*Q1*Q5*Q7 + 56*Q1*Q4*Q8 - 56*Q5*Q6*Q8 + 140*Q1*Q3*Q9 + 224*Q5^2*Q9 + 
  196*Q5*Q8*Q9 - 26*Q0*Q1^2*rr - 4*Q1*Q2^2*rr + 56*Q2*Q3*Q4*rr + 
  39*Q0*Q2*Q5*rr - 2*Q3^2*Q5*rr - 68*Q1*Q4*Q5*rr + 40*Q1*Q3*Q6*rr + 
  57*Q0*Q4*Q6*rr + 80*Q5^2*Q6*rr - 140*Q1*Q5*Q7*rr + 56*Q1*Q4*Q8*rr - 
  56*Q5*Q6*Q8*rr + 28*Q1*Q3*Q9*rr - 28*Q5*Q8*Q9*rr, 
 476*Q0*Q1^2 - 784*Q1*Q2^2 - 777*Q0^2*Q3 - 448*Q2*Q3*Q4 - 5376*Q4^3 - 
  2688*Q1*Q4*Q5 + 5488*Q1*Q3*Q6 + 4088*Q0*Q4*Q6 + 2688*Q2*Q6^2 - 
  13440*Q4^2*Q7 - 5376*Q1*Q5*Q7 - 1456*Q0*Q6*Q7 - 6272*Q4*Q7^2 - 
  2128*Q0*Q2*Q8 + 896*Q1*Q4*Q8 + 672*Q2*Q6*Q9 + 20*Q0*Q1^2*rr - 
  304*Q1*Q2^2*rr - 123*Q0^2*Q3*rr + 192*Q2*Q3*Q4*rr + 256*Q4^3*rr - 
  2432*Q1*Q4*Q5*rr - 944*Q1*Q3*Q6*rr + 232*Q0*Q4*Q6*rr + 896*Q2*Q6^2*rr + 
  2688*Q4^2*Q7*rr - 1792*Q1*Q5*Q7*rr - 784*Q0*Q6*Q7*rr + 2688*Q4*Q7^2*rr - 
  112*Q0*Q2*Q8*rr + 224*Q2*Q6*Q9*rr, -416*Q1*Q2^2 - 185*Q0^2*Q3 + 
  1440*Q2*Q3*Q4 - 176*Q4^3 + 424*Q0*Q2*Q5 + 288*Q3^2*Q5 + 400*Q0*Q4*Q6 + 
  896*Q2*Q3*Q7 - 140*Q0*Q2*Q8 + 168*Q3^2*Q8 + 1120*Q5*Q6*Q8 - 560*Q1*Q7*Q8 + 
  448*Q6*Q8^2 + 224*Q1*Q3*Q9 - 280*Q0*Q4*Q9 + 896*Q5*Q8*Q9 + 784*Q8^2*Q9 - 
  352*Q1*Q2^2*rr - 11*Q0^2*Q3*rr - 544*Q2*Q3*Q4*rr - 16*Q4^3*rr - 
  264*Q0*Q2*Q5*rr + 224*Q3^2*Q5*rr + 128*Q1*Q4*Q5*rr - 128*Q1*Q3*Q6*rr - 
  80*Q0*Q4*Q6*rr - 384*Q2*Q3*Q7*rr - 36*Q0*Q2*Q8*rr + 248*Q3^2*Q8*rr + 
  160*Q5*Q6*Q8*rr - 112*Q1*Q7*Q8*rr + 32*Q1*Q3*Q9*rr - 72*Q0*Q4*Q9*rr - 
  112*Q8^2*Q9*rr, -13*Q0^2*Q1 + 12*Q0*Q2^2 + 32*Q2*Q3^2 + 32*Q1*Q2*Q4 + 
  32*Q1*Q3*Q5 + 4*Q0*Q3*Q6 + 56*Q1*Q3*Q8 - 7*Q0^2*Q1*rr + 4*Q0*Q2^2*rr + 
  32*Q1*Q3*Q5*rr + 12*Q0*Q3*Q6*rr + 24*Q1*Q3*Q8*rr, 
 32*Q0^2*Q1 - 16*Q0*Q2^2 + 40*Q3*Q4^2 - 20*Q1*Q3*Q5 + 24*Q0*Q4*Q5 - 
  44*Q1^2*Q6 + 4*Q0*Q3*Q6 + 42*Q3*Q4*Q7 - 42*Q1*Q3*Q8 - 35*Q1^2*Q9 + 
  8*Q3*Q4^2*rr - 4*Q1*Q3*Q5*rr + 8*Q0*Q4*Q5*rr + 4*Q1^2*Q6*rr - 
  4*Q0*Q3*Q6*rr + 2*Q3*Q4*Q7*rr - 2*Q1*Q3*Q8*rr + 9*Q1^2*Q9*rr, 
 -707*Q0^2*Q1 + 504*Q0*Q2^2 + 448*Q1*Q2*Q4 + 1456*Q1*Q3*Q5 + 56*Q0*Q4*Q5 + 
  448*Q1^2*Q6 + 224*Q0*Q3*Q6 + 448*Q2*Q5*Q6 + 1792*Q1*Q3*Q8 + 448*Q1^2*Q9 + 
  168*Q0*Q3*Q9 + 448*Q2*Q5*Q9 - 105*Q0^2*Q1*rr - 24*Q0*Q2^2*rr - 
  192*Q1*Q2*Q4*rr + 272*Q1*Q3*Q5*rr - 88*Q0*Q4*Q5*rr + 64*Q1^2*Q6*rr + 
  160*Q0*Q3*Q6*rr + 64*Q2*Q5*Q6*rr + 56*Q0*Q3*Q9*rr, 
 -11*Q0^2*Q1 + 20*Q0*Q2^2 - 16*Q2*Q3^2 + 48*Q1*Q2*Q4 + 8*Q3*Q4^2 + 
  8*Q1*Q3*Q5 - 49*Q0*Q4*Q5 - 16*Q1^2*Q6 - 17*Q0*Q3*Q6 + 96*Q2*Q5*Q6 + 
  48*Q4*Q6^2 + 56*Q4*Q6*Q9 - Q0^2*Q1*rr - 4*Q0*Q2^2*rr + 16*Q2*Q3^2*rr + 
  16*Q1*Q2*Q4*rr + 24*Q3*Q4^2*rr + 24*Q1*Q3*Q5*rr + 13*Q0*Q4*Q5*rr - 
  16*Q1^2*Q6*rr + 13*Q0*Q3*Q6*rr + 16*Q4*Q6^2*rr - 32*Q2*Q6*Q8*rr - 
  24*Q4*Q6*Q9*rr, -9*Q0^2*Q1 - 12*Q0*Q2^2 + 48*Q2*Q3^2 + 48*Q1*Q2*Q4 + 
  64*Q3*Q4^2 + 128*Q1*Q3*Q5 + 256*Q5^3 + 8*Q0*Q3*Q6 - 256*Q2*Q5*Q6 + 
  112*Q1*Q2*Q7 + 224*Q0*Q5*Q7 + 224*Q5^2*Q8 - 336*Q2*Q5*Q9 + 5*Q0^2*Q1*rr + 
  28*Q0*Q2^2*rr - 48*Q2*Q3^2*rr - 48*Q1*Q2*Q4*rr - 64*Q3*Q4^2*rr + 
  24*Q0*Q3*Q6*rr - 80*Q1*Q2*Q7*rr - 64*Q3*Q4*Q7*rr + 32*Q0*Q5*Q7*rr - 
  32*Q5^2*Q8*rr + 32*Q0*Q3*Q9*rr - 16*Q2*Q5*Q9*rr, 
 -39*Q0^2*Q1 + 148*Q0*Q2^2 - 48*Q2*Q3^2 - 352*Q3*Q4^2 + 128*Q1*Q3*Q5 - 
  68*Q0*Q4*Q5 + 18*Q0*Q3*Q6 - 160*Q1*Q2*Q7 - 304*Q3*Q4*Q7 + 160*Q1*Q3*Q8 - 
  32*Q0*Q4*Q8 - 184*Q0*Q3*Q9 - 64*Q2*Q5*Q9 - 21*Q0^2*Q1*rr + 60*Q0*Q2^2*rr - 
  144*Q2*Q3^2*rr - 32*Q3*Q4^2*rr - 76*Q0*Q4*Q5*rr - 10*Q0*Q3*Q6*rr - 
  32*Q1*Q2*Q7*rr - 16*Q3*Q4*Q7*rr + 64*Q1*Q3*Q8*rr - 96*Q0*Q4*Q8*rr - 
  128*Q2*Q6*Q8*rr + 24*Q0*Q3*Q9*rr - 128*Q2*Q8*Q9*rr, 
 -24*Q0*Q2^2 + 128*Q2*Q3^2 + 96*Q3*Q4^2 - 92*Q1*Q3*Q5 + 2*Q0*Q4*Q5 - 
  30*Q0*Q3*Q6 + 40*Q2*Q5*Q6 + 32*Q4*Q6^2 - 70*Q1*Q2*Q7 - 91*Q1*Q3*Q8 - 
  28*Q2*Q6*Q8 + 28*Q0*Q3*Q9 - 28*Q2*Q5*Q9 - 8*Q0*Q2^2*rr + 64*Q2*Q3^2*rr + 
  52*Q1*Q3*Q5*rr + 6*Q0*Q4*Q5*rr + 22*Q0*Q3*Q6*rr - 56*Q2*Q5*Q6*rr - 
  32*Q4*Q6^2*rr + 18*Q1*Q2*Q7*rr + 49*Q1*Q3*Q8*rr + 20*Q2*Q6*Q8*rr - 
  20*Q0*Q3*Q9*rr - 44*Q2*Q5*Q9*rr - 32*Q4*Q6*Q9*rr, 
 9*Q0^2*Q1 - 200*Q0*Q2^2 - 208*Q1*Q3*Q5 + 440*Q0*Q4*Q5 + 128*Q1^2*Q6 - 
  144*Q0*Q3*Q6 - 256*Q2*Q5*Q6 - 512*Q4*Q6^2 + 448*Q0*Q5*Q7 - 448*Q2*Q6*Q8 + 
  896*Q0*Q7*Q8 + 224*Q1^2*Q9 - 504*Q0*Q3*Q9 - 672*Q2*Q5*Q9 - 1120*Q2*Q8*Q9 - 
  5*Q0^2*Q1*rr + 40*Q0*Q2^2*rr - 112*Q1*Q3*Q5*rr + 40*Q0*Q4*Q5*rr - 
  176*Q0*Q3*Q6*rr - 384*Q2*Q5*Q6*rr + 64*Q0*Q5*Q7*rr - 192*Q2*Q6*Q8*rr + 
  160*Q1^2*Q9*rr - 104*Q0*Q3*Q9*rr - 224*Q2*Q5*Q9*rr - 224*Q2*Q8*Q9*rr, 
 -105*Q0^2*Q1 + 322*Q0*Q2^2 - 392*Q2*Q3^2 - 672*Q3*Q4^2 + 448*Q1*Q3*Q5 - 
  336*Q0*Q4*Q5 + 112*Q1^2*Q6 + 252*Q0*Q3*Q6 - 224*Q3*Q4*Q7 + 280*Q3*Q7^2 + 
  896*Q1*Q3*Q8 + 448*Q2*Q6*Q8 - 280*Q0*Q7*Q8 + 224*Q2*Q5*Q9 + 448*Q2*Q8*Q9 - 
  27*Q0^2*Q1*rr + 6*Q0*Q2^2*rr - 216*Q2*Q3^2*rr + 32*Q3*Q4^2*rr + 
  64*Q1*Q3*Q5*rr + 16*Q0*Q4*Q5*rr + 16*Q1^2*Q6*rr - 12*Q0*Q3*Q6*rr + 
  320*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr + 56*Q3*Q7^2*rr + 56*Q0*Q7*Q8*rr + 
  224*Q2*Q5*Q9*rr, 42*Q0*Q2^2 + 28*Q2*Q3^2 + 112*Q1*Q2*Q4 + 168*Q1*Q3*Q5 - 
  77*Q0*Q4*Q5 - 238*Q1^2*Q6 + 133*Q0*Q3*Q6 + 140*Q2*Q5*Q6 + 336*Q4*Q6^2 + 
  140*Q1*Q2*Q7 + 224*Q6^2*Q7 - 252*Q2*Q6*Q8 + 56*Q2*Q5*Q9 - 56*Q4*Q6*Q9 + 
  196*Q6*Q7*Q9 - 26*Q0*Q2^2*rr - 4*Q2*Q3^2*rr + 40*Q1*Q2*Q4*rr + 
  56*Q1*Q3*Q5*rr + 57*Q0*Q4*Q5*rr - 2*Q1^2*Q6*rr + 39*Q0*Q3*Q6*rr - 
  68*Q2*Q5*Q6*rr + 80*Q4*Q6^2*rr + 28*Q1*Q2*Q7*rr - 140*Q2*Q6*Q8*rr + 
  56*Q2*Q5*Q9*rr - 56*Q4*Q6*Q9*rr - 28*Q6*Q7*Q9*rr, 
 -777*Q0^2*Q1 + 476*Q0*Q2^2 - 784*Q2*Q3^2 + 5488*Q1*Q2*Q4 + 2688*Q3*Q4^2 - 
  448*Q1*Q3*Q5 + 4088*Q0*Q4*Q5 - 5376*Q5^3 - 2688*Q2*Q5*Q6 + 672*Q3*Q4*Q7 - 
  1456*Q0*Q4*Q8 - 13440*Q5^2*Q8 - 5376*Q2*Q6*Q8 - 6272*Q5*Q8^2 - 
  2128*Q0*Q3*Q9 + 896*Q2*Q5*Q9 - 123*Q0^2*Q1*rr + 20*Q0*Q2^2*rr - 
  304*Q2*Q3^2*rr - 944*Q1*Q2*Q4*rr + 896*Q3*Q4^2*rr + 192*Q1*Q3*Q5*rr + 
  232*Q0*Q4*Q5*rr + 256*Q5^3*rr - 2432*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr - 
  784*Q0*Q4*Q8*rr + 2688*Q5^2*Q8*rr - 1792*Q2*Q6*Q8*rr + 2688*Q5*Q8^2*rr - 
  112*Q0*Q3*Q9*rr, -185*Q0^2*Q1 - 416*Q2*Q3^2 + 1440*Q1*Q3*Q5 + 
  400*Q0*Q4*Q5 - 176*Q5^3 + 288*Q1^2*Q6 + 424*Q0*Q3*Q6 + 224*Q1*Q2*Q7 - 
  280*Q0*Q5*Q7 + 896*Q1*Q3*Q8 + 168*Q1^2*Q9 - 140*Q0*Q3*Q9 + 1120*Q4*Q6*Q9 + 
  896*Q6*Q7*Q9 - 560*Q2*Q8*Q9 + 448*Q4*Q9^2 + 784*Q7*Q9^2 - 11*Q0^2*Q1*rr - 
  352*Q2*Q3^2*rr - 128*Q1*Q2*Q4*rr - 544*Q1*Q3*Q5*rr - 80*Q0*Q4*Q5*rr - 
  16*Q5^3*rr + 224*Q1^2*Q6*rr - 264*Q0*Q3*Q6*rr + 128*Q2*Q5*Q6*rr + 
  32*Q1*Q2*Q7*rr - 72*Q0*Q5*Q7*rr - 384*Q1*Q3*Q8*rr + 248*Q1^2*Q9*rr - 
  36*Q0*Q3*Q9*rr + 160*Q4*Q6*Q9*rr - 112*Q2*Q8*Q9*rr - 112*Q7*Q9^2*rr};

I=ideal Rels;
hilbertPolynomial I
ResI = resolution I;
betti ResI

RI=R/I;
X=Proj RI;

KtwistRes=dual ResI;
CanModD=HH^7(dual ResI);
OKpD=sheaf CanModD;
OK = OKpD(-10);
O2K=tensor(OK,OK);

mOK=module OK;
mO2K= module O2K;
hilbertPolynomial(mO2K)
    
Hom(OK,OO_X(1))


==> Simplifying_Keum's_FPP/CheckSmoothnessKeum.txt <==
FF:=FiniteField(11);
rr:=2;
RR<Q0,Q1,Q2,Q3,Q4,Q5,Q6,Q7,Q8,Q9>:=PolynomialRing(FF,10,"grevlex");

Rels:=[57*Q0^3 - 256*Q3^2*Q4 + 128*Q1^2*Q5 - 40*Q0*Q3*Q5 + 128*Q2*Q5^2 - 
  176*Q0*Q1*Q6 - 64*Q3*Q6^2 - 224*Q0*Q1*Q9 + 11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 
  8*Q0*Q3*Q5*rr - 16*Q0*Q1*Q6*rr + 64*Q3*Q6^2*rr + 32*Q0*Q1*Q9*rr + 
  128*Q3*Q6*Q9*rr, 57*Q0^3 - 176*Q0*Q2*Q4 - 64*Q1*Q4^2 - 256*Q1^2*Q5 - 
  40*Q0*Q1*Q6 + 128*Q2^2*Q6 + 128*Q3*Q6^2 - 224*Q0*Q2*Q7 + 11*Q0^3*rr + 
  64*Q1*Q2*Q3*rr - 16*Q0*Q2*Q4*rr + 64*Q1*Q4^2*rr + 8*Q0*Q1*Q6*rr + 
  32*Q0*Q2*Q7*rr + 128*Q1*Q4*Q7*rr, 57*Q0^3 - 40*Q0*Q2*Q4 + 128*Q3^2*Q4 + 
  128*Q1*Q4^2 - 176*Q0*Q3*Q5 - 64*Q2*Q5^2 - 256*Q2^2*Q6 - 224*Q0*Q3*Q8 + 
  11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 8*Q0*Q2*Q4*rr - 16*Q0*Q3*Q5*rr + 
  64*Q2*Q5^2*rr + 32*Q0*Q3*Q8*rr + 128*Q2*Q5*Q8*rr, 
 -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 896*Q2*Q5^2 + 2240*Q0*Q1*Q6 + 1792*Q0*Q2*Q7 + 
  1792*Q3^2*Q7 + 1792*Q1^2*Q8 + 896*Q0*Q1*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 256*Q0*Q2*Q4*rr + 256*Q3^2*Q4*rr - 128*Q2*Q5^2*rr + 
  64*Q0*Q1*Q6*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 2240*Q0*Q2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 896*Q3*Q6^2 + 896*Q0*Q2*Q7 + 
  1792*Q1^2*Q8 + 1792*Q0*Q3*Q8 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 64*Q0*Q2*Q4*rr + 256*Q1^2*Q5*rr + 256*Q0*Q3*Q5*rr - 
  128*Q3*Q6^2*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 
  896*Q1*Q4^2 + 2240*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 1792*Q3^2*Q7 + 
  896*Q0*Q3*Q8 + 1792*Q0*Q1*Q9 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr - 128*Q1*Q4^2*rr + 64*Q0*Q3*Q5*rr + 256*Q0*Q1*Q6*rr + 
  256*Q2^2*Q6*rr, -57*Q0^3 - 128*Q1*Q2*Q3 + 160*Q3^2*Q4 - 32*Q1*Q4^2 - 
  64*Q1^2*Q5 + 128*Q0*Q3*Q5 + 64*Q0*Q1*Q6 + 168*Q3^2*Q7 + 56*Q1*Q4*Q7 + 
  112*Q1^2*Q8 + 112*Q0*Q1*Q9 - 11*Q0^3*rr + 32*Q3^2*Q4*rr + 96*Q1*Q4^2*rr - 
  64*Q1^2*Q5*rr + 8*Q3^2*Q7*rr + 88*Q1*Q4*Q7*rr - 80*Q1^2*Q8*rr + 
  48*Q0*Q1*Q9*rr, 2541*Q0^3 + 14336*Q1*Q2*Q3 + 5376*Q1*Q4^2 + 5376*Q2*Q5^2 - 
  2688*Q4*Q5*Q6 + 5376*Q3*Q6^2 - 448*Q0*Q2*Q7 + 7168*Q1*Q4*Q7 - 
  448*Q0*Q3*Q8 + 7168*Q2*Q5*Q8 - 448*Q0*Q1*Q9 + 7168*Q3*Q6*Q9 + 167*Q0^3*rr - 
  1792*Q1*Q2*Q3*rr - 1280*Q1*Q4^2*rr - 1280*Q2*Q5^2*rr + 1152*Q4*Q5*Q6*rr - 
  1280*Q3*Q6^2*rr + 448*Q0*Q2*Q7*rr + 448*Q0*Q3*Q8*rr + 448*Q0*Q1*Q9*rr, 
 Q0^3 + 31168*Q1*Q2*Q3 + 7232*Q0*Q2*Q4 + 10112*Q1*Q4^2 + 7232*Q0*Q3*Q5 + 
  10112*Q2*Q5^2 + 7232*Q0*Q1*Q6 - 6624*Q4*Q5*Q6 + 10112*Q3*Q6^2 - 
  5040*Q5*Q6*Q7 - 5040*Q4*Q6*Q8 - 1484*Q6*Q7*Q8 - 5040*Q4*Q5*Q9 - 
  1484*Q5*Q7*Q9 - 1484*Q4*Q8*Q9 + 1813*Q7*Q8*Q9 + 1699*Q0^3*rr + 
  1728*Q1*Q2*Q3*rr - 2944*Q1*Q4^2*rr - 2944*Q2*Q5^2*rr + 6048*Q4*Q5*Q6*rr - 
  2944*Q3*Q6^2*rr + 3344*Q5*Q6*Q7*rr + 3344*Q4*Q6*Q8*rr + 3556*Q6*Q7*Q8*rr + 
  3344*Q4*Q5*Q9*rr + 3556*Q5*Q7*Q9*rr + 3556*Q4*Q8*Q9*rr + 3297*Q7*Q8*Q9*rr, 
 -1287*Q0^3 - 4160*Q1*Q2*Q3 + 3216*Q0*Q2*Q4 - 5248*Q3^2*Q4 - 544*Q0*Q1*Q6 + 
  4864*Q2^2*Q6 + 4352*Q3*Q6^2 - 512*Q0*Q2*Q7 - 1920*Q3^2*Q7 - 4096*Q5*Q6*Q7 - 
  512*Q1^2*Q8 + 5376*Q0*Q3*Q8 - 256*Q2*Q5*Q8 + 3456*Q2^2*Q9 + 2048*Q4*Q5*Q9 - 
  3584*Q5*Q7*Q9 - 5376*Q3*Q9^2 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr - 
  592*Q0*Q2*Q4*rr - 2432*Q3^2*Q4*rr + 160*Q0*Q1*Q6*rr + 2048*Q3*Q6^2*rr + 
  384*Q0*Q2*Q7*rr - 4224*Q3^2*Q7*rr + 1536*Q0*Q3*Q8*rr - 128*Q2^2*Q9*rr + 
  512*Q5*Q7*Q9*rr - 256*Q3*Q9^2*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 - 
  544*Q0*Q2*Q4 + 4864*Q3^2*Q4 + 4352*Q1*Q4^2 - 5248*Q1^2*Q5 + 3216*Q0*Q3*Q5 + 
  3456*Q3^2*Q7 + 2048*Q5*Q6*Q7 - 5376*Q1*Q7^2 - 1920*Q1^2*Q8 - 512*Q0*Q3*Q8 - 
  4096*Q4*Q6*Q8 - 3584*Q6*Q7*Q8 + 5376*Q0*Q1*Q9 - 512*Q2^2*Q9 - 
  256*Q3*Q6*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q2*Q4*rr + 
  2048*Q1*Q4^2*rr - 2432*Q1^2*Q5*rr - 592*Q0*Q3*Q5*rr - 128*Q3^2*Q7*rr - 
  256*Q1*Q7^2*rr - 4224*Q1^2*Q8*rr + 384*Q0*Q3*Q8*rr + 512*Q6*Q7*Q8*rr + 
  1536*Q0*Q1*Q9*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 + 4864*Q1^2*Q5 - 
  544*Q0*Q3*Q5 + 4352*Q2*Q5^2 + 3216*Q0*Q1*Q6 - 5248*Q2^2*Q6 + 
  5376*Q0*Q2*Q7 - 512*Q3^2*Q7 - 256*Q1*Q4*Q7 + 3456*Q1^2*Q8 + 2048*Q4*Q6*Q8 - 
  5376*Q2*Q8^2 - 512*Q0*Q1*Q9 - 1920*Q2^2*Q9 - 4096*Q4*Q5*Q9 - 
  3584*Q4*Q8*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q3*Q5*rr + 
  2048*Q2*Q5^2*rr - 592*Q0*Q1*Q6*rr - 2432*Q2^2*Q6*rr + 1536*Q0*Q2*Q7*rr - 
  128*Q1^2*Q8*rr - 256*Q2*Q8^2*rr + 384*Q0*Q1*Q9*rr - 4224*Q2^2*Q9*rr + 
  512*Q4*Q8*Q9*rr, -32*Q1^2*Q2 - 8*Q0*Q2*Q3 - 12*Q3^3 - 36*Q1*Q3*Q4 - 
  14*Q0*Q1*Q5 - 13*Q0^2*Q6 + 32*Q3*Q5*Q6 + 16*Q1*Q6^2 - 28*Q1*Q3*Q7 + 
  28*Q1*Q6*Q9 + 4*Q3^3*rr - 20*Q1*Q3*Q4*rr - 10*Q0*Q1*Q5*rr - 7*Q0^2*Q6*rr + 
  16*Q1*Q6^2*rr - 12*Q1*Q3*Q7*rr + 12*Q1*Q6*Q9*rr, 
 168*Q1^2*Q2 + 112*Q0*Q2*Q3 + 56*Q0*Q1*Q5 + 56*Q2^2*Q5 + 21*Q0^2*Q6 + 
  112*Q1*Q6^2 - 168*Q1*Q3*Q7 + 112*Q0*Q1*Q8 + 28*Q1*Q6*Q9 + 8*Q1^2*Q2*rr + 
  64*Q1*Q3*Q4*rr + 72*Q0*Q1*Q5*rr - 8*Q2^2*Q5*rr + 31*Q0^2*Q6*rr - 
  80*Q1*Q6^2*rr + 56*Q1*Q3*Q7*rr - 84*Q1*Q6*Q9*rr, 
 56*Q0*Q4^2 - 112*Q0*Q1*Q5 - 35*Q0^2*Q6 - 56*Q3*Q5*Q6 + 84*Q1*Q3*Q7 + 
  56*Q0*Q4*Q7 - 112*Q0*Q1*Q8 + 42*Q0^2*Q9 + 32*Q1^2*Q2*rr + 32*Q0*Q2*Q3*rr + 
  32*Q1*Q3*Q4*rr + 8*Q0*Q4^2*rr + 16*Q2^2*Q5*rr + 23*Q0^2*Q6*rr + 
  8*Q3*Q5*Q6*rr - 28*Q1*Q3*Q7*rr + 14*Q0^2*Q9*rr, 
 16*Q1^2*Q2 - 4*Q0*Q2*Q3 + 64*Q1*Q3*Q4 + 4*Q0*Q1*Q5 + 32*Q2^2*Q5 + 
  16*Q4*Q5^2 + 5*Q0^2*Q6 + 32*Q3*Q5*Q6 + 32*Q1*Q6^2 - 35*Q0^2*Q9 + 
  224*Q1*Q6*Q9 + 154*Q1*Q9^2 - 16*Q1^2*Q2*rr - 12*Q0*Q2*Q3*rr - 
  20*Q0*Q1*Q5*rr - 16*Q4*Q5^2*rr - 17*Q0^2*Q6*rr + 32*Q1*Q6^2*rr - 
  9*Q0^2*Q9*rr + 32*Q1*Q6*Q9*rr - 14*Q1*Q9^2*rr, 
 32*Q1^2*Q2 + 8*Q0*Q2*Q3 + 21*Q3^3 + 16*Q1*Q3*Q4 - 6*Q0*Q1*Q5 + 4*Q2^2*Q5 + 
  22*Q0^2*Q6 + 12*Q2*Q4*Q6 - 32*Q3*Q5*Q6 + 7*Q0*Q1*Q8 - 14*Q3*Q8*Q9 + 
  8*Q1^2*Q2*rr - Q3^3*rr + 16*Q1*Q3*Q4*rr + 14*Q0*Q1*Q5*rr + 4*Q2^2*Q5*rr + 
  2*Q0^2*Q6*rr + 4*Q2*Q4*Q6*rr + 13*Q0*Q1*Q8*rr + 8*Q3*Q6*Q8*rr - 
  16*Q3*Q5*Q9*rr - 14*Q3*Q8*Q9*rr, -24*Q1^2*Q2 + 5*Q0*Q2*Q3 + 8*Q3^3 - 
  16*Q1*Q3*Q4 - 2*Q0*Q1*Q5 - 18*Q2^2*Q5 + 80*Q2*Q4*Q6 + 8*Q3*Q5*Q6 + 
  56*Q2*Q6*Q7 - 42*Q2^2*Q8 + 28*Q2*Q4*Q9 + 42*Q2*Q7*Q9 + 12*Q1^2*Q2*rr - 
  13*Q0*Q2*Q3*rr + 8*Q3^3*rr - 6*Q0*Q1*Q5*rr - 10*Q2^2*Q5*rr - 
  8*Q3*Q5*Q6*rr - 8*Q2*Q6*Q7*rr - 2*Q2^2*Q8*rr - 4*Q2*Q4*Q9*rr - 
  14*Q2*Q7*Q9*rr, -44*Q1^2*Q2 + 8*Q0*Q2*Q3 - 24*Q0*Q4^2 - 8*Q0*Q1*Q5 + 
  4*Q2^2*Q5 - 7*Q0^2*Q6 + 16*Q2*Q4*Q6 + 8*Q3*Q5*Q6 - 56*Q0*Q4*Q7 - 
  14*Q0*Q1*Q8 - 14*Q2^2*Q8 - 14*Q3*Q6*Q8 + 4*Q1^2*Q2*rr - 8*Q0*Q4^2*rr - 
  8*Q0*Q1*Q5*rr - 12*Q2^2*Q5*rr + 11*Q0^2*Q6*rr + 16*Q2*Q4*Q6*rr - 
  24*Q3*Q5*Q6*rr - 8*Q0*Q4*Q7*rr + 10*Q0*Q1*Q8*rr - 22*Q2^2*Q8*rr - 
  22*Q3*Q6*Q8*rr, 18*Q0*Q2*Q3 - 2*Q3^3 - 22*Q1*Q3*Q4 - 8*Q0*Q4^2 + 
  32*Q2^2*Q5 + 17*Q0^2*Q6 - 20*Q1*Q3*Q7 - 10*Q0*Q4*Q7 + 3*Q0*Q1*Q8 + 
  13*Q2^2*Q8 - 13*Q3*Q6*Q8 + 8*Q0^2*Q9 + 4*Q2*Q4*Q9 - 6*Q0*Q2*Q3*rr + 
  6*Q3^3*rr + 2*Q1*Q3*Q4*rr - 8*Q0*Q4^2*rr + 3*Q0^2*Q6*rr - 4*Q1*Q3*Q7*rr - 
  2*Q0*Q4*Q7*rr + 7*Q0*Q1*Q8*rr - 7*Q2^2*Q8*rr + 7*Q3*Q6*Q8*rr - 
  12*Q2*Q4*Q9*rr, -8*Q1^2*Q2 + 28*Q0*Q2*Q3 - 96*Q1*Q3*Q4 + 20*Q0*Q4^2 - 
  64*Q0*Q1*Q5 + 56*Q2^2*Q5 - 32*Q4*Q5^2 + 53*Q0^2*Q6 + 64*Q2*Q4*Q6 - 
  112*Q1*Q3*Q7 - 56*Q4*Q5*Q8 - 56*Q3*Q6*Q8 + 42*Q0^2*Q9 + 24*Q1^2*Q2*rr - 
  28*Q0*Q2*Q3*rr + 32*Q3^3*rr - 4*Q0*Q4^2*rr - 8*Q2^2*Q5*rr - 32*Q4*Q5^2*rr - 
  Q0^2*Q6*rr + 16*Q1*Q3*Q7*rr - 24*Q4*Q5*Q8*rr + 40*Q3*Q6*Q8*rr - 
  2*Q0^2*Q9*rr, 112*Q1^2*Q2 + 196*Q0*Q2*Q3 - 196*Q3^3 + 168*Q1*Q3*Q4 + 
  70*Q0*Q4^2 + 105*Q0*Q1*Q5 + 70*Q2^2*Q5 + 56*Q4*Q5^2 + 392*Q3*Q5*Q6 - 
  112*Q1*Q3*Q7 + 154*Q0*Q4*Q7 + 56*Q5^2*Q7 + 224*Q2*Q6*Q7 + 224*Q3*Q6*Q8 + 
  280*Q3*Q5*Q9 + 392*Q3*Q8*Q9 - 48*Q1^2*Q2*rr + 12*Q0*Q2*Q3*rr + 20*Q3^3*rr - 
  104*Q1*Q3*Q4*rr + 18*Q0*Q4^2*rr + 43*Q0*Q1*Q5*rr + 2*Q2^2*Q5*rr - 
  24*Q4*Q5^2*rr + 136*Q3*Q5*Q6*rr - 112*Q1*Q3*Q7*rr + 14*Q0*Q4*Q7*rr - 
  56*Q5^2*Q7*rr - 112*Q5*Q7*Q8*rr + 56*Q3*Q5*Q9*rr - 56*Q3*Q8*Q9*rr, 
 84*Q0*Q2*Q3 + 112*Q3^3 + 112*Q1*Q3*Q4 + 336*Q0*Q1*Q5 + 287*Q0^2*Q6 - 
  224*Q3*Q5*Q6 - 784*Q1*Q6^2 + 448*Q1*Q3*Q7 + 308*Q0*Q4*Q7 + 224*Q0*Q7^2 - 
  168*Q5*Q7*Q8 + 126*Q0^2*Q9 - 1288*Q1*Q6*Q9 + 140*Q2*Q7*Q9 - 308*Q3*Q8*Q9 - 
  238*Q1*Q9^2 - 36*Q0*Q2*Q3*rr - 16*Q3^3*rr + 112*Q1*Q3*Q4*rr + 
  48*Q0*Q1*Q5*rr + 64*Q4*Q5^2*rr - 3*Q0^2*Q6*rr + 96*Q3*Q5*Q6*rr - 
  48*Q1*Q6^2*rr + 28*Q0*Q4*Q7*rr + 56*Q5*Q7*Q8*rr - 70*Q0^2*Q9*rr + 
  280*Q1*Q6*Q9*rr + 28*Q2*Q7*Q9*rr + 28*Q3*Q8*Q9*rr + 266*Q1*Q9^2*rr, 
 -64*Q1^2*Q2 - 40*Q0*Q2*Q3 + 159*Q0*Q1*Q5 + 60*Q0^2*Q6 - 24*Q3*Q5*Q6 - 
  288*Q1*Q6^2 + 152*Q1*Q3*Q7 + 8*Q0*Q7^2 + 4*Q0*Q1*Q8 + 40*Q2^2*Q8 + 
  64*Q3*Q6*Q8 + 40*Q4*Q8^2 + 42*Q7*Q8^2 + 64*Q0^2*Q9 - 48*Q3*Q5*Q9 - 
  528*Q1*Q6*Q9 - 64*Q3*Q8*Q9 - 156*Q1*Q9^2 - 32*Q1^2*Q2*rr - 24*Q0*Q2*Q3*rr - 
  35*Q0*Q1*Q5*rr - 12*Q0^2*Q6*rr + 24*Q3*Q5*Q6*rr - 32*Q1*Q6^2*rr + 
  40*Q1*Q3*Q7*rr + 8*Q0*Q7^2*rr - 52*Q0*Q1*Q8*rr - 8*Q2^2*Q8*rr + 
  8*Q4*Q8^2*rr + 2*Q7*Q8^2*rr + 16*Q3*Q5*Q9*rr + 64*Q1*Q6*Q9*rr + 
  84*Q1*Q9^2*rr, -8*Q0*Q1*Q2 - 12*Q2^3 - 32*Q1*Q3^2 - 14*Q0*Q3*Q4 - 
  13*Q0^2*Q5 + 32*Q2*Q4*Q5 + 16*Q3*Q5^2 - 36*Q2*Q3*Q6 + 28*Q3*Q5*Q8 - 
  28*Q2*Q3*Q9 + 4*Q2^3*rr - 10*Q0*Q3*Q4*rr - 7*Q0^2*Q5*rr + 16*Q3*Q5^2*rr - 
  20*Q2*Q3*Q6*rr + 12*Q3*Q5*Q8*rr - 12*Q2*Q3*Q9*rr, 
 112*Q0*Q1*Q2 + 168*Q1*Q3^2 + 56*Q1^2*Q4 + 56*Q0*Q3*Q4 + 21*Q0^2*Q5 + 
  112*Q3*Q5^2 + 112*Q0*Q3*Q7 + 28*Q3*Q5*Q8 - 168*Q2*Q3*Q9 + 8*Q1*Q3^2*rr - 
  8*Q1^2*Q4*rr + 72*Q0*Q3*Q4*rr + 31*Q0^2*Q5*rr - 80*Q3*Q5^2*rr + 
  64*Q2*Q3*Q6*rr - 84*Q3*Q5*Q8*rr + 56*Q2*Q3*Q9*rr, 
 -112*Q0*Q3*Q4 - 35*Q0^2*Q5 - 56*Q2*Q4*Q5 + 56*Q0*Q6^2 - 112*Q0*Q3*Q7 + 
  42*Q0^2*Q8 + 84*Q2*Q3*Q9 + 56*Q0*Q6*Q9 + 32*Q0*Q1*Q2*rr + 32*Q1*Q3^2*rr + 
  16*Q1^2*Q4*rr + 23*Q0^2*Q5*rr + 8*Q2*Q4*Q5*rr + 32*Q2*Q3*Q6*rr + 
  8*Q0*Q6^2*rr + 14*Q0^2*Q8*rr - 28*Q2*Q3*Q9*rr, 
 -4*Q0*Q1*Q2 + 16*Q1*Q3^2 + 32*Q1^2*Q4 + 4*Q0*Q3*Q4 + 5*Q0^2*Q5 + 
  32*Q2*Q4*Q5 + 32*Q3*Q5^2 + 64*Q2*Q3*Q6 + 16*Q4^2*Q6 - 35*Q0^2*Q8 + 
  224*Q3*Q5*Q8 + 154*Q3*Q8^2 - 12*Q0*Q1*Q2*rr - 16*Q1*Q3^2*rr - 
  20*Q0*Q3*Q4*rr - 17*Q0^2*Q5*rr + 32*Q3*Q5^2*rr - 16*Q4^2*Q6*rr - 
  9*Q0^2*Q8*rr + 32*Q3*Q5*Q8*rr - 14*Q3*Q8^2*rr, 
 8*Q0*Q1*Q2 + 21*Q2^3 + 32*Q1*Q3^2 + 4*Q1^2*Q4 - 6*Q0*Q3*Q4 + 22*Q0^2*Q5 - 
  32*Q2*Q4*Q5 + 16*Q2*Q3*Q6 + 12*Q1*Q5*Q6 + 7*Q0*Q3*Q7 - 14*Q2*Q7*Q8 - 
  Q2^3*rr + 8*Q1*Q3^2*rr + 4*Q1^2*Q4*rr + 14*Q0*Q3*Q4*rr + 2*Q0^2*Q5*rr + 
  16*Q2*Q3*Q6*rr + 4*Q1*Q5*Q6*rr + 13*Q0*Q3*Q7*rr + 8*Q2*Q5*Q7*rr - 
  16*Q2*Q4*Q8*rr - 14*Q2*Q7*Q8*rr, 5*Q0*Q1*Q2 + 8*Q2^3 - 24*Q1*Q3^2 - 
  18*Q1^2*Q4 - 2*Q0*Q3*Q4 + 8*Q2*Q4*Q5 - 16*Q2*Q3*Q6 + 80*Q1*Q5*Q6 - 
  42*Q1^2*Q7 + 28*Q1*Q6*Q8 + 56*Q1*Q5*Q9 + 42*Q1*Q8*Q9 - 13*Q0*Q1*Q2*rr + 
  8*Q2^3*rr + 12*Q1*Q3^2*rr - 10*Q1^2*Q4*rr - 6*Q0*Q3*Q4*rr - 8*Q2*Q4*Q5*rr - 
  2*Q1^2*Q7*rr - 4*Q1*Q6*Q8*rr - 8*Q1*Q5*Q9*rr - 14*Q1*Q8*Q9*rr, 
 8*Q0*Q1*Q2 - 44*Q1*Q3^2 + 4*Q1^2*Q4 - 8*Q0*Q3*Q4 - 7*Q0^2*Q5 + 8*Q2*Q4*Q5 + 
  16*Q1*Q5*Q6 - 24*Q0*Q6^2 - 14*Q1^2*Q7 - 14*Q0*Q3*Q7 - 14*Q2*Q5*Q7 - 
  56*Q0*Q6*Q9 + 4*Q1*Q3^2*rr - 12*Q1^2*Q4*rr - 8*Q0*Q3*Q4*rr + 
  11*Q0^2*Q5*rr - 24*Q2*Q4*Q5*rr + 16*Q1*Q5*Q6*rr - 8*Q0*Q6^2*rr - 
  22*Q1^2*Q7*rr + 10*Q0*Q3*Q7*rr - 22*Q2*Q5*Q7*rr - 8*Q0*Q6*Q9*rr, 
 18*Q0*Q1*Q2 - 2*Q2^3 + 32*Q1^2*Q4 + 17*Q0^2*Q5 - 22*Q2*Q3*Q6 - 8*Q0*Q6^2 + 
  13*Q1^2*Q7 + 3*Q0*Q3*Q7 - 13*Q2*Q5*Q7 + 8*Q0^2*Q8 + 4*Q1*Q6*Q8 - 
  20*Q2*Q3*Q9 - 10*Q0*Q6*Q9 - 6*Q0*Q1*Q2*rr + 6*Q2^3*rr + 3*Q0^2*Q5*rr + 
  2*Q2*Q3*Q6*rr - 8*Q0*Q6^2*rr - 7*Q1^2*Q7*rr + 7*Q0*Q3*Q7*rr + 
  7*Q2*Q5*Q7*rr - 12*Q1*Q6*Q8*rr - 4*Q2*Q3*Q9*rr - 2*Q0*Q6*Q9*rr, 
 28*Q0*Q1*Q2 - 8*Q1*Q3^2 + 56*Q1^2*Q4 - 64*Q0*Q3*Q4 + 53*Q0^2*Q5 - 
  96*Q2*Q3*Q6 - 32*Q4^2*Q6 + 64*Q1*Q5*Q6 + 20*Q0*Q6^2 - 56*Q2*Q5*Q7 - 
  56*Q4*Q6*Q7 + 42*Q0^2*Q8 - 112*Q2*Q3*Q9 - 28*Q0*Q1*Q2*rr + 32*Q2^3*rr + 
  24*Q1*Q3^2*rr - 8*Q1^2*Q4*rr - Q0^2*Q5*rr - 32*Q4^2*Q6*rr - 4*Q0*Q6^2*rr + 
  40*Q2*Q5*Q7*rr - 24*Q4*Q6*Q7*rr - 2*Q0^2*Q8*rr + 16*Q2*Q3*Q9*rr, 
 196*Q0*Q1*Q2 - 196*Q2^3 + 112*Q1*Q3^2 + 70*Q1^2*Q4 + 105*Q0*Q3*Q4 + 
  392*Q2*Q4*Q5 + 168*Q2*Q3*Q6 + 56*Q4^2*Q6 + 70*Q0*Q6^2 + 224*Q2*Q5*Q7 + 
  280*Q2*Q4*Q8 + 392*Q2*Q7*Q8 - 112*Q2*Q3*Q9 + 56*Q4^2*Q9 + 224*Q1*Q5*Q9 + 
  154*Q0*Q6*Q9 + 12*Q0*Q1*Q2*rr + 20*Q2^3*rr - 48*Q1*Q3^2*rr + 2*Q1^2*Q4*rr + 
  43*Q0*Q3*Q4*rr + 136*Q2*Q4*Q5*rr - 104*Q2*Q3*Q6*rr - 24*Q4^2*Q6*rr + 
  18*Q0*Q6^2*rr + 56*Q2*Q4*Q8*rr - 56*Q2*Q7*Q8*rr - 112*Q2*Q3*Q9*rr - 
  56*Q4^2*Q9*rr + 14*Q0*Q6*Q9*rr - 112*Q4*Q7*Q9*rr, 
 84*Q0*Q1*Q2 + 112*Q2^3 + 336*Q0*Q3*Q4 + 287*Q0^2*Q5 - 224*Q2*Q4*Q5 - 
  784*Q3*Q5^2 + 112*Q2*Q3*Q6 + 126*Q0^2*Q8 - 1288*Q3*Q5*Q8 - 308*Q2*Q7*Q8 - 
  238*Q3*Q8^2 + 448*Q2*Q3*Q9 + 308*Q0*Q6*Q9 - 168*Q4*Q7*Q9 + 140*Q1*Q8*Q9 + 
  224*Q0*Q9^2 - 36*Q0*Q1*Q2*rr - 16*Q2^3*rr + 48*Q0*Q3*Q4*rr - 3*Q0^2*Q5*rr + 
  96*Q2*Q4*Q5*rr - 48*Q3*Q5^2*rr + 112*Q2*Q3*Q6*rr + 64*Q4^2*Q6*rr - 
  70*Q0^2*Q8*rr + 280*Q3*Q5*Q8*rr + 28*Q2*Q7*Q8*rr + 266*Q3*Q8^2*rr + 
  28*Q0*Q6*Q9*rr + 56*Q4*Q7*Q9*rr + 28*Q1*Q8*Q9*rr, 
 -40*Q0*Q1*Q2 - 64*Q1*Q3^2 + 159*Q0*Q3*Q4 + 60*Q0^2*Q5 - 24*Q2*Q4*Q5 - 
  288*Q3*Q5^2 + 40*Q1^2*Q7 + 4*Q0*Q3*Q7 + 64*Q2*Q5*Q7 + 40*Q6*Q7^2 + 
  64*Q0^2*Q8 - 48*Q2*Q4*Q8 - 528*Q3*Q5*Q8 - 64*Q2*Q7*Q8 - 156*Q3*Q8^2 + 
  152*Q2*Q3*Q9 + 42*Q7^2*Q9 + 8*Q0*Q9^2 - 24*Q0*Q1*Q2*rr - 32*Q1*Q3^2*rr - 
  35*Q0*Q3*Q4*rr - 12*Q0^2*Q5*rr + 24*Q2*Q4*Q5*rr - 32*Q3*Q5^2*rr - 
  8*Q1^2*Q7*rr - 52*Q0*Q3*Q7*rr + 8*Q6*Q7^2*rr + 16*Q2*Q4*Q8*rr + 
  64*Q3*Q5*Q8*rr + 84*Q3*Q8^2*rr + 40*Q2*Q3*Q9*rr + 2*Q7^2*Q9*rr + 
  8*Q0*Q9^2*rr, -13*Q0^2*Q2 + 32*Q1^2*Q3 + 12*Q0*Q3^2 + 4*Q0*Q1*Q4 + 
  32*Q2*Q3*Q5 + 32*Q1*Q2*Q6 + 56*Q1*Q2*Q9 - 7*Q0^2*Q2*rr + 4*Q0*Q3^2*rr + 
  12*Q0*Q1*Q4*rr + 32*Q1*Q2*Q6*rr + 24*Q1*Q2*Q9*rr, 
 32*Q0^2*Q2 - 16*Q0*Q3^2 + 4*Q0*Q1*Q4 - 44*Q2^2*Q4 + 40*Q1*Q5^2 - 
  20*Q1*Q2*Q6 + 24*Q0*Q5*Q6 - 35*Q2^2*Q7 + 42*Q1*Q5*Q8 - 42*Q1*Q2*Q9 - 
  4*Q0*Q1*Q4*rr + 4*Q2^2*Q4*rr + 8*Q1*Q5^2*rr - 4*Q1*Q2*Q6*rr + 
  8*Q0*Q5*Q6*rr + 9*Q2^2*Q7*rr + 2*Q1*Q5*Q8*rr - 2*Q1*Q2*Q9*rr, 
 -707*Q0^2*Q2 + 504*Q0*Q3^2 + 224*Q0*Q1*Q4 + 448*Q2^2*Q4 + 448*Q2*Q3*Q5 + 
  1456*Q1*Q2*Q6 + 448*Q3*Q4*Q6 + 56*Q0*Q5*Q6 + 168*Q0*Q1*Q7 + 448*Q2^2*Q7 + 
  448*Q3*Q6*Q7 + 1792*Q1*Q2*Q9 - 105*Q0^2*Q2*rr - 24*Q0*Q3^2*rr + 
  160*Q0*Q1*Q4*rr + 64*Q2^2*Q4*rr - 192*Q2*Q3*Q5*rr + 272*Q1*Q2*Q6*rr + 
  64*Q3*Q4*Q6*rr - 88*Q0*Q5*Q6*rr + 56*Q0*Q1*Q7*rr, 
 -11*Q0^2*Q2 - 16*Q1^2*Q3 + 20*Q0*Q3^2 - 17*Q0*Q1*Q4 - 16*Q2^2*Q4 + 
  48*Q2*Q3*Q5 + 48*Q4^2*Q5 + 8*Q1*Q5^2 + 8*Q1*Q2*Q6 + 96*Q3*Q4*Q6 - 
  49*Q0*Q5*Q6 + 56*Q4*Q5*Q7 - Q0^2*Q2*rr + 16*Q1^2*Q3*rr - 4*Q0*Q3^2*rr + 
  13*Q0*Q1*Q4*rr - 16*Q2^2*Q4*rr + 16*Q2*Q3*Q5*rr + 16*Q4^2*Q5*rr + 
  24*Q1*Q5^2*rr + 24*Q1*Q2*Q6*rr + 13*Q0*Q5*Q6*rr - 24*Q4*Q5*Q7*rr - 
  32*Q3*Q4*Q9*rr, -9*Q0^2*Q2 + 48*Q1^2*Q3 - 12*Q0*Q3^2 + 8*Q0*Q1*Q4 + 
  48*Q2*Q3*Q5 + 64*Q1*Q5^2 + 128*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 256*Q6^3 - 
  336*Q3*Q6*Q7 + 112*Q2*Q3*Q8 + 224*Q0*Q6*Q8 + 224*Q6^2*Q9 + 5*Q0^2*Q2*rr - 
  48*Q1^2*Q3*rr + 28*Q0*Q3^2*rr + 24*Q0*Q1*Q4*rr - 48*Q2*Q3*Q5*rr - 
  64*Q1*Q5^2*rr + 32*Q0*Q1*Q7*rr - 16*Q3*Q6*Q7*rr - 80*Q2*Q3*Q8*rr - 
  64*Q1*Q5*Q8*rr + 32*Q0*Q6*Q8*rr - 32*Q6^2*Q9*rr, 
 -39*Q0^2*Q2 - 48*Q1^2*Q3 + 148*Q0*Q3^2 + 18*Q0*Q1*Q4 - 352*Q1*Q5^2 + 
  128*Q1*Q2*Q6 - 68*Q0*Q5*Q6 - 184*Q0*Q1*Q7 - 64*Q3*Q6*Q7 - 160*Q2*Q3*Q8 - 
  304*Q1*Q5*Q8 + 160*Q1*Q2*Q9 - 32*Q0*Q5*Q9 - 21*Q0^2*Q2*rr - 
  144*Q1^2*Q3*rr + 60*Q0*Q3^2*rr - 10*Q0*Q1*Q4*rr - 32*Q1*Q5^2*rr - 
  76*Q0*Q5*Q6*rr + 24*Q0*Q1*Q7*rr - 32*Q2*Q3*Q8*rr - 16*Q1*Q5*Q8*rr + 
  64*Q1*Q2*Q9*rr - 128*Q3*Q4*Q9*rr - 96*Q0*Q5*Q9*rr - 128*Q3*Q7*Q9*rr, 
 128*Q1^2*Q3 - 24*Q0*Q3^2 - 30*Q0*Q1*Q4 + 32*Q4^2*Q5 + 96*Q1*Q5^2 - 
  92*Q1*Q2*Q6 + 40*Q3*Q4*Q6 + 2*Q0*Q5*Q6 + 28*Q0*Q1*Q7 - 28*Q3*Q6*Q7 - 
  70*Q2*Q3*Q8 - 91*Q1*Q2*Q9 - 28*Q3*Q4*Q9 + 64*Q1^2*Q3*rr - 8*Q0*Q3^2*rr + 
  22*Q0*Q1*Q4*rr - 32*Q4^2*Q5*rr + 52*Q1*Q2*Q6*rr - 56*Q3*Q4*Q6*rr + 
  6*Q0*Q5*Q6*rr - 20*Q0*Q1*Q7*rr - 32*Q4*Q5*Q7*rr - 44*Q3*Q6*Q7*rr + 
  18*Q2*Q3*Q8*rr + 49*Q1*Q2*Q9*rr + 20*Q3*Q4*Q9*rr, 
 9*Q0^2*Q2 - 200*Q0*Q3^2 - 144*Q0*Q1*Q4 + 128*Q2^2*Q4 - 512*Q4^2*Q5 - 
  208*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 440*Q0*Q5*Q6 - 504*Q0*Q1*Q7 + 224*Q2^2*Q7 - 
  672*Q3*Q6*Q7 + 448*Q0*Q6*Q8 - 448*Q3*Q4*Q9 - 1120*Q3*Q7*Q9 + 896*Q0*Q8*Q9 - 
  5*Q0^2*Q2*rr + 40*Q0*Q3^2*rr - 176*Q0*Q1*Q4*rr - 112*Q1*Q2*Q6*rr - 
  384*Q3*Q4*Q6*rr + 40*Q0*Q5*Q6*rr - 104*Q0*Q1*Q7*rr + 160*Q2^2*Q7*rr - 
  224*Q3*Q6*Q7*rr + 64*Q0*Q6*Q8*rr - 192*Q3*Q4*Q9*rr - 224*Q3*Q7*Q9*rr, 
 -105*Q0^2*Q2 - 392*Q1^2*Q3 + 322*Q0*Q3^2 + 252*Q0*Q1*Q4 + 112*Q2^2*Q4 - 
  672*Q1*Q5^2 + 448*Q1*Q2*Q6 - 336*Q0*Q5*Q6 + 224*Q3*Q6*Q7 - 224*Q1*Q5*Q8 + 
  280*Q1*Q8^2 + 896*Q1*Q2*Q9 + 448*Q3*Q4*Q9 + 448*Q3*Q7*Q9 - 280*Q0*Q8*Q9 - 
  27*Q0^2*Q2*rr - 216*Q1^2*Q3*rr + 6*Q0*Q3^2*rr - 12*Q0*Q1*Q4*rr + 
  16*Q2^2*Q4*rr + 32*Q1*Q5^2*rr + 64*Q1*Q2*Q6*rr + 320*Q3*Q4*Q6*rr + 
  16*Q0*Q5*Q6*rr + 224*Q3*Q6*Q7*rr + 224*Q1*Q5*Q8*rr + 56*Q1*Q8^2*rr + 
  56*Q0*Q8*Q9*rr, 28*Q1^2*Q3 + 42*Q0*Q3^2 + 133*Q0*Q1*Q4 - 238*Q2^2*Q4 + 
  112*Q2*Q3*Q5 + 336*Q4^2*Q5 + 168*Q1*Q2*Q6 + 140*Q3*Q4*Q6 - 77*Q0*Q5*Q6 - 
  56*Q4*Q5*Q7 + 56*Q3*Q6*Q7 + 140*Q2*Q3*Q8 + 224*Q4^2*Q8 + 196*Q4*Q7*Q8 - 
  252*Q3*Q4*Q9 - 4*Q1^2*Q3*rr - 26*Q0*Q3^2*rr + 39*Q0*Q1*Q4*rr - 
  2*Q2^2*Q4*rr + 40*Q2*Q3*Q5*rr + 80*Q4^2*Q5*rr + 56*Q1*Q2*Q6*rr - 
  68*Q3*Q4*Q6*rr + 57*Q0*Q5*Q6*rr - 56*Q4*Q5*Q7*rr + 56*Q3*Q6*Q7*rr + 
  28*Q2*Q3*Q8*rr - 28*Q4*Q7*Q8*rr - 140*Q3*Q4*Q9*rr, 
 -777*Q0^2*Q2 - 784*Q1^2*Q3 + 476*Q0*Q3^2 + 5488*Q2*Q3*Q5 + 2688*Q1*Q5^2 - 
  448*Q1*Q2*Q6 - 2688*Q3*Q4*Q6 + 4088*Q0*Q5*Q6 - 5376*Q6^3 - 2128*Q0*Q1*Q7 + 
  896*Q3*Q6*Q7 + 672*Q1*Q5*Q8 - 5376*Q3*Q4*Q9 - 1456*Q0*Q5*Q9 - 
  13440*Q6^2*Q9 - 6272*Q6*Q9^2 - 123*Q0^2*Q2*rr - 304*Q1^2*Q3*rr + 
  20*Q0*Q3^2*rr - 944*Q2*Q3*Q5*rr + 896*Q1*Q5^2*rr + 192*Q1*Q2*Q6*rr - 
  2432*Q3*Q4*Q6*rr + 232*Q0*Q5*Q6*rr + 256*Q6^3*rr - 112*Q0*Q1*Q7*rr + 
  224*Q1*Q5*Q8*rr - 1792*Q3*Q4*Q9*rr - 784*Q0*Q5*Q9*rr + 2688*Q6^2*Q9*rr + 
  2688*Q6*Q9^2*rr, -185*Q0^2*Q2 - 416*Q1^2*Q3 + 424*Q0*Q1*Q4 + 288*Q2^2*Q4 + 
  1440*Q1*Q2*Q6 + 400*Q0*Q5*Q6 - 176*Q6^3 - 140*Q0*Q1*Q7 + 168*Q2^2*Q7 + 
  1120*Q4*Q5*Q7 + 448*Q5*Q7^2 + 224*Q2*Q3*Q8 - 280*Q0*Q6*Q8 + 896*Q4*Q7*Q8 + 
  784*Q7^2*Q8 + 896*Q1*Q2*Q9 - 560*Q3*Q7*Q9 - 11*Q0^2*Q2*rr - 
  352*Q1^2*Q3*rr - 264*Q0*Q1*Q4*rr + 224*Q2^2*Q4*rr - 128*Q2*Q3*Q5*rr - 
  544*Q1*Q2*Q6*rr + 128*Q3*Q4*Q6*rr - 80*Q0*Q5*Q6*rr - 16*Q6^3*rr - 
  36*Q0*Q1*Q7*rr + 248*Q2^2*Q7*rr + 160*Q4*Q5*Q7*rr + 32*Q2*Q3*Q8*rr - 
  72*Q0*Q6*Q8*rr - 112*Q7^2*Q8*rr - 384*Q1*Q2*Q9*rr - 112*Q3*Q7*Q9*rr, 
 -12*Q1^3 - 8*Q0*Q1*Q3 - 32*Q2^2*Q3 - 13*Q0^2*Q4 + 16*Q2*Q4^2 - 36*Q1*Q2*Q5 - 
  14*Q0*Q2*Q6 + 32*Q1*Q4*Q6 + 28*Q2*Q4*Q7 - 28*Q1*Q2*Q8 + 4*Q1^3*rr - 
  7*Q0^2*Q4*rr + 16*Q2*Q4^2*rr - 20*Q1*Q2*Q5*rr - 10*Q0*Q2*Q6*rr + 
  12*Q2*Q4*Q7*rr - 12*Q1*Q2*Q8*rr, 112*Q0*Q1*Q3 + 168*Q2^2*Q3 + 21*Q0^2*Q4 + 
  112*Q2*Q4^2 + 56*Q0*Q2*Q6 + 56*Q3^2*Q6 + 28*Q2*Q4*Q7 - 168*Q1*Q2*Q8 + 
  112*Q0*Q2*Q9 + 8*Q2^2*Q3*rr + 31*Q0^2*Q4*rr - 80*Q2*Q4^2*rr + 
  64*Q1*Q2*Q5*rr + 72*Q0*Q2*Q6*rr - 8*Q3^2*Q6*rr - 84*Q2*Q4*Q7*rr + 
  56*Q1*Q2*Q8*rr, -35*Q0^2*Q4 + 56*Q0*Q5^2 - 112*Q0*Q2*Q6 - 56*Q1*Q4*Q6 + 
  42*Q0^2*Q7 + 84*Q1*Q2*Q8 + 56*Q0*Q5*Q8 - 112*Q0*Q2*Q9 + 32*Q0*Q1*Q3*rr + 
  32*Q2^2*Q3*rr + 23*Q0^2*Q4*rr + 32*Q1*Q2*Q5*rr + 8*Q0*Q5^2*rr + 
  16*Q3^2*Q6*rr + 8*Q1*Q4*Q6*rr + 14*Q0^2*Q7*rr - 28*Q1*Q2*Q8*rr, 
 -4*Q0*Q1*Q3 + 16*Q2^2*Q3 + 5*Q0^2*Q4 + 32*Q2*Q4^2 + 64*Q1*Q2*Q5 + 
  4*Q0*Q2*Q6 + 32*Q3^2*Q6 + 32*Q1*Q4*Q6 + 16*Q5*Q6^2 - 35*Q0^2*Q7 + 
  224*Q2*Q4*Q7 + 154*Q2*Q7^2 - 12*Q0*Q1*Q3*rr - 16*Q2^2*Q3*rr - 
  17*Q0^2*Q4*rr + 32*Q2*Q4^2*rr - 20*Q0*Q2*Q6*rr - 16*Q5*Q6^2*rr - 
  9*Q0^2*Q7*rr + 32*Q2*Q4*Q7*rr - 14*Q2*Q7^2*rr, 
 21*Q1^3 + 8*Q0*Q1*Q3 + 32*Q2^2*Q3 + 22*Q0^2*Q4 + 16*Q1*Q2*Q5 + 12*Q3*Q4*Q5 - 
  6*Q0*Q2*Q6 + 4*Q3^2*Q6 - 32*Q1*Q4*Q6 + 7*Q0*Q2*Q9 - 14*Q1*Q7*Q9 - Q1^3*rr + 
  8*Q2^2*Q3*rr + 2*Q0^2*Q4*rr + 16*Q1*Q2*Q5*rr + 4*Q3*Q4*Q5*rr + 
  14*Q0*Q2*Q6*rr + 4*Q3^2*Q6*rr - 16*Q1*Q6*Q7*rr + 13*Q0*Q2*Q9*rr + 
  8*Q1*Q4*Q9*rr - 14*Q1*Q7*Q9*rr, 8*Q1^3 + 5*Q0*Q1*Q3 - 24*Q2^2*Q3 - 
  16*Q1*Q2*Q5 + 80*Q3*Q4*Q5 - 2*Q0*Q2*Q6 - 18*Q3^2*Q6 + 8*Q1*Q4*Q6 + 
  28*Q3*Q5*Q7 + 56*Q3*Q4*Q8 + 42*Q3*Q7*Q8 - 42*Q3^2*Q9 + 8*Q1^3*rr - 
  13*Q0*Q1*Q3*rr + 12*Q2^2*Q3*rr - 6*Q0*Q2*Q6*rr - 10*Q3^2*Q6*rr - 
  8*Q1*Q4*Q6*rr - 4*Q3*Q5*Q7*rr - 8*Q3*Q4*Q8*rr - 14*Q3*Q7*Q8*rr - 
  2*Q3^2*Q9*rr, 8*Q0*Q1*Q3 - 44*Q2^2*Q3 - 7*Q0^2*Q4 + 16*Q3*Q4*Q5 - 
  24*Q0*Q5^2 - 8*Q0*Q2*Q6 + 4*Q3^2*Q6 + 8*Q1*Q4*Q6 - 56*Q0*Q5*Q8 - 
  14*Q0*Q2*Q9 - 14*Q3^2*Q9 - 14*Q1*Q4*Q9 + 4*Q2^2*Q3*rr + 11*Q0^2*Q4*rr + 
  16*Q3*Q4*Q5*rr - 8*Q0*Q5^2*rr - 8*Q0*Q2*Q6*rr - 12*Q3^2*Q6*rr - 
  24*Q1*Q4*Q6*rr - 8*Q0*Q5*Q8*rr + 10*Q0*Q2*Q9*rr - 22*Q3^2*Q9*rr - 
  22*Q1*Q4*Q9*rr, -2*Q1^3 + 18*Q0*Q1*Q3 + 17*Q0^2*Q4 - 22*Q1*Q2*Q5 - 
  8*Q0*Q5^2 + 32*Q3^2*Q6 + 8*Q0^2*Q7 + 4*Q3*Q5*Q7 - 20*Q1*Q2*Q8 - 
  10*Q0*Q5*Q8 + 3*Q0*Q2*Q9 + 13*Q3^2*Q9 - 13*Q1*Q4*Q9 + 6*Q1^3*rr - 
  6*Q0*Q1*Q3*rr + 3*Q0^2*Q4*rr + 2*Q1*Q2*Q5*rr - 8*Q0*Q5^2*rr - 
  12*Q3*Q5*Q7*rr - 4*Q1*Q2*Q8*rr - 2*Q0*Q5*Q8*rr + 7*Q0*Q2*Q9*rr - 
  7*Q3^2*Q9*rr + 7*Q1*Q4*Q9*rr, 28*Q0*Q1*Q3 - 8*Q2^2*Q3 + 53*Q0^2*Q4 - 
  96*Q1*Q2*Q5 + 64*Q3*Q4*Q5 + 20*Q0*Q5^2 - 64*Q0*Q2*Q6 + 56*Q3^2*Q6 - 
  32*Q5*Q6^2 + 42*Q0^2*Q7 - 112*Q1*Q2*Q8 - 56*Q1*Q4*Q9 - 56*Q5*Q6*Q9 + 
  32*Q1^3*rr - 28*Q0*Q1*Q3*rr + 24*Q2^2*Q3*rr - Q0^2*Q4*rr - 4*Q0*Q5^2*rr - 
  8*Q3^2*Q6*rr - 32*Q5*Q6^2*rr - 2*Q0^2*Q7*rr + 16*Q1*Q2*Q8*rr + 
  40*Q1*Q4*Q9*rr - 24*Q5*Q6*Q9*rr, -196*Q1^3 + 196*Q0*Q1*Q3 + 112*Q2^2*Q3 + 
  168*Q1*Q2*Q5 + 70*Q0*Q5^2 + 105*Q0*Q2*Q6 + 70*Q3^2*Q6 + 392*Q1*Q4*Q6 + 
  56*Q5*Q6^2 + 280*Q1*Q6*Q7 - 112*Q1*Q2*Q8 + 224*Q3*Q4*Q8 + 154*Q0*Q5*Q8 + 
  56*Q6^2*Q8 + 224*Q1*Q4*Q9 + 392*Q1*Q7*Q9 + 20*Q1^3*rr + 12*Q0*Q1*Q3*rr - 
  48*Q2^2*Q3*rr - 104*Q1*Q2*Q5*rr + 18*Q0*Q5^2*rr + 43*Q0*Q2*Q6*rr + 
  2*Q3^2*Q6*rr + 136*Q1*Q4*Q6*rr - 24*Q5*Q6^2*rr + 56*Q1*Q6*Q7*rr - 
  112*Q1*Q2*Q8*rr + 14*Q0*Q5*Q8*rr - 56*Q6^2*Q8*rr - 56*Q1*Q7*Q9*rr - 
  112*Q6*Q8*Q9*rr, 112*Q1^3 + 84*Q0*Q1*Q3 + 287*Q0^2*Q4 - 784*Q2*Q4^2 + 
  112*Q1*Q2*Q5 + 336*Q0*Q2*Q6 - 224*Q1*Q4*Q6 + 126*Q0^2*Q7 - 1288*Q2*Q4*Q7 - 
  238*Q2*Q7^2 + 448*Q1*Q2*Q8 + 308*Q0*Q5*Q8 + 140*Q3*Q7*Q8 + 224*Q0*Q8^2 - 
  308*Q1*Q7*Q9 - 168*Q6*Q8*Q9 - 16*Q1^3*rr - 36*Q0*Q1*Q3*rr - 3*Q0^2*Q4*rr - 
  48*Q2*Q4^2*rr + 112*Q1*Q2*Q5*rr + 48*Q0*Q2*Q6*rr + 96*Q1*Q4*Q6*rr + 
  64*Q5*Q6^2*rr - 70*Q0^2*Q7*rr + 280*Q2*Q4*Q7*rr + 266*Q2*Q7^2*rr + 
  28*Q0*Q5*Q8*rr + 28*Q3*Q7*Q8*rr + 28*Q1*Q7*Q9*rr + 56*Q6*Q8*Q9*rr, 
 -40*Q0*Q1*Q3 - 64*Q2^2*Q3 + 60*Q0^2*Q4 - 288*Q2*Q4^2 + 159*Q0*Q2*Q6 - 
  24*Q1*Q4*Q6 + 64*Q0^2*Q7 - 528*Q2*Q4*Q7 - 48*Q1*Q6*Q7 - 156*Q2*Q7^2 + 
  152*Q1*Q2*Q8 + 8*Q0*Q8^2 + 4*Q0*Q2*Q9 + 40*Q3^2*Q9 + 64*Q1*Q4*Q9 - 
  64*Q1*Q7*Q9 + 40*Q5*Q9^2 + 42*Q8*Q9^2 - 24*Q0*Q1*Q3*rr - 32*Q2^2*Q3*rr - 
  12*Q0^2*Q4*rr - 32*Q2*Q4^2*rr - 35*Q0*Q2*Q6*rr + 24*Q1*Q4*Q6*rr + 
  64*Q2*Q4*Q7*rr + 16*Q1*Q6*Q7*rr + 84*Q2*Q7^2*rr + 40*Q1*Q2*Q8*rr + 
  8*Q0*Q8^2*rr - 52*Q0*Q2*Q9*rr - 8*Q3^2*Q9*rr + 8*Q5*Q9^2*rr + 2*Q8*Q9^2*rr, 
 12*Q0*Q1^2 + 32*Q1*Q2^2 - 13*Q0^2*Q3 + 32*Q2*Q3*Q4 + 4*Q0*Q2*Q5 + 
  32*Q1*Q3*Q6 + 56*Q2*Q3*Q7 + 4*Q0*Q1^2*rr - 7*Q0^2*Q3*rr + 32*Q2*Q3*Q4*rr + 
  12*Q0*Q2*Q5*rr + 24*Q2*Q3*Q7*rr, -16*Q0*Q1^2 + 32*Q0^2*Q3 - 20*Q2*Q3*Q4 + 
  4*Q0*Q2*Q5 - 44*Q3^2*Q5 + 24*Q0*Q4*Q6 + 40*Q2*Q6^2 - 42*Q2*Q3*Q7 - 
  35*Q3^2*Q8 + 42*Q2*Q6*Q9 - 4*Q2*Q3*Q4*rr - 4*Q0*Q2*Q5*rr + 4*Q3^2*Q5*rr + 
  8*Q0*Q4*Q6*rr + 8*Q2*Q6^2*rr - 2*Q2*Q3*Q7*rr + 9*Q3^2*Q8*rr + 
  2*Q2*Q6*Q9*rr, 504*Q0*Q1^2 - 707*Q0^2*Q3 + 1456*Q2*Q3*Q4 + 224*Q0*Q2*Q5 + 
  448*Q3^2*Q5 + 448*Q1*Q4*Q5 + 448*Q1*Q3*Q6 + 56*Q0*Q4*Q6 + 1792*Q2*Q3*Q7 + 
  168*Q0*Q2*Q8 + 448*Q3^2*Q8 + 448*Q1*Q4*Q8 - 24*Q0*Q1^2*rr - 
  105*Q0^2*Q3*rr + 272*Q2*Q3*Q4*rr + 160*Q0*Q2*Q5*rr + 64*Q3^2*Q5*rr + 
  64*Q1*Q4*Q5*rr - 192*Q1*Q3*Q6*rr - 88*Q0*Q4*Q6*rr + 56*Q0*Q2*Q8*rr, 
 20*Q0*Q1^2 - 16*Q1*Q2^2 - 11*Q0^2*Q3 + 8*Q2*Q3*Q4 - 17*Q0*Q2*Q5 - 
  16*Q3^2*Q5 + 96*Q1*Q4*Q5 + 48*Q1*Q3*Q6 - 49*Q0*Q4*Q6 + 48*Q5^2*Q6 + 
  8*Q2*Q6^2 + 56*Q5*Q6*Q8 - 4*Q0*Q1^2*rr + 16*Q1*Q2^2*rr - Q0^2*Q3*rr + 
  24*Q2*Q3*Q4*rr + 13*Q0*Q2*Q5*rr - 16*Q3^2*Q5*rr + 16*Q1*Q3*Q6*rr + 
  13*Q0*Q4*Q6*rr + 16*Q5^2*Q6*rr + 24*Q2*Q6^2*rr - 32*Q1*Q5*Q7*rr - 
  24*Q5*Q6*Q8*rr, -12*Q0*Q1^2 + 48*Q1*Q2^2 - 9*Q0^2*Q3 + 128*Q2*Q3*Q4 + 
  256*Q4^3 + 8*Q0*Q2*Q5 - 256*Q1*Q4*Q5 + 48*Q1*Q3*Q6 + 64*Q2*Q6^2 + 
  224*Q4^2*Q7 - 336*Q1*Q4*Q8 + 112*Q1*Q3*Q9 + 224*Q0*Q4*Q9 + 28*Q0*Q1^2*rr - 
  48*Q1*Q2^2*rr + 5*Q0^2*Q3*rr + 24*Q0*Q2*Q5*rr - 48*Q1*Q3*Q6*rr - 
  64*Q2*Q6^2*rr - 32*Q4^2*Q7*rr + 32*Q0*Q2*Q8*rr - 16*Q1*Q4*Q8*rr - 
  80*Q1*Q3*Q9*rr + 32*Q0*Q4*Q9*rr - 64*Q2*Q6*Q9*rr, 
 148*Q0*Q1^2 - 48*Q1*Q2^2 - 39*Q0^2*Q3 + 128*Q2*Q3*Q4 + 18*Q0*Q2*Q5 - 
  68*Q0*Q4*Q6 - 352*Q2*Q6^2 + 160*Q2*Q3*Q7 - 32*Q0*Q6*Q7 - 184*Q0*Q2*Q8 - 
  64*Q1*Q4*Q8 - 160*Q1*Q3*Q9 - 304*Q2*Q6*Q9 + 60*Q0*Q1^2*rr - 
  144*Q1*Q2^2*rr - 21*Q0^2*Q3*rr - 10*Q0*Q2*Q5*rr - 76*Q0*Q4*Q6*rr - 
  32*Q2*Q6^2*rr + 64*Q2*Q3*Q7*rr - 128*Q1*Q5*Q7*rr - 96*Q0*Q6*Q7*rr + 
  24*Q0*Q2*Q8*rr - 128*Q1*Q7*Q8*rr - 32*Q1*Q3*Q9*rr - 16*Q2*Q6*Q9*rr, 
 -24*Q0*Q1^2 + 128*Q1*Q2^2 - 92*Q2*Q3*Q4 - 30*Q0*Q2*Q5 + 40*Q1*Q4*Q5 + 
  2*Q0*Q4*Q6 + 32*Q5^2*Q6 + 96*Q2*Q6^2 - 91*Q2*Q3*Q7 - 28*Q1*Q5*Q7 + 
  28*Q0*Q2*Q8 - 28*Q1*Q4*Q8 - 70*Q1*Q3*Q9 - 8*Q0*Q1^2*rr + 64*Q1*Q2^2*rr + 
  52*Q2*Q3*Q4*rr + 22*Q0*Q2*Q5*rr - 56*Q1*Q4*Q5*rr + 6*Q0*Q4*Q6*rr - 
  32*Q5^2*Q6*rr + 49*Q2*Q3*Q7*rr + 20*Q1*Q5*Q7*rr - 20*Q0*Q2*Q8*rr - 
  44*Q1*Q4*Q8*rr - 32*Q5*Q6*Q8*rr + 18*Q1*Q3*Q9*rr, 
 -200*Q0*Q1^2 + 9*Q0^2*Q3 - 208*Q2*Q3*Q4 - 144*Q0*Q2*Q5 + 128*Q3^2*Q5 - 
  256*Q1*Q4*Q5 + 440*Q0*Q4*Q6 - 512*Q5^2*Q6 - 448*Q1*Q5*Q7 - 504*Q0*Q2*Q8 + 
  224*Q3^2*Q8 - 672*Q1*Q4*Q8 - 1120*Q1*Q7*Q8 + 448*Q0*Q4*Q9 + 896*Q0*Q7*Q9 + 
  40*Q0*Q1^2*rr - 5*Q0^2*Q3*rr - 112*Q2*Q3*Q4*rr - 176*Q0*Q2*Q5*rr - 
  384*Q1*Q4*Q5*rr + 40*Q0*Q4*Q6*rr - 192*Q1*Q5*Q7*rr - 104*Q0*Q2*Q8*rr + 
  160*Q3^2*Q8*rr - 224*Q1*Q4*Q8*rr - 224*Q1*Q7*Q8*rr + 64*Q0*Q4*Q9*rr, 
 322*Q0*Q1^2 - 392*Q1*Q2^2 - 105*Q0^2*Q3 + 448*Q2*Q3*Q4 + 252*Q0*Q2*Q5 + 
  112*Q3^2*Q5 - 336*Q0*Q4*Q6 - 672*Q2*Q6^2 + 896*Q2*Q3*Q7 + 448*Q1*Q5*Q7 + 
  224*Q1*Q4*Q8 + 448*Q1*Q7*Q8 - 224*Q2*Q6*Q9 - 280*Q0*Q7*Q9 + 280*Q2*Q9^2 + 
  6*Q0*Q1^2*rr - 216*Q1*Q2^2*rr - 27*Q0^2*Q3*rr + 64*Q2*Q3*Q4*rr - 
  12*Q0*Q2*Q5*rr + 16*Q3^2*Q5*rr + 320*Q1*Q4*Q5*rr + 16*Q0*Q4*Q6*rr + 
  32*Q2*Q6^2*rr + 224*Q1*Q4*Q8*rr + 224*Q2*Q6*Q9*rr + 56*Q0*Q7*Q9*rr + 
  56*Q2*Q9^2*rr, 42*Q0*Q1^2 + 28*Q1*Q2^2 + 168*Q2*Q3*Q4 + 133*Q0*Q2*Q5 - 
  238*Q3^2*Q5 + 140*Q1*Q4*Q5 + 112*Q1*Q3*Q6 - 77*Q0*Q4*Q6 + 336*Q5^2*Q6 - 
  252*Q1*Q5*Q7 + 56*Q1*Q4*Q8 - 56*Q5*Q6*Q8 + 140*Q1*Q3*Q9 + 224*Q5^2*Q9 + 
  196*Q5*Q8*Q9 - 26*Q0*Q1^2*rr - 4*Q1*Q2^2*rr + 56*Q2*Q3*Q4*rr + 
  39*Q0*Q2*Q5*rr - 2*Q3^2*Q5*rr - 68*Q1*Q4*Q5*rr + 40*Q1*Q3*Q6*rr + 
  57*Q0*Q4*Q6*rr + 80*Q5^2*Q6*rr - 140*Q1*Q5*Q7*rr + 56*Q1*Q4*Q8*rr - 
  56*Q5*Q6*Q8*rr + 28*Q1*Q3*Q9*rr - 28*Q5*Q8*Q9*rr, 
 476*Q0*Q1^2 - 784*Q1*Q2^2 - 777*Q0^2*Q3 - 448*Q2*Q3*Q4 - 5376*Q4^3 - 
  2688*Q1*Q4*Q5 + 5488*Q1*Q3*Q6 + 4088*Q0*Q4*Q6 + 2688*Q2*Q6^2 - 
  13440*Q4^2*Q7 - 5376*Q1*Q5*Q7 - 1456*Q0*Q6*Q7 - 6272*Q4*Q7^2 - 
  2128*Q0*Q2*Q8 + 896*Q1*Q4*Q8 + 672*Q2*Q6*Q9 + 20*Q0*Q1^2*rr - 
  304*Q1*Q2^2*rr - 123*Q0^2*Q3*rr + 192*Q2*Q3*Q4*rr + 256*Q4^3*rr - 
  2432*Q1*Q4*Q5*rr - 944*Q1*Q3*Q6*rr + 232*Q0*Q4*Q6*rr + 896*Q2*Q6^2*rr + 
  2688*Q4^2*Q7*rr - 1792*Q1*Q5*Q7*rr - 784*Q0*Q6*Q7*rr + 2688*Q4*Q7^2*rr - 
  112*Q0*Q2*Q8*rr + 224*Q2*Q6*Q9*rr, -416*Q1*Q2^2 - 185*Q0^2*Q3 + 
  1440*Q2*Q3*Q4 - 176*Q4^3 + 424*Q0*Q2*Q5 + 288*Q3^2*Q5 + 400*Q0*Q4*Q6 + 
  896*Q2*Q3*Q7 - 140*Q0*Q2*Q8 + 168*Q3^2*Q8 + 1120*Q5*Q6*Q8 - 560*Q1*Q7*Q8 + 
  448*Q6*Q8^2 + 224*Q1*Q3*Q9 - 280*Q0*Q4*Q9 + 896*Q5*Q8*Q9 + 784*Q8^2*Q9 - 
  352*Q1*Q2^2*rr - 11*Q0^2*Q3*rr - 544*Q2*Q3*Q4*rr - 16*Q4^3*rr - 
  264*Q0*Q2*Q5*rr + 224*Q3^2*Q5*rr + 128*Q1*Q4*Q5*rr - 128*Q1*Q3*Q6*rr - 
  80*Q0*Q4*Q6*rr - 384*Q2*Q3*Q7*rr - 36*Q0*Q2*Q8*rr + 248*Q3^2*Q8*rr + 
  160*Q5*Q6*Q8*rr - 112*Q1*Q7*Q8*rr + 32*Q1*Q3*Q9*rr - 72*Q0*Q4*Q9*rr - 
  112*Q8^2*Q9*rr, -13*Q0^2*Q1 + 12*Q0*Q2^2 + 32*Q2*Q3^2 + 32*Q1*Q2*Q4 + 
  32*Q1*Q3*Q5 + 4*Q0*Q3*Q6 + 56*Q1*Q3*Q8 - 7*Q0^2*Q1*rr + 4*Q0*Q2^2*rr + 
  32*Q1*Q3*Q5*rr + 12*Q0*Q3*Q6*rr + 24*Q1*Q3*Q8*rr, 
 32*Q0^2*Q1 - 16*Q0*Q2^2 + 40*Q3*Q4^2 - 20*Q1*Q3*Q5 + 24*Q0*Q4*Q5 - 
  44*Q1^2*Q6 + 4*Q0*Q3*Q6 + 42*Q3*Q4*Q7 - 42*Q1*Q3*Q8 - 35*Q1^2*Q9 + 
  8*Q3*Q4^2*rr - 4*Q1*Q3*Q5*rr + 8*Q0*Q4*Q5*rr + 4*Q1^2*Q6*rr - 
  4*Q0*Q3*Q6*rr + 2*Q3*Q4*Q7*rr - 2*Q1*Q3*Q8*rr + 9*Q1^2*Q9*rr, 
 -707*Q0^2*Q1 + 504*Q0*Q2^2 + 448*Q1*Q2*Q4 + 1456*Q1*Q3*Q5 + 56*Q0*Q4*Q5 + 
  448*Q1^2*Q6 + 224*Q0*Q3*Q6 + 448*Q2*Q5*Q6 + 1792*Q1*Q3*Q8 + 448*Q1^2*Q9 + 
  168*Q0*Q3*Q9 + 448*Q2*Q5*Q9 - 105*Q0^2*Q1*rr - 24*Q0*Q2^2*rr - 
  192*Q1*Q2*Q4*rr + 272*Q1*Q3*Q5*rr - 88*Q0*Q4*Q5*rr + 64*Q1^2*Q6*rr + 
  160*Q0*Q3*Q6*rr + 64*Q2*Q5*Q6*rr + 56*Q0*Q3*Q9*rr, 
 -11*Q0^2*Q1 + 20*Q0*Q2^2 - 16*Q2*Q3^2 + 48*Q1*Q2*Q4 + 8*Q3*Q4^2 + 
  8*Q1*Q3*Q5 - 49*Q0*Q4*Q5 - 16*Q1^2*Q6 - 17*Q0*Q3*Q6 + 96*Q2*Q5*Q6 + 
  48*Q4*Q6^2 + 56*Q4*Q6*Q9 - Q0^2*Q1*rr - 4*Q0*Q2^2*rr + 16*Q2*Q3^2*rr + 
  16*Q1*Q2*Q4*rr + 24*Q3*Q4^2*rr + 24*Q1*Q3*Q5*rr + 13*Q0*Q4*Q5*rr - 
  16*Q1^2*Q6*rr + 13*Q0*Q3*Q6*rr + 16*Q4*Q6^2*rr - 32*Q2*Q6*Q8*rr - 
  24*Q4*Q6*Q9*rr, -9*Q0^2*Q1 - 12*Q0*Q2^2 + 48*Q2*Q3^2 + 48*Q1*Q2*Q4 + 
  64*Q3*Q4^2 + 128*Q1*Q3*Q5 + 256*Q5^3 + 8*Q0*Q3*Q6 - 256*Q2*Q5*Q6 + 
  112*Q1*Q2*Q7 + 224*Q0*Q5*Q7 + 224*Q5^2*Q8 - 336*Q2*Q5*Q9 + 5*Q0^2*Q1*rr + 
  28*Q0*Q2^2*rr - 48*Q2*Q3^2*rr - 48*Q1*Q2*Q4*rr - 64*Q3*Q4^2*rr + 
  24*Q0*Q3*Q6*rr - 80*Q1*Q2*Q7*rr - 64*Q3*Q4*Q7*rr + 32*Q0*Q5*Q7*rr - 
  32*Q5^2*Q8*rr + 32*Q0*Q3*Q9*rr - 16*Q2*Q5*Q9*rr, 
 -39*Q0^2*Q1 + 148*Q0*Q2^2 - 48*Q2*Q3^2 - 352*Q3*Q4^2 + 128*Q1*Q3*Q5 - 
  68*Q0*Q4*Q5 + 18*Q0*Q3*Q6 - 160*Q1*Q2*Q7 - 304*Q3*Q4*Q7 + 160*Q1*Q3*Q8 - 
  32*Q0*Q4*Q8 - 184*Q0*Q3*Q9 - 64*Q2*Q5*Q9 - 21*Q0^2*Q1*rr + 60*Q0*Q2^2*rr - 
  144*Q2*Q3^2*rr - 32*Q3*Q4^2*rr - 76*Q0*Q4*Q5*rr - 10*Q0*Q3*Q6*rr - 
  32*Q1*Q2*Q7*rr - 16*Q3*Q4*Q7*rr + 64*Q1*Q3*Q8*rr - 96*Q0*Q4*Q8*rr - 
  128*Q2*Q6*Q8*rr + 24*Q0*Q3*Q9*rr - 128*Q2*Q8*Q9*rr, 
 -24*Q0*Q2^2 + 128*Q2*Q3^2 + 96*Q3*Q4^2 - 92*Q1*Q3*Q5 + 2*Q0*Q4*Q5 - 
  30*Q0*Q3*Q6 + 40*Q2*Q5*Q6 + 32*Q4*Q6^2 - 70*Q1*Q2*Q7 - 91*Q1*Q3*Q8 - 
  28*Q2*Q6*Q8 + 28*Q0*Q3*Q9 - 28*Q2*Q5*Q9 - 8*Q0*Q2^2*rr + 64*Q2*Q3^2*rr + 
  52*Q1*Q3*Q5*rr + 6*Q0*Q4*Q5*rr + 22*Q0*Q3*Q6*rr - 56*Q2*Q5*Q6*rr - 
  32*Q4*Q6^2*rr + 18*Q1*Q2*Q7*rr + 49*Q1*Q3*Q8*rr + 20*Q2*Q6*Q8*rr - 
  20*Q0*Q3*Q9*rr - 44*Q2*Q5*Q9*rr - 32*Q4*Q6*Q9*rr, 
 9*Q0^2*Q1 - 200*Q0*Q2^2 - 208*Q1*Q3*Q5 + 440*Q0*Q4*Q5 + 128*Q1^2*Q6 - 
  144*Q0*Q3*Q6 - 256*Q2*Q5*Q6 - 512*Q4*Q6^2 + 448*Q0*Q5*Q7 - 448*Q2*Q6*Q8 + 
  896*Q0*Q7*Q8 + 224*Q1^2*Q9 - 504*Q0*Q3*Q9 - 672*Q2*Q5*Q9 - 1120*Q2*Q8*Q9 - 
  5*Q0^2*Q1*rr + 40*Q0*Q2^2*rr - 112*Q1*Q3*Q5*rr + 40*Q0*Q4*Q5*rr - 
  176*Q0*Q3*Q6*rr - 384*Q2*Q5*Q6*rr + 64*Q0*Q5*Q7*rr - 192*Q2*Q6*Q8*rr + 
  160*Q1^2*Q9*rr - 104*Q0*Q3*Q9*rr - 224*Q2*Q5*Q9*rr - 224*Q2*Q8*Q9*rr, 
 -105*Q0^2*Q1 + 322*Q0*Q2^2 - 392*Q2*Q3^2 - 672*Q3*Q4^2 + 448*Q1*Q3*Q5 - 
  336*Q0*Q4*Q5 + 112*Q1^2*Q6 + 252*Q0*Q3*Q6 - 224*Q3*Q4*Q7 + 280*Q3*Q7^2 + 
  896*Q1*Q3*Q8 + 448*Q2*Q6*Q8 - 280*Q0*Q7*Q8 + 224*Q2*Q5*Q9 + 448*Q2*Q8*Q9 - 
  27*Q0^2*Q1*rr + 6*Q0*Q2^2*rr - 216*Q2*Q3^2*rr + 32*Q3*Q4^2*rr + 
  64*Q1*Q3*Q5*rr + 16*Q0*Q4*Q5*rr + 16*Q1^2*Q6*rr - 12*Q0*Q3*Q6*rr + 
  320*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr + 56*Q3*Q7^2*rr + 56*Q0*Q7*Q8*rr + 
  224*Q2*Q5*Q9*rr, 42*Q0*Q2^2 + 28*Q2*Q3^2 + 112*Q1*Q2*Q4 + 168*Q1*Q3*Q5 - 
  77*Q0*Q4*Q5 - 238*Q1^2*Q6 + 133*Q0*Q3*Q6 + 140*Q2*Q5*Q6 + 336*Q4*Q6^2 + 
  140*Q1*Q2*Q7 + 224*Q6^2*Q7 - 252*Q2*Q6*Q8 + 56*Q2*Q5*Q9 - 56*Q4*Q6*Q9 + 
  196*Q6*Q7*Q9 - 26*Q0*Q2^2*rr - 4*Q2*Q3^2*rr + 40*Q1*Q2*Q4*rr + 
  56*Q1*Q3*Q5*rr + 57*Q0*Q4*Q5*rr - 2*Q1^2*Q6*rr + 39*Q0*Q3*Q6*rr - 
  68*Q2*Q5*Q6*rr + 80*Q4*Q6^2*rr + 28*Q1*Q2*Q7*rr - 140*Q2*Q6*Q8*rr + 
  56*Q2*Q5*Q9*rr - 56*Q4*Q6*Q9*rr - 28*Q6*Q7*Q9*rr, 
 -777*Q0^2*Q1 + 476*Q0*Q2^2 - 784*Q2*Q3^2 + 5488*Q1*Q2*Q4 + 2688*Q3*Q4^2 - 
  448*Q1*Q3*Q5 + 4088*Q0*Q4*Q5 - 5376*Q5^3 - 2688*Q2*Q5*Q6 + 672*Q3*Q4*Q7 - 
  1456*Q0*Q4*Q8 - 13440*Q5^2*Q8 - 5376*Q2*Q6*Q8 - 6272*Q5*Q8^2 - 
  2128*Q0*Q3*Q9 + 896*Q2*Q5*Q9 - 123*Q0^2*Q1*rr + 20*Q0*Q2^2*rr - 
  304*Q2*Q3^2*rr - 944*Q1*Q2*Q4*rr + 896*Q3*Q4^2*rr + 192*Q1*Q3*Q5*rr + 
  232*Q0*Q4*Q5*rr + 256*Q5^3*rr - 2432*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr - 
  784*Q0*Q4*Q8*rr + 2688*Q5^2*Q8*rr - 1792*Q2*Q6*Q8*rr + 2688*Q5*Q8^2*rr - 
  112*Q0*Q3*Q9*rr, -185*Q0^2*Q1 - 416*Q2*Q3^2 + 1440*Q1*Q3*Q5 + 
  400*Q0*Q4*Q5 - 176*Q5^3 + 288*Q1^2*Q6 + 424*Q0*Q3*Q6 + 224*Q1*Q2*Q7 - 
  280*Q0*Q5*Q7 + 896*Q1*Q3*Q8 + 168*Q1^2*Q9 - 140*Q0*Q3*Q9 + 1120*Q4*Q6*Q9 + 
  896*Q6*Q7*Q9 - 560*Q2*Q8*Q9 + 448*Q4*Q9^2 + 784*Q7*Q9^2 - 11*Q0^2*Q1*rr - 
  352*Q2*Q3^2*rr - 128*Q1*Q2*Q4*rr - 544*Q1*Q3*Q5*rr - 80*Q0*Q4*Q5*rr - 
  16*Q5^3*rr + 224*Q1^2*Q6*rr - 264*Q0*Q3*Q6*rr + 128*Q2*Q5*Q6*rr + 
  32*Q1*Q2*Q7*rr - 72*Q0*Q5*Q7*rr - 384*Q1*Q3*Q8*rr + 248*Q1^2*Q9*rr - 
  36*Q0*Q3*Q9*rr + 160*Q4*Q6*Q9*rr - 112*Q2*Q8*Q9*rr - 112*Q7*Q9^2*rr];

I:=Ideal(Rels);
HilbertPolynomial(I);

R:=JacobianMatrix(Rels);

I1:=Ideal(Minor(R,[11,23,36,48,52,71,81],[1,2,3,4,5,6,10]));

HilbertPolynomial(I1+I);

I2:=Ideal(Minor(R,[12,24,35,45,59,72,83],[1,2,3,4,6,7,8]));

HilbertPolynomial(I1+I2+I);

I3:=Ideal(Minor(R,[10,16,35,47,60,69,84],[1,2,3,4,7,8,9]));

HilbertPolynomial(I1+I2+I3+I);


==> Simplifying_Keum's_FPP/EqsFPPwithrrKeum.txt <==
{646391875013393252352*P6*P7*P8 + P4*P8*P9*(196727961960597946368 - 
    112415978263198826496*rr) + P3*P9^2*(6617158203262107648 - 
    3134443359439945728*rr) + P3*P6*P9*(-9370792730845249536 - 
    1411262457741574144*rr) + P2*P8^2*(8419084578978791424 - 
    1029672214695247872*rr) + P1^2*P5*(1035546534739390464 - 
    734322479972511744*rr) + P1^2*P8*(891670344386805760 - 
    167451373579337728*rr) + P0*P2*P7*(-446568399019180032 - 
    72824241251942400*rr) + P0^3*(748079832029943 - 639911252440187*rr) + 
  P1*P2*P3*(-1826477246901440 + 3180859215049152*rr) + 
  P2^2*P9*(-121971538236047360 + 22028918576021504*rr) + 
  P0*P2*P4*(-1041980539128707584 + 40849725001650688*rr) + 
  P0*P3*P8*(-324168304823566336 + 42678586846937088*rr) + 
  P0*P1*P6*(153353629053427712 + 78718457543745536*rr) + 
  P0*P3*P5*(-416141274948372736 + 131497422746780928*rr) + 
  P0*P1*P9*(-114584054249340928 + 140946650005356544*rr) + 
  P1*P4^2*(4098907574930079744 + 1372118575571566592*rr) + 
  P7*P8*P9*(269329947922247188480 + 53865989584449437696*rr) + 
  P4*P5*P9*(-714017111937348796416 + 260840199563828527104*rr), 
 54890614386327552*P5*P6*P7 + P4*P5*P9*(54890614386327552 - 
    13722653596581888*rr) + P1*P4^2*(-2061382823313408 - 
    435363152265216*rr) + P0*P2*P4*(41815324271616 - 11909835265024*rr) + 
  P2^2*P9*(-1330874703872 - 3961217146880*rr) + 
  P0*P1*P9*(-10129601728512 - 256993103872*rr) + 
  P0^3*(-41917302665 + 8743104517*rr) + 
  P1*P2*P3*(-361541448576 + 128814863744*rr) + 
  P0*P3*P8*(887390601216 + 630774398976*rr) + 
  P0*P2*P7*(25916180512768 + 668130066432*rr) + 
  P0*P3*P5*(3265138890496 + 1620352328960*rr) + 
  P0*P1*P6*(-3118986737664 + 9223769020416*rr) + 
  P1^2*P8*(-25683999129600 + 18232228380672*rr) + 
  P1^2*P5*(17571269556736 + 51468227767808*rr) + 
  P3*P9^2*(-389400012259328 + 64078483030016*rr) + 
  P3*P6*P9*(-256964408508416 + 316809779478528*rr) + 
  P5*P7*P9*(22871089327636480 + 4574217865527296*rr), 
 10099873047084269568*P4*P6*P8 + P3*P6*P9*(115262425234145280 - 
    26942886329712640*rr) + P1*P4^2*(-16413212021391360 - 
    13355815199670272*rr) + P2*P8^2*(-64196781767917568 - 
    4258754564456448*rr) + P0*P3*P5*(4836376883948288 - 874135662698240*rr) + 
  P0*P1*P6*(-52556595388416 - 812196271792128*rr) + 
  P0*P1*P9*(1936269672071168 - 710638698315776*rr) + 
  P1^2*P8*(-5997193501802496 - 231534147207168*rr) + 
  P1*P2*P3*(36130130627136 - 20853263206720*rr) + 
  P0^3*(-9758194894805 + 3718159416993*rr) + 
  P0*P3*P8*(3157360171614208 + 53847883186176*rr) + 
  P2^2*P9*(1350017546551296 + 174825360883712*rr) + 
  P0*P2*P4*(7211711993884160 + 596871964510720*rr) + 
  P0*P2*P7*(2539009619263488 + 868229149360128*rr) + 
  P1^2*P5*(-13038448831270912 + 2513071136460800*rr) + 
  P4*P8*P9*(1902874632059355136 + 1317374745271861248*rr) + 
  P4*P5*P9*(7025998641449926656 + 1756499660362481664*rr), 
 1143554466381824*P4*P5*P6 + P3*P6*P9*(-264665956352 - 656649355264*rr) + 
  P1^2*P5*(401316851712 - 435758985216*rr) + 
  P1^2*P8*(372596424704 - 117437939712*rr) + 
  P0*P1*P6*(106137780224 - 74375888896*rr) + 
  P0*P2*P7*(-246964408320 - 47786921984*rr) + 
  P0*P3*P8*(-41921130496 - 11497697280*rr) + 
  P0*P3*P5*(-106064349440 - 5083650816*rr) + 
  P1*P2*P3*(4760320320 - 302621760*rr) + P0^3*(490662067 - 35663047*rr) + 
  P0*P1*P9*(87440109568 + 15754915840*rr) + 
  P2^2*P9*(-43235713024 + 25658056704*rr) + 
  P0*P2*P4*(-559846586880 + 49203139072*rr) + 
  P1*P4^2*(12603076476928 + 7357983653888*rr), 
 1408318308352*P3*P6^2 + P1^2*P5*(-16200593408 - 29256142848*rr) + 
  P1^2*P8*(12539789312 - 12513181696*rr) + 
  P0*P1*P6*(2128371712 - 6716284928*rr) + 
  P0*P3*P5*(-11296499456 - 2018563328*rr) + 
  P0*P3*P8*(-2957246464 - 1691484160*rr) + 
  P0*P2*P7*(-17392828416 - 1067155456*rr) + 
  P1*P2*P3*(193054400 - 43055040*rr) + P0^3*(30219721 - 6838597*rr) + 
  P0*P1*P9*(7957102592 + 110706688*rr) + 
  P2^2*P9*(1237254144 + 1273364480*rr) + 
  P0*P2*P4*(-31316198912 + 6349286912*rr) + 
  P3*P6*P9*(525584039936 + 166670106624*rr) + 
  P1*P4^2*(1144120836096 + 278858268672*rr), 
 169969451008*P3^2*P7 + P3*P6*P9*(756188446720 - 2348813910016*rr) + 
  P1^2*P5*(2481355591680 - 1349799727104*rr) + 
  P0*P1*P6*(842146013184 - 489542836224*rr) + 
  P0*P2*P7*(-471274094592 - 332291112960*rr) + 
  P0*P3*P5*(-61546793728 - 328630583552*rr) + 
  P0*P2*P4*(-1756078231040 - 306671200768*rr) + 
  P1^2*P8*(1746005065728 - 268028018688*rr) + 
  P0*P3*P8*(140262047744 - 133541724160*rr) + 
  P1*P2*P3*(10082620352 - 219077824*rr) + P0^3*(2193436077 + 542741479*rr) + 
  P0*P1*P9*(515033645056 + 6800621568*rr) + 
  P2^2*P9*(-43403673600 + 72379367424*rr) + 
  P1*P4^2*(24592907272192 + 29808678502400*rr), 
 10623090688*P3^2*P4 + P1*P4^2*(747401281536 - 844173180928*rr) + 
  P1^2*P8*(-52722991104 - 4817879040*rr) + 
  P0*P1*P9*(-9994485760 - 4077142016*rr) + 
  P2^2*P9*(4403560448 - 1277165568*rr) + 
  P1*P2*P3*(-230076224 - 51459520*rr) + P0^3*(-27539239 - 24109589*rr) + 
  P0*P3*P8*(-8624193536 + 2636529664*rr) + 
  P0*P1*P6*(-40734597120 + 4252704768*rr) + 
  P0*P3*P5*(-9378612992 + 8104446720*rr) + 
  P0*P2*P7*(-2913533952 + 10610737152*rr) + 
  P1^2*P5*(-116947955712 + 15554408448*rr) + 
  P0*P2*P4*(28728637952 + 17738771968*rr) + 
  P3*P6*P9*(-23840423936 + 44913655808*rr), 157731650535424*P2*P5*P8 + 
  P3*P6*P9*(145740662308864 - 13453981384704*rr) + 
  P1^2*P5*(-12760649273344 - 10537498619904*rr) + 
  P1^2*P8*(1256717615104 - 4789441200128*rr) + 
  P0*P1*P6*(2176549552128 - 3008467075072*rr) + 
  P0*P3*P5*(1343923089152 - 230732567296*rr) + 
  P0*P1*P9*(5160463974400 - 224475627520*rr) + 
  P1*P2*P3*(169229435200 - 20362183744*rr) + 
  P0^3*(-2525033553 + 175248045*rr) + 
  P0*P3*P8*(1363414155264 + 116980383744*rr) + 
  P0*P2*P7*(-4837583880192 + 586355834880*rr) + 
  P2^2*P9*(445444751360 + 855481417728*rr) + 
  P0*P2*P4*(-6262748387840 + 3764916089344*rr) + 
  P1*P4^2*(337247122587648 + 137297393909760*rr), 
 9858228158464*P2*P5^2 + P1*P4^2*(-2893385334784 - 6192450338816*rr) + 
  P3*P6*P9*(-3700693663744 - 817918115840*rr) + 
  P0*P2*P4*(427713789440 - 51728041472*rr) + 
  P0*P1*P9*(-144928358400 - 26356269056*rr) + 
  P2^2*P9*(19895844864 - 20694073344*rr) + 
  P1*P2*P3*(-5094351808 - 776557376*rr) + P0^3*(-89826653 + 25518857*rr) + 
  P0*P3*P8*(-8195145728 + 4815978496*rr) + 
  P0*P3*P5*(39757234944 + 19278620928*rr) + 
  P0*P2*P7*(190151327744 + 26286424064*rr) + 
  P0*P1*P6*(-180702298112 + 80686170112*rr) + 
  P1^2*P8*(-308847902720 + 135487881216*rr) + 
  P1^2*P5*(-199356731392 + 416347066368*rr), 
 1517584384*P2^2*P6 + P0*P2*P4*(195592704 - 481327616*rr) + 
  P0*P3*P5*(-84685568 - 370702592*rr) + P0*P3*P8*(171048960 - 159645696*rr) + 
  P0*P2*P7*(278429696 - 158695424*rr) + P0*P1*P6*(517185536 - 2138112*rr) + 
  P0^3*(1070517 + 544511*rr) + P1*P2*P3*(-8025920 + 3436608*rr) + 
  P0*P1*P9*(-96452608 + 39436288*rr) + P2^2*P9*(476561408 + 111656960*rr) + 
  P1^2*P5*(2557775872 + 281161728*rr) + P1^2*P8*(839090176 + 329744384*rr) + 
  P3*P6*P9*(-12079857664 + 752615424*rr) + 
  P1*P4^2*(-23288315904 + 2614198272*rr), 34610830746058752*P1*P7^2 + 
  P4*P5*P9*(3488122786126233600 - 645708311106158592*rr) + 
  P0*P1*P9*(-186883071033344 - 157833853714432*rr) + 
  P0*P1*P6*(-779543166918656 - 41001399050240*rr) + 
  P1*P2*P3*(464002728896 - 254705126592*rr) + 
  P0^3*(519965588541 - 189847218793*rr) + 8652707686514688*P3*P9^2*rr + 
  P0*P3*P8*(-72945244897280 + 17351406059520*rr) + 
  P2^2*P9*(102486303997952 + 36801589510144*rr) + 
  P0*P3*P5*(-66645167219456 + 73563746793216*rr) + 
  P0*P2*P7*(-605162804871168 + 81287095517184*rr) + 
  P1^2*P8*(-1123971300917248 + 145721248251904*rr) + 
  P0*P2*P4*(-573534401265152 + 377556859733504*rr) + 
  P1^2*P5*(-554085717061632 + 771463953543168*rr) + 
  P3*P6*P9*(34901785163857920 + 6186849473658880*rr) + 
  P1*P4^2*(-17571314131501056 + 42365031434518528*rr) + 
  P5*P7*P9*(2405452736851083264 + 294192061341499392*rr) + 
  P7*P8*P9*(184591097312313344 + 369182194624626688*rr) + 
  P4*P8*P9*(1315211568350232576 + 622994953429057536*rr), 
 22533092933632*P1*P4*P7 + P1*P4^2*(31514181074944 - 10926123876352*rr) + 
  P1^2*P5*(201596760064 - 26825109504*rr) + 
  P0*P2*P4*(218214389248 - 17356406272*rr) + 
  P2^2*P9*(-21093187584 - 14610432000*rr) + P0^3*(-163677633 + 783453*rr) + 
  P1*P2*P3*(-140455616 + 9989056*rr) + 
  P0*P3*P8*(3126394880 + 4164091904*rr) + 
  P0*P3*P5*(19583049472 + 4534467840*rr) + 
  P0*P1*P9*(-20943519744 + 11807604736*rr) + 
  P0*P2*P7*(110223949824 + 20959199232*rr) + 
  P0*P1*P6*(43387875328 + 26139250688*rr) + 
  P1^2*P8*(97370570752 + 36800233472*rr) + 
  P3*P6*P9*(-3077224005632 + 384046727168*rr), 
 2501389701051580416*P7*P8^2 + P4*P8^2*(4690105689471713280 - 
    938021137894342656*rr) + P0*P4*P7*(-720155106264401920 - 
    208639295623485440*rr) + P1*P6^2*(806219942564155392 - 
    138006718931275776*rr) + P0*P7^2*(-75388731897937920 - 
    72909868566577152*rr) + P0*P4^2*(-990083326058558592 - 
    42764932056518016*rr) + P2*P7*P9*(-36950305838989312 - 
    7524834319794176*rr) + P0*P1*P8*(-1018034366671616 - 
    1644067985842432*rr) + P0^2*P6*(-333189560103449 - 876861965771179*rr) + 
  P0^2*P9*(-400343888295904 - 471612226968480*rr) + 
  P2*P4*P9*(-87292503480655872 - 120149615222784*rr) + 
  P0*P1*P5*(-6854711013013164 - 20949914713220*rr) + 
  P1^2*P2*(-33984067341700 - 12482401567244*rr) + 
  P0*P2*P3*(-12539015784757 + 10328001336961*rr) + 
  P3*P8*P9*(-2647707424653312 + 217490599968768*rr) + 
  P1*P3*P7*(-12865848717385216 + 2153859302483456*rr) + 
  P1*P3*P4*(-17385726189136368 + 9784524649146416*rr) + 
  P3*P5*P9*(50189587962200064 + 68113395397361664*rr) + 
  P1*P9^2*(145555004156018688 + 311903580334325760*rr) + 
  P1*P6*P9*(1532650236106006528 + 535215699492151296*rr), 
 78168428157861888*P5*P7*P8 + P1*P6^2*(-1296838968769536 - 
    24629288111698944*rr) + P1*P6*P9*(47840754933899264 - 
    22750018355765248*rr) + P1*P9^2*(21551671002267648 - 
    2274296939937792*rr) + P3*P5*P9*(3226288810622976 - 
    1130967786848256*rr) + P0*P1*P5*(76766554527796 - 36752732330980*rr) + 
  P0*P1*P8*(6675152014720 - 11597045467008*rr) + 
  P0*P2*P3*(802855885601 + 145698612675*rr) + 
  P1^2*P2*(-816324731719 + 185006111115*rr) + 
  P0^2*P6*(5345330198971 + 9354316851537*rr) + 
  P0^2*P9*(-10319351993216 + 12839283119488*rr) + 
  P1*P3*P7*(-9498183356928 + 24075793140224*rr) + 
  P2*P4*P9*(447612247670784 + 28263314817024*rr) + 
  P1*P3*P4*(59783657352608 + 76701444678880*rr) + 
  P2*P7*P9*(49136044998656 + 105291524997120*rr) + 
  P3*P8*P9*(1203802623442944 + 176670313021440*rr) + 
  P0*P7^2*(-968682029973504 + 1064948567113728*rr) + 
  P0*P4^2*(16181013119083008 + 2994426356540928*rr) + 
  P0*P4*P7*(5923012811663360 + 5023197161846784*rr), 
 89508020224*P5^2*P7 + P0*P4^2*(-3508463616 - 3022755840*rr) + 
  P0*P4*P7*(2037561344 - 2626611200*rr) + 
  P1*P9^2*(-11801665536 - 971415552*rr) + 
  P0*P7^2*(1350336512 - 303136768*rr) + P1*P3*P4*(21060032 - 19137216*rr) + 
  P0^2*P6*(4667376 - 8110256*rr) + P0^2*P9*(13576640 - 5677504*rr) + 
  P1*P3*P7*(5768448 - 4001536*rr) + P0*P2*P3*(-198212 - 119196*rr) + 
  P1^2*P2*(448035 + 16009*rr) + P0*P1*P8*(-14603008 + 3155200*rr) + 
  P0*P1*P5*(-63102956 + 8388540*rr) + P3*P5*P9*(-916299776 + 434036736*rr) + 
  P1*P6*P9*(-40434311168 + 6345203712*rr) + 
  P1*P6^2*(-20165915136 + 12847573504*rr), 814254459977728*P4*P5*P8 + 
  P1*P9^2*(-63926997319680 - 24818716606464*rr) + 
  P0*P4*P7*(-11765904009216 - 2483708049408*rr) + 
  P3*P5*P9*(-12539610660864 - 1840315760640*rr) + 
  P3*P8*P9*(-4151320248320 - 1811765788672*rr) + 
  P1*P3*P4*(2461367828416 - 363729019072*rr) + 
  P0^2*P9*(63182655424 - 12053307584*rr) + 
  P0*P2*P3*(-498594019 - 1360589769*rr) + 
  P1^2*P2*(4043802112 + 1278380544*rr) + 
  P0^2*P6*(-67111800609 + 6716512317*rr) + 
  P1*P3*P7*(1035256502784 + 113777298944*rr) + 
  P0*P1*P8*(-296010169728 + 138933459840*rr) + 
  P1*P6*P9*(-325181321584640 + 240118767616*rr) + 
  P0*P1*P5*(-213677266516 + 249030450564*rr) + 
  P0*P4^2*(-29117662630784 + 453880460672*rr) + 
  P2*P4*P9*(-1259188797440 + 585563783168*rr) + 
  P1*P6^2*(-202960212645888 + 95318254712832*rr), 
 2797125632*P4*P5^2 + P1*P6^2*(563214336 - 77506560*rr) + 
  P1*P3*P4*(-3709216 - 520608*rr) + P1*P3*P7*(-889952 - 507616*rr) + 
  P0*P1*P5*(714560 - 298816*rr) + P0*P1*P8*(708064 - 97440*rr) + 
  P1^2*P2*(-1414 - 3262*rr) + P0^2*P9*(-100688 - 464*rr) + 
  P0*P2*P3*(-2324 + 1400*rr) + P0^2*P6*(41615 + 26941*rr) + 
  P0*P4^2*(36169728 + 2583552*rr) + P0*P4*P7*(13563648 + 4090624*rr) + 
  P1*P9^2*(41767424 + 53824000*rr) + P1*P6*P9*(499486720 + 99897344*rr), 
 3509717499904*P3*P6*P8 + P0*P4*P7*(-5465185617920 - 726775568384*rr) + 
  P0^2*P9*(-30063371072 - 13641902528*rr) + 
  P0^2*P6*(-84222704713 - 13142857275*rr) + 
  P1^2*P2*(-862757784 + 66078264*rr) + P0*P2*P3*(-97875624 + 100911272*rr) + 
  P0*P1*P8*(-126094713472 + 15289657472*rr) + 
  P2*P4*P9*(-166766559232 + 27681898496*rr) + 
  P1*P3*P7*(59175026176 + 93485279744*rr) + 
  P0*P1*P5*(-84065701468 + 106295825004*rr) + 
  P1*P3*P4*(360414320000 + 148588171392*rr) + 
  P3*P8*P9*(619322195968 + 422944686080*rr) + 
  P3*P5*P9*(2271458918400 + 560775462912*rr) + 
  P0*P4^2*(-12139944208896 + 718431126016*rr) + 
  P1*P6*P9*(-19048666685440 + 3175626334208*rr) + 
  P1*P6^2*(-27380230907904 + 13097549383680*rr), 
 12056576*P3*P5*P6 + P1*P6^2*(72339456 - 10334208*rr) + 
  P1*P3*P4*(-155904 - 334080*rr) + P1*P3*P7*(129920 - 152192*rr) + 
  P0*P1*P5*(328048 - 131312*rr) + P0*P2*P3*(385 - 161*rr) + 
  P1^2*P2*(1512 + 224*rr) + P0*P1*P8*(207872 + 14848*rr) + 
  P0^2*P9*(12992 + 27840*rr) + P0^2*P6*(79982 + 46922*rr) + 
  P1*P6*P9*(36169728 + 1722368*rr) + P0*P4*P7*(6028288 + 2583552*rr) + 
  P0*P4^2*(18084864 + 2583552*rr), -14*P0*P2*P3 + 28*P3^3 + 
  P0*P4^2*(-505344 - 164352*rr) + P0*P4*P7*(-114688 - 110592*rr) + 
  P1*P6*P9*(-559104 - 108544*rr) + P0^2*P6*(-2317 - 1415*rr) + 
  P0*P1*P8*(-6272 - 1408*rr) + P0^2*P9*(448 - 960*rr) + 
  P0*P1*P5*(-15708 + 1644*rr) + P1*P3*P7*(-4480 + 2176*rr) + 
  P1*P3*P4*(224 + 5088*rr) + P1*P6^2*(-1333248 + 6144*rr), 
 3008329285632*P2*P6*P7 + P3*P5*P9*(-913709334528 - 1163714494464*rr) + 
  P0*P4^2*(-1633046426112 - 779882632704*rr) + 
  P0*P4*P7*(257144375296 - 595961718784*rr) + 
  P3*P8*P9*(298121232384 - 561023483904*rr) + 
  P2*P4*P9*(346071957504 - 215778263040*rr) + 
  P1*P3*P4*(145643492832 - 32699615840*rr) + 
  P0*P1*P5*(-9934993188 - 2525012716*rr) + 
  P0*P2*P3*(57297856 - 95955904*rr) + P1^2*P2*(238750939 + 95870897*rr) + 
  P0^2*P9*(-792901760 + 673271424*rr) + 
  P0^2*P6*(-16351811791 + 2344449523*rr) + 
  P0*P1*P8*(-5348067712 + 2576139136*rr) + 
  P1*P3*P7*(64844497408 + 4582077952*rr) + 
  P2*P7*P9*(1253470535680 + 250694107136*rr) + 
  P1*P6*P9*(2878745206784 + 2037719801856*rr) + 
  P1*P6^2*(10746661742592 + 2741195175936*rr), 
 15668381696*P2*P4*P6 + P1*P6^2*(-12708492288 - 11592397824*rr) + 
  P1*P6*P9*(1467026944 - 5889206784*rr) + 
  P1*P3*P7*(-130083328 - 45123072*rr) + P1*P3*P4*(-457683104 - 4620512*rr) + 
  P0^2*P9*(-2799776 - 1585952*rr) + P1^2*P2*(-201642 - 349266*rr) + 
  P0*P1*P8*(14508352 - 220864*rr) + P0*P2*P3*(-606914 + 155067*rr) + 
  P0^2*P6*(33259723 + 6734177*rr) + P0*P1*P5*(-12644 + 20380852*rr) + 
  P0*P4*P7*(-2368686592 + 964095488*rr) + 
  P3*P8*P9*(-2351462912 + 1088105984*rr) + 
  P2*P4*P9*(5121891840 + 1623762432*rr) + 
  P0*P4^2*(603259392 + 1993210368*rr) + 
  P3*P5*P9*(-1552714752 + 2921997312*rr), 3782023168*P2^2*P8 + 
  P1*P6^2*(-550210160640 - 2290399205376*rr) + 
  P1*P6*P9*(1106811969536 - 1000183848960*rr) + 
  P2*P4*P9*(72755200000 - 20773896192*rr) + 
  P1*P3*P4*(-79358484688 - 19154210928*rr) + 
  P1*P3*P7*(-8637185536 - 12183986688*rr) + 
  P0*P1*P5*(13018351836 - 806416108*rr) + P1^2*P2*(-6399064 - 89171208*rr) + 
  P0^2*P9*(-130277280 - 51584736*rr) + P0*P2*P3*(-103563460 + 27406148*rr) + 
  P0^2*P6*(5782265601 + 476587363*rr) + 
  P0*P1*P8*(11699503872 + 1045425408*rr) + 
  P3*P8*P9*(-68014055424 + 45833281536*rr) + 
  P0*P4*P7*(-1748203520 + 97091606528*rr) + 
  P3*P5*P9*(-7213989888 + 111442673664*rr) + 
  P0*P4^2*(332175064704 + 150669912960*rr), 
 6496*P2^2*P5 + P0*P1*P8*(-6496 - 2784*rr) + P0^2*P6*(-2639 - 1421*rr) + 
  P0*P1*P5*(-8120 - 1160*rr) + P0*P2*P3*(98 + 7*rr) + 
  P1^2*P2*(-133 + 63*rr) + P1*P3*P7*(-12992 + 9280*rr) + 
  P1*P3*P4*(19488 + 28768*rr) + P1*P6*P9*(-2182656 + 371200*rr) + 
  P1*P6^2*(-3118080 + 1514496*rr), 14382990781046587392*P6*P7^2 + 
  P0*P6^2*(1530842803854644224 - 33222040295588864*rr) + 
  P0*P9^2*(-9041032279752704 - 19373640599470080*rr) + 
  P1^2*P4*(35372100326647168 - 11457733321441152*rr) + 
  P0*P3*P4*(1735569840542272 - 10663953873924416*rr) + 
  P0^2*P5*(532298028769164 - 2512146203178204*rr) + 
  P0*P3*P7*(3733229449209344 - 1975750429281792*rr) + 
  P0^2*P8*(2655187735782400 - 491804399277056*rr) + 
  P0*P1*P2*(46464632757389 - 8953136110457*rr) + 
  P1*P3^2*(65843776933676 + 84393240610308*rr) + 
  P1^2*P7*(25063391389367296 + 183518339412992*rr) + 
  P2*P3*P9*(-3341903984197632 + 1721934725382144*rr) + 
  P0*P6*P9*(744873529208266752 + 38593220128186368*rr) + 
  P2*P4*P8*(-291110008312037376 + 113209447676903424*rr) + 
  P1*P8*P9*(331810879214452736 + 413547908362665984*rr) + 
  P1*P5*P9*(2172753246151376896 + 639973793829879808*rr) + 
  P1*P5*P6*(-694309363347210240 + 768871278411694080*rr) + 
  P7^2*P9*(5992912825436078080 + 1198582565087215616*rr) + 
  P4*P7*P9*(-5445733828331044864 + 14155930108778512384*rr) + 
  P4^2*P9*(25307028616107786240 + 34916161820370665472*rr), 
 18727852579487744*P4*P6*P7 + P4^2*P9*(26056142719287296 - 
    25590854456442880*rr) + P4*P7*P9*(29313160559198208 - 
    6048747416977408*rr) + P1*P5*P9*(-720441470500864 - 630487288070144*rr) + 
  P1*P5*P6*(1059777672181760 - 343788598745088*rr) + 
  P1*P8*P9*(143059231580160 - 287057697988608*rr) + 
  P0*P6*P9*(-540540911411200 - 127471849406464*rr) + 
  P0*P6^2*(-1063052380641664 - 89000622775424*rr) + 
  P2*P4*P8*(243925366243328 - 29832598749184*rr) + 
  P1^2*P7*(-13850693351936 - 2188478628352*rr) + 
  P2*P3*P9*(3251799380480 - 573580897792*rr) + 
  P1*P3^2*(37138478979 - 51903734183*rr) + 
  P0*P1*P2*(-36083651835 + 1077642951*rr) + 
  P0^2*P8*(-1859527108992 + 25045602688*rr) + 
  P0*P3*P7*(-4181922124800 + 923281661952*rr) + 
  P0^2*P5*(-1861029668708 + 1460022239572*rr) + 
  P1^2*P4*(-26568637395104 + 3458981599008*rr) + 
  P0*P3*P4*(-9220002420608 + 6395122535808*rr), 
 14045889434615808*P4^2*P6 + P2*P4*P8*(-89278438903808 - 5922648281088*rr) + 
  P0*P3*P4*(6241349479008 - 1418209105888*rr) + 
  P0^2*P5*(1235570015400 - 420270480776*rr) + 
  P2*P3*P9*(-1308877428992 - 31546602752*rr) + 
  P0*P1*P2*(12795497407 + 2022267555*rr) + 
  P1*P3^2*(-35633276210 + 12342182118*rr) + 
  P0*P3*P7*(1912176721280 + 29439467392*rr) + 
  P0^2*P8*(626795688064 + 88562919040*rr) + 
  P1^2*P4*(10757965271648 + 329550267744*rr) + 
  P1^2*P7*(3988742024064 + 1562388606336*rr) + 
  P1*P5*P6*(-500916624746496 + 31946369710080*rr) + 
  P4*P7*P9*(-11806689669677056 + 58161032855552*rr) + 
  P1*P8*P9*(-202431442225152 + 83218860644352*rr) + 
  P0*P6*P9*(144497135003648 + 87544343300096*rr) + 
  P0*P6^2*(378663667501056 + 96468741421056*rr) + 
  P1*P5*P9*(-104515250294784 + 258708750479360*rr) + 
  P4^2*P9*(-19338543424471040 + 6368633097682944*rr), 
 3874728119894016*P3*P8^2 + P1*P5*P9*(65921159688699904 - 
    72456221981949952*rr) + P1*P5*P6*(6949529067220992 - 
    32546861735522304*rr) + P1*P8*P9*(58330207202574336 - 
    16385484349243392*rr) + P0*P6^2*(33695529785256192 - 
    11648147113862400*rr) + P0*P3*P7*(-763881257361920 - 
    280306127070720*rr) + P2*P4*P8*(208828191244288 - 159692146245632*rr) + 
  P0*P3*P4*(-2343690194464484 - 81536867052076*rr) + 
  P0^2*P5*(122150111904758 - 55261032090590*rr) + 
  P0^2*P8*(190161183338784 - 27971126378656*rr) + 
  P0*P1*P2*(482106640246 - 582645186398*rr) + 
  P1*P3^2*(5610688515859 + 781426849369*rr) + 
  P2*P3*P9*(55488919202304 + 8128662961664*rr) + 
  P1^2*P7*(-1597088527994880 + 168621854724096*rr) + 
  P1^2*P4*(-1770692596632712 + 957205146326888*rr) + 
  P0*P6*P9*(105876366897967104 + 14826083740143616*rr) + 
  P0*P9^2*(19927173188026368 + 19927173188026368*rr) + 
  P4^2*P9*(14291795284305510400 + 910716538521518080*rr) + 
  P4*P7*P9*(5436700818262720512 + 1571823974002720768*rr), 
 1754858749952*P3*P5*P8 + P4^2*P9*(-2454796697075712 - 721999028551680*rr) + 
  P4*P7*P9*(-601665857126400 - 505399319986176*rr) + 
  P0*P6*P9*(-16388059385856 - 6228327264256*rr) + 
  P0*P9^2*(1504164642816 - 4512493928448*rr) + 
  P1^2*P4*(649520519584 - 111542553376*rr) + 
  P0^2*P8*(-45121995520 - 2393356544*rr) + 
  P2*P3*P9*(-3762898944 - 2131519488*rr) + 
  P1*P3^2*(-1011111934 - 326510202*rr) + 
  P0*P1*P2*(-214674999 + 129547099*rr) + 
  P0^2*P5*(-39350100580 + 3628675924*rr) + 
  P1^2*P7*(371892867072 + 36912009216*rr) + 
  P0*P3*P7*(71973244928 + 85219739648*rr) + 
  P0*P3*P4*(450845145048 + 108108764296*rr) + 
  P1*P8*P9*(-15814314491904 + 1155392012288*rr) + 
  P0*P6^2*(-8438741154816 + 2082242153472*rr) + 
  P1*P5*P6*(-12448607625216 + 6373333426176*rr) + 
  P1*P5*P9*(-31883511889920 + 11857139564544*rr), 
 6028288*P3*P5^2 + P1*P5*P9*(71908864 - 9042432*rr) + 
  P1*P5*P6*(36169728 - 5167104*rr) + P0*P6^2*(18084864 - 2583552*rr) + 
  P0*P3*P4*(-461680 - 301136*rr) + P1^2*P7*(-473280 - 183744*rr) + 
  P0*P3*P7*(74240 - 148480*rr) + P1^2*P4*(-1243056 - 57072*rr) + 
  P0*P1*P2*(630 - 187*rr) + P1*P3^2*(1169 + 765*rr) + 
  P0^2*P5*(55216 + 10672*rr) + P0^2*P8*(58464 + 17632*rr) + 
  P1*P8*P9*(26696704 + 2583552*rr) + P0*P9^2*(-11195392 + 6028288*rr) + 
  P0*P6*P9*(12917760 + 12917760*rr) + P4*P7*P9*(-151568384 + 895631360*rr) + 
  P4^2*P9*(2066841600 + 1736146944*rr), 8022211428352*P2*P7*P8 + 
  P0*P6^2*(9277927286016 - 10347293044992*rr) + 
  P2*P4*P8*(15041646428160 - 3008329285632*rr) + 
  P0*P6*P9*(12259815424000 - 2731289837568*rr) + 
  P1*P5*P6*(9670127488000 - 592934657024*rr) + 
  P0*P3*P4*(-10950640352 - 69918022816*rr) + 
  P1^2*P7*(-107904989184 - 64706930688*rr) + 
  P1^2*P4*(-407535149104 - 40935281296*rr) + 
  P0*P3*P7*(71856892288 - 13646689152*rr) + 
  P0^2*P5*(-9448516245 - 6554292639*rr) + 
  P1*P3^2*(481242335 - 461966275*rr) + P0*P1*P2*(372524999 - 51335691*rr) + 
  P2*P3*P9*(-8491467264 + 697514496*rr) + 
  P0^2*P8*(-7274909376 + 3415624640*rr) + 
  P1*P8*P9*(996934156288 + 760156782592*rr) + 
  P1*P5*P9*(3864663097344 + 1051443658752*rr), 
 7019434999808*P2*P5*P7 + P0*P6^2*(-21486527451648 - 12499115636224*rr) + 
  P1*P5*P9*(17750366355456 - 9377177665536*rr) + 
  P0*P6*P9*(-1405652082688 - 7400663932928*rr) + 
  P1*P8*P9*(12866006286336 - 2427960164352*rr) + 
  P1^2*P7*(-151714963456 - 151812603904*rr) + 
  P1^2*P4*(-703675562240 - 147335092992*rr) + 
  P0^2*P8*(-65441015808 - 17656707072*rr) + 
  P1*P3^2*(1073079840 - 895452320*rr) + 
  P0*P1*P2*(-1176765051 - 130135313*rr) + 
  P0*P3*P7*(-105600846848 + 346819584*rr) + 
  P2*P3*P9*(108100091904 + 15864791040*rr) + 
  P0^2*P5*(-173209062236 + 20164395884*rr) + 
  P0*P3*P4*(-346010830144 + 98452256832*rr) + 
  P1*P5*P6*(38578788620288 + 1179603339264*rr), 
 54839335936*P2*P4*P5 + P1*P5*P6*(-128203600896 - 34668684288*rr) + 
  P1*P8*P9*(-52946453504 - 472790016*rr) + 
  P2*P3*P9*(-279587840 - 122020864*rr) + 
  P0*P3*P4*(1374339232 - 86597248*rr) + P0*P1*P2*(3205048 + 1081619*rr) + 
  P1*P3^2*(-9876993 + 2205651*rr) + P0*P3*P7*(291163712 + 33150016*rr) + 
  P0^2*P5*(595939995 + 57360753*rr) + P0^2*P8*(132557376 + 100081088*rr) + 
  P1^2*P7*(-385121856 + 681595584*rr) + 
  P1^2*P4*(1638859600 + 1183954000*rr) + 
  P1*P5*P9*(-100515674112 + 18968438784*rr) + 
  P0*P6*P9*(-42861127680 + 20435896320*rr) + 
  P0*P6^2*(-26720386560 + 54390228480*rr), 135072256*P2*P3*P6 + 
  P1*P5*P6*(-3760404480 - 2761906176*rr) + 
  P1*P8*P9*(-2425509888 - 498595840*rr) + 
  P0*P6*P9*(-3806462976 - 229995520*rr) + 
  P1*P5*P9*(-5856645120 - 25300992*rr) + P0^2*P8*(5079872 - 569792*rr) + 
  P1*P3^2*(-87598 - 59414*rr) + P0*P1*P2*(-174251 - 30151*rr) + 
  P0^2*P5*(13977768 + 602040*rr) + P0*P3*P7*(-38656768 + 5323008*rr) + 
  P2*P3*P9*(23834752 + 16277120*rr) + P1^2*P7*(-60813696 + 28140672*rr) + 
  P0*P3*P4*(-31822976 + 34265472*rr) + P1^2*P4*(-10839968 + 62089696*rr) + 
  P0*P6^2*(-7740856320 + 996182016*rr), 
 2037728*P2^3 + P0*P6^2*(11739592704 - 23491749888*rr) + 
  P0*P6*P9*(18595017728 - 8809929728*rr) + 
  P1*P5*P9*(40044662784 - 3412144128*rr) + 
  P1^2*P4*(-269538528 - 466701408*rr) + P1^2*P7*(294118272 - 229112448*rr) + 
  P0*P3*P7*(-248261888 - 92561664*rr) + 
  P0*P3*P4*(-1022032256 - 73812864*rr) + P0^2*P5*(-291222792 - 66688472*rr) + 
  P0^2*P8*(405440 - 62870336*rr) + P0*P1*P2*(-592977 - 537845*rr) + 
  P1*P3^2*(4927342 + 351526*rr) + P2*P3*P9*(-36645504 + 24694656*rr) + 
  P1*P8*P9*(18675693568 + 1915328512*rr) + 
  P1*P5*P6*(37475407872 + 16531716096*rr), 501388214272*P1*P6*P8 + 
  P1*P5*P6*(784247543808 - 191456704512*rr) + 
  P0*P1*P2*(-12351801 + 969045*rr) + P1*P3^2*(-7482370 + 1018234*rr) + 
  P0^2*P8*(-408936192 + 13741824*rr) + P2*P3*P9*(67974144 + 111211520*rr) + 
  P0^2*P5*(-185616704 + 274296384*rr) + 
  P0*P3*P7*(-596176896 + 462069760*rr) + 
  P1^2*P4*(2855576640 + 620110016*rr) + P1^2*P7*(630267904 + 647847936*rr) + 
  P0*P3*P4*(830701984 + 1339633888*rr) + 
  P0*P6*P9*(-65009057792 + 8253587456*rr) + 
  P1*P5*P9*(443709554688 + 35963043840*rr) + 
  P0*P6^2*(-100226316288 + 39853873152*rr) + 
  P1*P8*P9*(163900538880 + 51960397824*rr), 10005558804206321664*P7^2*P8 + 
  P6^2*P9*(46714129329869553664 - 68819213879435853824*rr) + 
  P6*P9^2*(59874751774042619904 - 24713430964304347136*rr) + 
  P5*P7^2*(16571706769466720256 - 5315453114734608384*rr) + 
  P1*P5*P8*(-6938697983555764224 - 1782964588111626240*rr) + 
  P0*P5*P9*(-1535054459321421824 - 737958126189850624*rr) + 
  P1*P5^2*(-16831374934887844864 - 562629800306041856*rr) + 
  P0*P8*P9*(-753333786390822912 - 407063052297437184*rr) + 
  P0*P1*P7*(-27356946824437248 - 15707547409029632*rr) + 
  P1^2*P3*(-1184392629204848 - 182095171899472*rr) + 
  P0*P3^2*(92545521124420 - 73015385264564*rr) + 
  P0^2*P2*(-55451607899779 + 32395463851351*rr) + 
  P0*P1*P4*(-74293758913837936 + 973026126226352*rr) + 
  P1*P2*P9*(-56248018084287488 + 18589794573288448*rr) + 
  P1*P2*P6*(-55411411270560384 + 80078762912272512*rr) + 
  P0*P6*P8*(-3624263297362427904 + 214874854513311744*rr) + 
  P3*P4*P9*(4700816933086363648 + 402510974824939520*rr) + 
  P3*P7*P9*(2312651964363571200 + 581898697822961664*rr) + 
  P0*P5*P6*(-4598877148226885120 + 1164898081119862272*rr) + 
  P4^2*P8*(-25326570723147251712 + 14070317068415139840*rr), 
 174483098566656*P6^3 + P3*P7*P9*(-629683961856 - 96438829056*rr) + 
  P0*P6*P8*(201031348224 - 37936877568*rr) + 
  P1*P2*P6*(26476697472 - 18277282944*rr) + 
  P1*P2*P9*(19441828288 - 3631035712*rr) + 
  P0*P1*P4*(9546276608 - 2227018112*rr) + P0^2*P2*(1059121 - 476117*rr) + 
  P0*P3^2*(14384734 + 14379458*rr) + P1^2*P3*(234824912 + 31126352*rr) + 
  P0*P1*P7*(4377487360 + 1531868160*rr) + 
  P3*P4*P9*(-1408369979392 + 19114840064*rr) + 
  P0*P5*P6*(266661319680 + 31921507328*rr) + 
  P0*P5*P9*(-240625143808 + 78763888640*rr) + 
  P1*P5^2*(2807784506368 + 190289800192*rr) + 
  P1*P5*P8*(1172147208192 + 316970827776*rr) + 
  P6*P9^2*(2045897605120 + 14730462756864*rr) + 
  P6^2*P9*(115204813815808 + 41392664281088*rr), 
 416898283508596736*P4*P7*P8 + P4^2*P8*(781684281578618880 - 
    156336856315723776*rr) + P6^2*P9*(-55006616780537856 - 
    91190771004211200*rr) + P6*P9^2*(30275192760565760 - 
    42580039316799488*rr) + P3*P4*P9*(20127434706649088 - 
    15010669929037824*rr) + P3*P7*P9*(17768181537964032 - 
    4541474685321216*rr) + P0*P5*P9*(-1071065026576384 - 
    3877477308579840*rr) + P0*P5*P6*(-4686534697076736 - 
    2237127444486144*rr) + P0*P3^2*(-662679310202 - 167179132974*rr) + 
  P0^2*P2*(450764670699 + 179275672289*rr) + 
  P1^2*P3*(-3372250370216 + 2220118130440*rr) + 
  P0*P8*P9*(1207342819966976 + 28077739999232*rr) + 
  P0*P1*P7*(-164283957239808 + 34760793677824*rr) + 
  P1*P2*P9*(207310672429056 + 100655218229248*rr) + 
  P0*P1*P4*(40917557810976 + 106302655213920*rr) + 
  P1*P2*P6*(948082465114624 + 159209026936320*rr) + 
  P0*P6*P8*(1882023604486144 + 186618627915776*rr) + 
  P1*P5*P8*(-34552758284255232 + 10994488327471104*rr) + 
  P1*P5^2*(-26335689793925120 + 33399978466947072*rr), 
 407127229988864*P4*P5*P7 + P6*P9^2*(-806109230137344 - 80940824002560*rr) + 
  P3*P4*P9*(-27192814878720 - 13408304185344*rr) + 
  P3*P7*P9*(-5328021397504 - 9895438196736*rr) + 
  P1*P2*P6*(1790413318816 - 256857887776*rr) + 
  P0^2*P2*(873847695 - 58830423*rr) + P0*P3^2*(-1884352043 + 119136359*rr) + 
  P1^2*P3*(3215617377 + 4026946883*rr) + 
  P1*P2*P9*(611176360448 + 62948467200*rr) + 
  P0*P1*P7*(-164598877440 + 146632990464*rr) + 
  P0*P1*P4*(349286670260 + 186462095644*rr) + 
  P0*P8*P9*(-7144782053376 + 3384370446336*rr) + 
  P0*P5*P9*(-15617130913792 + 8554168229888*rr) + 
  P0*P6*P8*(15540581990400 + 9985035780096*rr) + 
  P0*P5*P6*(36826929966272 + 11999950622272*rr) + 
  P1*P5*P8*(5020716498944 + 29179862614016*rr) + 
  P1*P5^2*(83746748782080 + 48147444089344*rr) + 
  P6^2*P9*(-1723924469514240 + 150526916296704*rr), 
 203563614994432*P4^2*P5 + P1*P5^2*(7362554818560 - 14833698050048*rr) + 
  P1*P5*P8*(12802506022912 - 5755609587712*rr) + 
  P0*P5*P6*(-3822690711552 - 3607155302400*rr) + 
  P0*P6*P8*(-325319145472 - 2727740037120*rr) + 
  P0*P5*P9*(5053903085568 - 802368577536*rr) + 
  P0*P8*P9*(2475604307968 - 407377924096*rr) + 
  P1*P2*P6*(-464347821824 - 70327960320*rr) + 
  P0*P1*P4*(5269139920 - 61268543600*rr) + 
  P1*P2*P9*(-90137115136 - 54372143616*rr) + 
  P0*P1*P7*(95260374848 - 19941998016*rr) + 
  P1^2*P3*(1267777476 - 996068028*rr) + P0^2*P2*(-175999481 - 47492336*rr) + 
  P0*P3^2*(445852036 + 86192110*rr) + 
  P3*P7*P9*(-3933178896384 + 1902286561280*rr) + 
  P3*P4*P9*(-3290804527104 + 4020440948736*rr) + 
  P6^2*P9*(403054615068672 + 40470412001280*rr) + 
  P6*P9^2*(144331682611200 + 50450556256256*rr), 
 14038869999616*P3*P6*P7 + P6*P9^2*(-451935253561344 - 154151329726464*rr) + 
  P6^2*P9*(-1252025840959488 - 119558023151616*rr) + 
  P3*P4*P9*(-50482523406336 - 21727961677824*rr) + 
  P3*P7*P9*(-4713060237312 - 12274062852096*rr) + 
  P0*P5*P9*(-14116032086016 - 555567022080*rr) + 
  P1*P2*P6*(2387460328960 - 412226672128*rr) + 
  P0^2*P2*(564657793 + 31509667*rr) + P0*P3^2*(-957363204 + 523245044*rr) + 
  P1^2*P3*(5928655264 + 4807807200*rr) + 
  P1*P2*P9*(957723676672 + 51445231616*rr) + 
  P0*P1*P4*(510719255200 + 77764717536*rr) + 
  P0*P1*P7*(-45241677824 + 127130179584*rr) + 
  P0*P6*P8*(9085835673600 + 2243101851648*rr) + 
  P0*P5*P6*(11479843658752 + 4157848884224*rr) + 
  P1*P5*P8*(4140131745792 + 29708670926848*rr) + 
  P1*P5^2*(80254839275520 + 52505341280256*rr), 
 877429374976*P3*P4*P6 + P1*P5^2*(482359492608 - 1565963206656*rr) + 
  P1*P5*P8*(1121550925824 - 648988262400*rr) + 
  P0*P5*P6*(-51397183488 - 172638111744*rr) + 
  P0*P6*P8*(-154830548992 - 105736171520*rr) + 
  P1*P2*P9*(-18337584384 - 6643032320*rr) + 
  P1*P2*P6*(-67511109120 - 5087682048*rr) + 
  P0*P1*P4*(-7219556960 - 5034759136*rr) + 
  P0*P1*P7*(6679836800 - 2523502976*rr) + P1^2*P3*(75571608 - 137402552*rr) + 
  P0*P3^2*(45048066 - 5180014*rr) + P0^2*P2*(-10398423 - 3459015*rr) + 
  P0*P5*P9*(347349954560 + 87988891648*rr) + 
  P3*P7*P9*(-324755931136 + 344184242176*rr) + 
  P3*P4*P9*(522483777536 + 828762144768*rr) + 
  P6*P9^2*(6149046665216 + 6368186990592*rr) + 
  P6^2*P9*(28245953347584 + 9634458107904*rr), 
 30256185344*P2*P3*P8 + P1*P5^2*(3601620621312 - 776222734336*rr) + 
  P3*P4*P9*(-5215092736 - 618467426304*rr) + 
  P0*P6*P8*(-1073278058496 - 502424961024*rr) + 
  P3*P7*P9*(100204281856 - 149907308544*rr) + 
  P0*P5*P6*(-3999800684544 - 102085939200*rr) + 
  P0*P5*P9*(-347117969408 - 51523985408*rr) + 
  P1*P5*P8*(2077582524416 - 12166332416*rr) + 
  P1^2*P3*(34284376 - 225192184*rr) + P0^2*P2*(-71171611 - 104775377*rr) + 
  P0*P3^2*(-286598886 + 31705422*rr) + 
  P0*P1*P7*(17642096640 + 2216331264*rr) + 
  P0*P1*P4*(9709262640 + 8419267472*rr) + 
  P1*P2*P9*(-143000969216 + 34114052096*rr) + 
  P1*P2*P6*(-188567083264 + 112889173248*rr) + 
  P6*P9^2*(47925637939200 + 31368463515648*rr) + 
  P6^2*P9*(172202787864576 + 40843754864640*rr), 
 103936*P2*P3*P5 + P1*P2*P6*(623616 - 89088*rr) + 
  P0*P1*P4*(64960 - 12992*rr) + P0*P3^2*(364 + 84*rr) + 
  P0^2*P2*(-175 + 147*rr) + P1^2*P3*(-224 + 448*rr) + 
  P1*P2*P9*(311808 + 14848*rr), 7564046336*P2^2*P7 + 
  P0*P5*P6*(-9175131374848 - 3631346102016*rr) + 
  P0*P6*P8*(-403436077056 - 2811377811456*rr) + 
  P0*P5*P9*(2770669584384 - 2429518135296*rr) + 
  P3*P4*P9*(1251622256640 - 1984281968640*rr) + 
  P0*P8*P9*(2697122807808 - 622412955648*rr) + 
  P3*P7*P9*(1366168043520 - 433403854848*rr) + 
  P1*P5*P8*(-451714170880 - 135954939904*rr) + 
  P1*P5^2*(-1406902640640 - 99773571072*rr) + 
  P0*P1*P4*(43011277848 - 21307875512*rr) + 
  P0*P1*P7*(37691974656 - 4327271424*rr) + 
  P0^2*P2*(-110678743 - 9343285*rr) + P1^2*P3*(133057176 + 49898184*rr) + 
  P0*P3^2*(52122385 + 96176115*rr) + P1*P2*P9*(4045396992 + 17726759936*rr) + 
  P1*P2*P6*(49931620928 + 32332275392*rr) + 
  P6^2*P9*(323205904465920 + 1747709853696*rr) + 
  P6*P9^2*(133649629446144 + 27662037811200*rr), 
 945505792*P2^2*P4 + P6^2*P9*(-16706203680768 - 3457754726400*rr) + 
  P6*P9^2*(-4943894609920 - 2832914776064*rr) + 
  P1*P2*P6*(603972096 - 2026811392*rr) + 
  P1*P2*P9*(1239462784 - 807824000*rr) + 
  P0*P1*P7*(-2278653888 - 167246016*rr) + P0*P3^2*(4223842 - 5095748*rr) + 
  P1^2*P3*(-3291652 - 3984876*rr) + P0^2*P2*(3448809 + 1830570*rr) + 
  P0*P1*P4*(-3811105760 + 688835840*rr) + 
  P0*P8*P9*(-185859424256 + 4322312192*rr) + 
  P3*P7*P9*(-102756950016 + 8342200320*rr) + 
  P1*P5*P8*(-19164135424 + 19350388736*rr) + 
  P1*P5^2*(24398768128 + 46325938176*rr) + 
  P3*P4*P9*(-209875886080 + 90310287360*rr) + 
  P0*P5*P9*(-321458071552 + 97676261376*rr) + 
  P0*P6*P8*(-183984003072 + 150628386816*rr) + 
  P0*P5*P6*(205915686912 + 290931474432*rr), 128355382853632*P1*P8^2 + 
  P1*P5^2*(5457519357952 - 188279703728128*rr) + 
  P1*P5*P8*(350851983409152 - 126309650595840*rr) + 
  P6*P9^2*(-3085693316235264 - 88523872927744*rr) + 
  P0*P5*P6*(123099561400320 - 37287253751808*rr) + 
  P0*P1*P7*(-238306123776 - 25347792896*rr) + 
  P1^2*P3*(-3567634168 - 501768680*rr) + 
  P0^2*P2*(-378502873 - 379961323*rr) + 
  P0*P3^2*(-3551791250 + 478309258*rr) + 
  P0*P1*P4*(-563251991456 + 166101870880*rr) + 
  P1*P2*P9*(-1712698982400 + 229206556672*rr) + 
  P0*P6*P8*(95854629388288 + 594120507392*rr) + 
  P1*P2*P6*(-1719659264512 + 877064901120*rr) + 
  P0*P8*P9*(4011105714176 + 12033317142528*rr) + 
  P3*P7*P9*(-15666990022656 + 12344170119168*rr) + 
  P0*P5*P9*(56746858496000 + 23636579663872*rr) + 
  P3*P4*P9*(20829905223680 + 40672686899200*rr) + 
  P6^2*P9*(-6018050134376448 + 991152731848704*rr), 
 9771053519732736*P6^2*P8 + P1*P4*P6*(-390686822672384 - 84863646300160*rr) + 
  P0*P5^2*(752751084500352 - 8332048961408*rr) + 
  P0*P2*P6*(7897842386560 - 3512867016832*rr) + 
  P0*P8^2*(11257755500544 - 2124465143808*rr) + 
  P1*P7*P9*(-2478542667776 - 1876292583424*rr) + 
  P0*P2*P9*(4848009934208 - 234030972544*rr) + 
  P0*P1*P3*(36103692891 - 9646977935*rr) + 
  P1^3*(-62280927142 - 2855898290*rr) + 
  P3^2*P9*(-1166178497792 + 150603523840*rr) + 
  P0^2*P4*(5718311740050 + 441056353910*rr) + 
  P0^2*P7*(1346852148544 + 1093107820480*rr) + 
  P1*P2*P8*(-6188548165632 + 1973008416768*rr) + 
  P1*P2*P5*(-2433295890592 + 6602751185440*rr) + 
  P1*P4*P9*(-109335999868928 + 45768378077184*rr) + 
  P0*P5*P8*(341788087259136 + 50368912568320*rr) + 
  P8*P9^2*(-322765920927744 + 607401425240064*rr) + 
  P5*P9^2*(989242639515648 + 1259914892673024*rr) + 
  P6*P8*P9*(4918286695268352 + 2190082238840832*rr) + 
  P5*P6*P9*(5673376353878016 + 2252648344977408*rr), 
 33565507584*P5*P6^2 + P0*P5^2*(-1101292864 - 252703680*rr) + 
  P0*P5*P8*(-325527552 - 198072320*rr) + P1*P4*P9*(238117376 - 39183872*rr) + 
  P1*P2*P5*(17289104 - 9159824*rr) + P0^2*P4*(-7721105 - 2438291*rr) + 
  P0^2*P7*(318304 - 2062944*rr) + P0*P2*P9*(-7765968 - 1193872*rr) + 
  P1*P2*P8*(13329792 - 1147008*rr) + P0*P1*P3*(-73402 + 3080*rr) + 
  P1^3*(87745 + 23247*rr) + P3^2*P9*(2111200 + 110432*rr) + 
  P0*P2*P6*(-19699120 + 2703728*rr) + P1*P4*P6*(397867008 + 253188096*rr) + 
  P5*P6*P9*(13985628160 + 2797125632*rr), 112310959996928*P3*P7*P8 + 
  P1*P4*P6*(-121222101912576 - 1123043558351872*rr) + 
  P0*P5^2*(3539263787698176 - 305517254535168*rr) + 
  P0*P2*P6*(19209551182560 - 17515946687328*rr) + 
  P0*P2*P9*(18338020922624 - 3554656968960*rr) + 
  P0*P1*P3*(217996378383 - 80717246771*rr) + 
  P1^3*(-353149880272 - 37574321520*rr) + 
  P3^2*P9*(-9210827028480 + 35480721408*rr) + 
  P0^2*P4*(26921187942342 + 3349235529106*rr) + 
  P0^2*P7*(7077110841984 + 5586986891136*rr) + 
  P1*P2*P8*(-45886095040512 + 13735381868544*rr) + 
  P1*P7*P9*(-63297602715648 + 15963292434432*rr) + 
  P0*P8^2*(72686685388800 + 17944814813184*rr) + 
  P1*P2*P5*(-18066728322432 + 44959983034240*rr) + 
  P0*P5*P8*(1967313411133440 + 154710393155584*rr) + 
  P1*P4*P9*(463296599162880 + 339439545483264*rr) + 
  P8*P9^2*(-10695924460290048 + 1388811732910080*rr) + 
  P5*P9^2*(-16409227564154880 + 6614993671815168*rr) + 
  P6*P8*P9*(-11992543814221824 + 7147745408188416*rr) + 
  P5*P6*P9*(-4873545031090176 + 15479287735910400*rr), 
 192905216*P3*P5*P7 + P0*P5^2*(-2740502784 - 429515520*rr) + 
  P0*P5*P8*(-1005862912 - 413368320*rr) + 
  P1*P4*P9*(-72339456 - 279023616*rr) + P1*P2*P5*(60363616 - 30760416*rr) + 
  P0^2*P4*(-17116612 - 7039692*rr) + P0^2*P7*(1152576 - 5480768*rr) + 
  P1*P2*P8*(47780864 - 3415040*rr) + P0*P2*P9*(-18749312 - 931712*rr) + 
  P0*P1*P3*(-250957 + 20601*rr) + P1^3*(229446 + 82770*rr) + 
  P3^2*P9*(6599936 + 1224960*rr) + P0*P2*P6*(-39007088 + 9617328*rr) + 
  P1*P4*P6*(-1048922112 + 876685312*rr), 14038869999616*P3*P4*P8 + 
  P5*P6*P9*(1382528534446080 - 755446808838144*rr) + 
  P6*P8*P9*(1145801426337792 - 247356075278336*rr) + 
  P5*P9^2*(1336990557536256 - 173601466613760*rr) + 
  P0*P5^2*(-185144355400192 - 45417235037696*rr) + 
  P0*P5*P8*(-64896952303616 - 38270300454912*rr) + 
  P1*P4*P9*(26943650234368 - 17240572985344*rr) + 
  P0*P8^2*(-2477288783872 - 1691778744320*rr) + 
  P1*P2*P5*(5466390273280 - 1582998651136*rr) + 
  P0^2*P4*(-818431363408 - 563614836208*rr) + 
  P0^2*P7*(313572558592 - 344836299520*rr) + 
  P0*P2*P9*(-1128336758784 - 173563617280*rr) + 
  P1*P7*P9*(4460740214784 - 172071452672*rr) + 
  P0*P1*P3*(-17117102835 - 168635705*rr) + 
  P1^3*(10666259184 + 6859126352*rr) + 
  P3^2*P9*(410459270144 + 128136369152*rr) + 
  P1*P2*P8*(3330926673920 + 134314532864*rr) + 
  P0*P2*P6*(-2866190617728 + 351339645568*rr) + 
  P8*P9^2*(658346921164800 + 39081935372288*rr) + 
  P1*P4*P6*(-82640076101632 + 50550713677824*rr), 
 48226304*P3*P4*P5 + P1*P4*P6*(229074944 - 53393408*rr) + 
  P1*P2*P8*(-4643712 - 1154432*rr) + P3^2*P9*(-337792 - 293248*rr) + 
  P1^3*(-1946 - 13682*rr) + P0*P1*P3*(24115 + 5971*rr) + 
  P0^2*P7*(-1291776 + 430592*rr) + P0*P2*P6*(5434368 + 541952*rr) + 
  P0*P2*P9*(1289920 + 703424*rr) + P1*P2*P5*(-11432032 + 769312*rr) + 
  P0^2*P4*(-7192 + 1151416*rr) + P1*P4*P9*(-60282880 + 15501312*rr) + 
  P0*P5*P8*(-13778944 + 68894720*rr) + P0*P5^2*(136928256 + 128316416*rr), 
 6496*P3^2*P6 + P1*P4*P6*(467712 - 571648*rr) + P1*P2*P8*(-19488 - 928*rr) + 
  P1^3*(-77 - 49*rr) + P0*P1*P3*(98 + 7*rr) + P0*P2*P6*(24360 + 1160*rr) + 
  P0^2*P7*(-3248 + 2320*rr) + P0*P2*P9*(6496 + 2784*rr) + 
  P0^2*P4*(5075 + 4553*rr) + P1*P2*P5*(-35728 + 8816*rr) + 
  P0*P5*P8*(51968 + 319232*rr) + P0*P5^2*(935424 + 579072*rr), 
 673865759981568*P2*P7^2 + P5*P6*P9*(120882017298939904 - 
    328936190142971904*rr) + P6*P8*P9*(375090408276885504 - 
    82915235123429376*rr) + P5*P9^2*(197508076431998976 - 
    8539604823048192*rr) + P0*P5^2*(35584836309315520 - 
    5944816108587200*rr) + P0*P2*P9*(-75227310406528 - 44985627542144*rr) + 
  P0^2*P4*(-10962321187209 - 44910292490747*rr) + 
  P0*P2*P6*(-246066620315376 - 34924813721296*rr) + 
  P0^2*P7*(44022957333152 - 18290322388000*rr) + 
  P0*P1*P3*(120781018491 - 104235520879*rr) + 
  P1^3*(160506759119 + 51630801677*rr) + 
  P3^2*P9*(-29234181616640 + 4572966773760*rr) + 
  P1*P2*P8*(-76109688668160 + 14827156733952*rr) + 
  P1*P2*P5*(-35365368163216 + 50611286951760*rr) + 
  P1*P4*P6*(124908828033024 + 84387158360064*rr) + 
  P1*P7*P9*(706681252085760 + 1622509677969408*rr) + 
  P1*P4*P9*(5997074199904256 + 2060036648042496*rr) + 
  P0*P8^2*(3260924446113792 + 3204923290288128*rr) + 
  P0*P5*P8*(32899599028111360 + 5232859358124032*rr) + 
  P8*P9^2*(87276467993444352 + 12900837693063168*rr), 
 877429374976*P2*P4*P7 + P5*P9^2*(-113641234366464 - 16797965746176*rr) + 
  P8*P9^2*(-37551700967424 - 16469255258112*rr) + 
  P0*P5*P8*(-14143619254272 - 6454351894528*rr) + 
  P0*P8^2*(665130295296 - 2092615114752*rr) + 
  P1*P4*P9*(-1710249418752 - 1747039199232*rr) + 
  P1*P7*P9*(848975855616 - 956947660800*rr) + 
  P0*P5^2*(-24448533649920 - 617992097280*rr) + 
  P1*P4*P6*(-3671227392 - 59336438784*rr) + 
  P1*P2*P5*(66656170560 - 17360966464*rr) + P1^3*(-33313182 - 56739578*rr) + 
  P0*P1*P3*(-143672907 + 47499487*rr) + 
  P3^2*P9*(18943271424 + 806023680*rr) + 
  P1*P2*P8*(50663083520 + 3996205568*rr) + 
  P0^2*P7*(-39698264256 + 4452905920*rr) + 
  P0^2*P4*(-32734051861 + 25386123617*rr) + 
  P0*P2*P9*(-1149610112 + 33007642240*rr) + 
  P0*P2*P6*(98279550348 + 50988748068*rr) + 
  P6*P8*P9*(-266477722140672 + 4284479963136*rr) + 
  P5*P6*P9*(-318923249025024 + 165769294381056*rr), 
 438714687488*P2*P4^2 + P5*P6*P9*(114791721074688 - 21246800953344*rr) + 
  P0*P2*P6*(-417679808 - 15234710592*rr) + 
  P0*P2*P9*(11915326976 - 6355938816*rr) + 
  P1*P2*P8*(-7892198272 - 3652633984*rr) + 
  P0^2*P4*(14971174484 - 3455797412*rr) + 
  P3^2*P9*(-3711424640 - 957224576*rr) + 
  P1*P2*P5*(-18970015456 - 834805600*rr) + P0*P1*P3*(48391987 - 3888129*rr) + 
  P1^3*(-18821026 + 13166342*rr) + P0^2*P7*(9411651648 + 1041574208*rr) + 
  P1*P4*P6*(-16541622272 + 12514725888*rr) + 
  P1*P7*P9*(-455979704320 + 163990102016*rr) + 
  P0*P8^2*(-748914886656 + 408247719936*rr) + 
  P1*P4*P9*(-153251137536 + 435226892288*rr) + 
  P0*P5^2*(5077714823168 + 1202276591616*rr) + 
  P0*P5*P8*(1100627599360 + 1970533670912*rr) + 
  P8*P9^2*(3019738251264 + 4995749052416*rr) + 
  P5*P9^2*(18775850483712 + 8234627629056*rr) + 
  P6*P8*P9*(56765832101888 + 10210638430208*rr), 
 -7*P0*P1*P3 + 28*P2^2*P3 + P1*P4*P6*(193536 - 28672*rr) + 
  P0*P5*P8*(-139776 - 27136*rr) + P1*P2*P5*(1008 - 1232*rr) + 
  P0^2*P7*(-672 - 416*rr) + P1^3*(21 - 7*rr) + P0^2*P4*(-2149 + 81*rr) + 
  P0*P2*P9*(-3584 + 256*rr) + P0*P5^2*(-333312 + 1536*rr) + 
  P0*P2*P6*(-5824 + 2272*rr), 661389312*P1*P6*P7 + 
  P1*P4*P6*(962803712 - 363419648*rr) + P1*P4*P9*(564936704 - 206684160*rr) + 
  P1*P2*P5*(-2479616 - 8389120*rr) + P1*P2*P8*(6770688 - 3207168*rr) + 
  P0^2*P7*(-3155200 - 794368*rr) + P3^2*P9*(1455104 - 326656*rr) + 
  P1^3*(62902 - 2206*rr) + P0*P1*P3*(-32109 + 18137*rr) + 
  P0^2*P4*(-6159600 + 868144*rr) + P0*P2*P9*(-3994112 + 1529344*rr) + 
  P0*P2*P6*(-1083904 + 5181952*rr) + P0*P5*P8*(-413368320 + 27557888*rr) + 
  P1*P7*P9*(275578880 + 55115776*rr) + P0*P5^2*(-675598848 + 191613440*rr), 
 10629187675480915968*P6*P8^2 + P5^2*P9*(-64265670103306076160 - 
    29196012871508557824*rr) + P5*P8*P9*(390088841291104256 - 
    16675774215407796224*rr) + P0*P4*P6*(-2888081520040687616 - 
    662430332130469888*rr) + P0*P6*P7*(-605888615908245504 - 
    646817184852344832*rr) + P0*P4*P9*(-1028162716195651584 - 
    558453214888689664*rr) + P0*P7*P9*(133130778151747584 - 
    319865134867021824*rr) + P2*P9^2*(-279916345183698944 - 
    111222337881243648*rr) + P1*P4*P5*(1393255429597667328 - 
    89232162795757568*rr) + P2*P6*P9*(-1111004794578796544 - 
    14853990879592448*rr) + P0*P2*P5*(549799286327424 - 
    3295723001050752*rr) + P0*P2*P8*(2652399702679552 - 
    1310457147564032*rr) + P0*P1^2*(60374296026590 - 6127817791270*rr) + 
  P1*P2^2*(17267371386944 - 4613763723072*rr) + 
  P0^2*P3*(9110050617955 + 1042140121673*rr) + 
  P1*P3*P9*(-7744272001908736 + 5419930068500480*rr) + 
  P1*P3*P6*(10744095256229888 + 11922258499971072*rr) + 
  P4^3*(670304797596844032 + 86133925893636096*rr) + 
  P1*P4*P8*(394421591209934848 + 165621166985183232*rr) + 
  P8^2*P9*(3730774482122440704 + 1196663513133613056*rr), 
 2199749105025024*P5*P6*P8 + P1*P4*P8*(-17809009541120 - 25631040471040*rr) + 
  P1*P4*P5*(-151775750217728 - 23397921464320*rr) + 
  P1*P3*P6*(493436991488 - 1254676371456*rr) + 
  P1*P3*P9*(1321956163584 - 352790855680*rr) + 
  P0*P1^2*(-5899780530 - 516877270*rr) + 
  P1*P2^2*(-2411021760 - 329349440*rr) + 
  P0^2*P3*(-883213765 - 184661295*rr) + 
  P0*P2*P8*(-398996168704 + 33157603328*rr) + 
  P0*P2*P5*(-585148584832 + 238432892288*rr) + 
  P2*P9^2*(11012572971008 + 15823959752704*rr) + 
  P2*P6*P9*(97742758084608 + 23169790377984*rr) + 
  P0*P7*P9*(-53187605692416 + 24807831240704*rr) + 
  P0*P6*P7*(-34606203666432 + 66460035710976*rr) + 
  P0*P4*P9*(16672053755904 + 66712273059840*rr) + 
  P0*P4*P6*(154198221195264 + 111153272068096*rr) + 
  P5*P8*P9*(-1283186977931264 + 1754561786150912*rr) + 
  P5^2*P9*(2199749105025024 + 3770998465757184*rr), 
 137484319064064*P5^2*P6 + P5^2*P9*(137484319064064 - 98203085045760*rr) + 
  P5*P8*P9*(114570265886720 - 29460925513728*rr) + 
  P0*P4*P6*(628821055488 - 3727354198016*rr) + 
  P0*P4*P9*(2214248742912 - 1815982145536*rr) + 
  P0*P6*P7*(3572494368768 - 1515573608448*rr) + 
  P2*P6*P9*(-1679047000064 - 1245175611392*rr) + 
  P2*P9^2*(376550981632 - 522938482688*rr) + 
  P0*P7*P9*(2372623925248 - 333781139456*rr) + 
  P0*P2*P5*(24366989696 - 1307822976*rr) + P0^2*P3*(24743033 + 9944011*rr) + 
  P1*P2^2*(37412032 + 31567424*rr) + P0*P1^2*(134874810 + 44027886*rr) + 
  P0*P2*P8*(9823199232 + 1965875200*rr) + 
  P1*P3*P9*(-48582180864 + 2792374272*rr) + 
  P1*P3*P6*(-60718995456 + 31490766848*rr) + 
  P1*P4*P8*(-567912955904 + 880088711168*rr) + 
  P1*P4*P5*(3278279467008 + 1669987344384*rr), 
 157124936073216*P4*P7^2 + P5^2*P9*(34371079766016 - 54011696775168*rr) + 
  P5*P8*P9*(45828106354688 - 19640617009152*rr) + 
  P2*P6*P9*(-1422868873216 - 670648762368*rr) + 
  P2*P9^2*(49383735296 - 303357231104*rr) + 
  P0*P4*P9*(-5409310277632 - 159697960960*rr) + 
  P0*P6*P7*(275468648448 - 157741350912*rr) + 
  P1*P3*P6*(-44694825984 - 62522344448*rr) + 
  P0*P7*P9*(342599663616 - 58643185664*rr) + 
  P1*P3*P9*(35101622272 - 29238444032*rr) + 
  P0*P2*P5*(36142604416 - 24665501312*rr) + 
  P0*P2*P8*(38797467648 - 4352958464*rr) + 
  P1*P2^2*(590748032 - 50275200*rr) + P0^2*P3*(-26405477 - 10960655*rr) + 
  P0*P1^2*(-28517594 + 84634546*rr) + 
  P1*P4*P8*(2285761462272 + 2793708453888*rr) + 
  P0*P4*P6*(-6923242469376 + 3023257049088*rr) + 
  P1*P4*P5*(17089452417024 + 4388862353408*rr) + 
  P4^3*(-397722494435328 + 220956941352960*rr), 
 102294880256*P4^2*P7 + P4^3*(191802900480 - 38360580096*rr) + 
  P1*P4*P5*(-1226326016 - 1143652352*rr) + 
  P1*P4*P8*(220463104 - 440926208*rr) + 
  P0*P4*P6*(1687059456 - 202378240*rr) + P0*P2*P8*(-6414336 - 950272*rr) + 
  P1*P2^2*(-89600 - 21248*rr) + P0*P1^2*(29792 - 8544*rr) + 
  P0^2*P3*(483 + 3529*rr) + P1*P3*P9*(-12947456 + 1781760*rr) + 
  P0*P2*P5*(-11948928 + 2045312*rr) + P1*P3*P6*(-14818304 + 9829376*rr) + 
  P0*P4*P9*(716505088 + 165347328*rr), 1702887424*P3^2*P8 + 
  P0*P4*P6*(-584767395840 - 1017447974912*rr) + 
  P0*P4*P9*(493007765504 - 549206851584*rr) + 
  P0*P6*P7*(762935377920 - 480453722112*rr) + 
  P0*P7*P9*(598154412032 - 136611102720*rr) + 
  P1*P4*P8*(-82802900992 - 23627563008*rr) + 
  P0*P2*P5*(4094428800 - 3768351872*rr) + 
  P0*P2*P8*(5033828352 - 901095424*rr) + P0^2*P3*(-12715241 + 2504677*rr) + 
  P1*P2^2*(27293504 + 3448256*rr) + P0*P1^2*(37779686 + 13954290*rr) + 
  P1*P3*P9*(-9821536256 + 1476247552*rr) + 
  P1*P3*P6*(-9405376512 + 6276843520*rr) + 
  P2*P9^2*(32354861056 + 15325986816*rr) + 
  P2*P6*P9*(100896079872 + 16603152384*rr) + 
  P1*P4*P5*(-25418588160 + 74502987776*rr), 
 207872*P3^2*P5 + P1*P4*P5*(-3325952 - 6651904*rr) + 
  P1*P3*P6*(987392 - 230144*rr) + P0*P2*P8*(-311808 - 14848*rr) + 
  P0*P1^2*(-882 - 1078*rr) + P1*P2^2*(-1232 - 784*rr) + 
  P0^2*P3*(483 + 49*rr) + P1*P3*P9*(623616 + 29696*rr) + 
  P0*P2*P5*(-519680 + 141056*rr) + P0*P7*P9*(-40861696 + 950272*rr) + 
  P0*P6*P7*(-74121216 + 17104896*rr) + P0*P4*P9*(-64143360 + 23281664*rr) + 
  P0*P4*P6*(-45434880 + 58976256*rr), 21164457984*P2*P6^2 - 
  881852416*P0*P7*P9 + P1*P4*P5*(5063761920 - 2225299456*rr) + 
  P1*P4*P8*(3086483456 - 440926208*rr) + P0*P4*P6*(335861760 - 39614464*rr) + 
  P0*P2*P5*(24762752 - 7435136*rr) + P1*P2^2*(317632 - 50624*rr) + 
  P0^2*P3*(-32935 - 26901*rr) + P0*P1^2*(-46214 - 3794*rr) + 
  P0*P2*P8*(19955712 + 1425408*rr) + P1*P3*P9*(16629760 + 8077312*rr) + 
  P1*P3*P6*(56125440 + 13481984*rr) + P0*P6*P7*(-1653473280 + 330694656*rr) + 
  P0*P4*P9*(-303136768 + 413368320*rr) + 
  P2*P9^2*(-440926208 + 1322778624*rr) + 
  P2*P6*P9*(11464081408 + 4409262080*rr), 212860928*P2*P3*P7 + 
  P1*P4*P5*(-65080565760 - 17373585408*rr) + 
  P1*P4*P8*(-18518900736 - 13227786240*rr) + 
  P0*P6*P7*(-7902461952 - 2907832320*rr) + 
  P0*P7*P9*(-1596456960 - 1870135296*rr) + 
  P0*P4*P6*(-11415914496 - 1434851328*rr) + 
  P0*P2*P8*(14966784 - 46325760*rr) + P0*P2*P5*(-113368192 - 33047936*rr) + 
  P1*P2^2*(-2895424 - 1991360*rr) + P0*P1^2*(1429554 - 264362*rr) + 
  P0^2*P3*(-640059 + 139055*rr) + P1*P3*P9*(-89800704 + 49889280*rr) + 
  P0*P4*P9*(-6685163520 + 105480192*rr) + 
  P1*P3*P6*(190826496 + 160061440*rr) + 
  P2*P9^2*(-20434649088 + 1459617792*rr) + 
  P2*P6*P9*(-34483470336 + 10399776768*rr), 
 53215232*P2*P3*P4 + P2*P6*P9*(5108662272 - 364904448*rr) + 
  P1*P3*P6*(11225088 - 19539968*rr) + P1*P3*P9*(16629760 - 3325952*rr) + 
  1763704832*P1*P4*P8*rr + P0*P1^2*(-166558 + 7910*rr) + 
  P0^2*P3*(62909 + 7959*rr) + P1*P2^2*(-38976 + 298816*rr) + 
  P0*P2*P8*(-8314880 + 4513792*rr) + P0*P2*P5*(12810112 + 5527168*rr) + 
  P0*P4*P9*(711753728 + 128286720*rr) + 
  P0*P7*P9*(-106430464 + 228065280*rr) + 
  P2*P9^2*(2341470208 + 273678336*rr) + P0*P4*P6*(979908608 + 387295232*rr) + 
  P0*P6*P7*(399114240 + 467533824*rr) + 
  P1*P4*P5*(4245577728 + 3165593600*rr), 21672404975616*P1*P7*P8 + 
  P2*P6*P9*(72380682600448 - 23229756342272*rr) + 
  P1*P4*P8*(21948424781824 - 22791475691520*rr) + 
  P1*P4*P5*(-18924270379008 - 8487202562048*rr) + 
  P0*P4*P6*(57413065271296 - 5637546428416*rr) + 
  P1*P3*P6*(-704205776896 - 392098560000*rr) + 
  P1*P3*P9*(277841002496 - 245697101824*rr) + 
  P0*P2*P5*(-218771942784 - 53735643264*rr) + 
  P0*P2*P8*(-5618720768 - 41859719168*rr) + 
  P1*P2^2*(4676103488 - 878280768*rr) + P0^2*P3*(-811698209 + 272124221*rr) + 
  P0*P1^2*(296045750 + 650638946*rr) + 
  P2*P9^2*(34491011694592 + 1206374105088*rr) + 
  P0*P4*P9*(29518549057536 + 2473623584768*rr) + 
  P0*P6*P7*(28489013919744 + 5200834854912*rr) + 
  P0*P7*P9*(5676043075584 + 5895624327168*rr) + 
  P5*P8*P9*(2001085392748544 + 859672064032768*rr) + 
  P5^2*P9*(6008674279489536 + 861478097780736*rr), 
 1354525310976*P1*P5*P7 + P5^2*P9*(-102943923634176 - 48762911195136*rr) + 
  P5*P8*P9*(-14448269983744 - 28896539967488*rr) + 
  P0*P4*P6*(-1369060374528 - 365756901376*rr) + 
  P1*P4*P5*(1960116789248 - 361621495808*rr) + 
  P0*P6*P7*(-261579472896 - 329702572032*rr) + 
  P2*P9^2*(-726646390784 - 204589760512*rr) + 
  P0*P4*P9*(-567720050688 - 203129192448*rr) + 
  P0*P7*P9*(83335053312 - 159174361088*rr) + 
  P0*P1^2*(29270766 - 20808182*rr) + P1*P2^2*(-149252544 - 7955776*rr) + 
  P0^2*P3*(32961355 + 293889*rr) + P0*P2*P8*(-1573412864 + 563273728*rr) + 
  P0*P2*P5*(1428128896 + 1749892480*rr) + 
  P1*P3*P9*(-15851962368 + 5096783872*rr) + 
  P1*P3*P6*(4338644992 + 14173366272*rr) + 
  P2*P6*P9*(-2492114927616 + 142860091392*rr) + 
  P1*P4*P8*(-270728691712 + 344804294656*rr), 156336856315723776*P6^2*P7 + 
  P4*P6*P9*(55156990254514176 - 24979182219952128*rr) + 
  P2*P8*P9*(-846295244734464 - 129613786251264*rr) + 
  P1*P2*P4*(45048673764864 - 42225359171072*rr) + 
  P1*P2*P7*(57832950497280 - 11122655330304*rr) + 
  P1*P3*P5*(14594632369408 - 3916838293760*rr) + 
  P0*P2^2*(-326789974840 - 84549631656*rr) + 
  P0^2*P1*(40552293523 - 41122948391*rr) + 
  P0*P3*P9*(-37773244708864 + 7730648676352*rr) + 
  P1^2*P9*(-15539832225792 + 11516085518336*rr) + 
  P0*P3*P6*(-39369717337216 + 27316664871552*rr) + 
  P1^2*P6*(26321104931072 + 27689868360448*rr) + 
  P2*P5*P9*(-1512302817837056 + 457634445262848*rr) + 
  P0*P7*P8*(-4299777016070144 + 1001293593706496*rr) + 
  P0*P4*P8*(-5682191350628352 + 3621122356543488*rr) + 
  P0*P5*P7*(-3397945131270144 + 3942649054363648*rr) + 
  P0*P4*P5*(3448072202702848 + 7692625395183616*rr) + 
  P6*P7*P9*(65140356798218240 + 13028071359643648*rr), 
 364785998070022144*P5*P8^2 + P4*P6*P9*(-11207548313067323392 - 
    16490779179864293376*rr) + P4*P9^2*(6566147965260398592 - 
    8978202319845851136*rr) + P6*P7*P9*(11256253654732111872 - 
    8040181181951508480*rr) + P7*P9^2*(9380211378943426560 - 
    2412054354585452544*rr) + P2*P5*P9*(36372730839531520 - 
    45906278685704192*rr) + P0*P7*P8*(-245099750049710080 - 
    24893074622644224*rr) + P2*P8*P9*(79288975976562688 - 
    12878049744781312*rr) + P0*P3*P9*(-2521710071670272 - 
    245297329238528*rr) + P0*P2^2*(3455563578271 - 7516563044739*rr) + 
  P0^2*P1*(5737705058645 - 1244838281505*rr) + 
  P1*P2*P4*(6363602219118144 + 148600469676736*rr) + 
  P1*P3*P5*(414024569771456 + 370950498560320*rr) + 
  P0*P3*P6*(-4275540535691264 + 520188479440896*rr) + 
  P1^2*P9*(-2058292224407552 + 647779094910976*rr) + 
  P1*P2*P7*(2542435338182656 + 892092238471168*rr) + 
  P1^2*P6*(-1931697997429760 + 1984541117762560*rr) + 
  P0*P4*P8*(-525146865052393472 + 45550872685518848*rr) + 
  P0*P5*P7*(-509511772341239808 + 78347398204194816*rr) + 
  P0*P4*P5*(-597304382164860160 + 295643415777224960*rr), 
 5012449132544*P5^2*P8 + P0*P4*P5*(6551043050496 - 842305985536*rr) + 
  P2*P8*P9*(-562511609856 - 16204038144*rr) + 
  P1*P2*P4*(-37780943872 - 10950073344*rr) + 
  P1*P2*P7*(-5994196992 - 9496424448*rr) + 
  P1^2*P6*(28532302848 - 9350706176*rr) + 
  P1*P3*P5*(593682432 - 2778832896*rr) + 
  P1^2*P9*(17440045056 - 1133733888*rr) + P0^2*P1*(-44520371 - 876281*rr) + 
  P0*P2^2*(-97631324 + 41391084*rr) + 
  P0*P3*P6*(30633706880 + 2844182656*rr) + 
  P0*P3*P9*(12541125632 + 4920538112*rr) + 
  P2*P5*P9*(-547657908224 + 227821060096*rr) + 
  P0*P5*P7*(3807948963840 + 286050877440*rr) + 
  P0*P7*P8*(1186752888832 + 512135790592*rr) + 
  P0*P4*P8*(3569518116864 + 515222274048*rr) + 
  P7*P9^2*(-73038544502784 + 3068846407680*rr) + 
  P6*P7*P9*(-128891549122560 + 33143541202944*rr) + 
  P4*P9^2*(-109557816754176 + 43884503629824*rr) + 
  P4*P6*P9*(-67668063289344 + 107256181948416*rr), 
 313278070784*P5^3 + P4*P6*P9*(5672570781696 - 2440691908608*rr) + 
  P4*P9^2*(4453024006144 - 572211986432*rr) + 
  P6*P7*P9*(4564909031424 - 191802900480*rr) + 
  P0*P4*P8*(-69445877760 - 37699190784*rr) + 
  P0*P5*P7*(-86710894592 - 32973012992*rr) + 
  P0*P4*P5*(-210652495872 - 22049755136*rr) + 
  P0*P7*P8*(-6944587776 - 21495152640*rr) + 
  P2*P5*P9*(21780204544 - 3418039296*rr) + 
  P0*P3*P6*(-691421248 - 272299328*rr) + 
  P0*P3*P9*(-113790432 - 209281632*rr) + P1^2*P9*(-496593216 - 69676096*rr) + 
  P0*P2^2*(4588556 - 486276*rr) + P0^2*P1*(1089907 + 298613*rr) + 
  P1*P3*P5*(-124411392 + 74002432*rr) + P1^2*P6*(-1136384256 + 89021184*rr) + 
  P1*P2*P7*(-304532480 + 301622272*rr) + 
  P1*P2*P4*(485952768 + 566814976*rr) + 
  P2*P8*P9*(14057967616 + 3351728128*rr) + 
  P7*P9^2*(2013930455040 + 300491210752*rr), 814254459977728*P4*P6^2 + 
  P0*P4*P5*(25679240939520 - 16714532517888*rr) + 
  P0*P5*P7*(22947570458624 - 5387367309312*rr) + 
  P0*P4*P8*(25818868146176 - 3491012583424*rr) + 
  P2*P5*P9*(4885553670144 - 294096058368*rr) + 
  P1^2*P6*(79058814464 - 56134066688*rr) + 
  P0*P3*P6*(180921291264 - 25235037184*rr) + 
  P1*P2*P7*(-153782874112 - 7424356352*rr) + 
  P1^2*P9*(77996042880 - 5968342912*rr) + 
  P0^2*P1*(-260617525 + 44812929*rr) + P0*P2^2*(286605116 + 338569140*rr) + 
  P1*P3*P5*(-41802955264 + 1958777856*rr) + 
  P0*P3*P9*(97325111744 + 8843303616*rr) + 
  P1*P2*P4*(-240436863744 + 61439012096*rr) + 
  P2*P8*P9*(1442786336768 + 648595562496*rr) + 
  P0*P7*P8*(12300118835200 + 692571062272*rr) + 
  P4*P6*P9*(143682749464576 + 98123167170560*rr), 
 449243839987712*P3*P7^2 + P0*P7*P8*(-3737307096547328 - 
    1206635179016192*rr) + P0*P4*P8*(-10908438846898176 - 
    886506882465792*rr) + P2*P8*P9*(-226226891390976 - 589155016900608*rr) + 
  P2*P5*P9*(-3103572037730304 - 388898329460736*rr) + 
  P0*P5*P7*(-10713941484371968 - 67445741453312*rr) + 
  P0*P3*P9*(-31070968750080 - 10471864164352*rr) + 
  P0*P3*P6*(-83085285334016 - 5286669865984*rr) + 
  P0*P2^2*(78259171242 - 138621916482*rr) + 
  P0^2*P1*(70852363995 + 5447514289*rr) + 
  P1*P3*P5*(36304012064768 + 1487498356736*rr) + 
  P1*P2*P4*(119100336402432 + 3822757171200*rr) + 
  P1^2*P9*(-15141768986624 + 5167835709440*rr) + 
  P1*P2*P7*(36626713804800 + 16614396002304*rr) + 
  P1^2*P6*(-10074113052416 + 24255477199616*rr) + 
  P0*P4*P5*(-19514745392254976 + 3633331308302336*rr) + 
  P4*P6*P9*(91176992942063616 + 16032330896375808*rr), 
 56155479998464*P3*P4*P7 + P4*P6*P9*(-3579777587871744 - 
    1784777577332736*rr) + P1*P2*P4*(-4867324335104 - 1838733884416*rr) + 
  P1*P2*P7*(29973479424 - 1246861393920*rr) + 
  P1^2*P6*(3465039986688 - 1200836395008*rr) + 
  P1*P3*P5*(-1392979737856 - 512843765504*rr) + 
  P1^2*P9*(1604169842688 - 45876281344*rr) + 
  P0^2*P1*(-3930959543 - 697845701*rr) + 
  P0*P2^2*(-15883502768 + 5794838000*rr) + 
  P0*P3*P9*(588703897600 + 852676749312*rr) + 
  P0*P3*P6*(3419953069568 + 1255540480512*rr) + 
  P2*P8*P9*(-31176569389056 + 33041687248896*rr) + 
  P2*P5*P9*(131592860729344 + 56214738960384*rr) + 
  P0*P4*P5*(1243170347358208 + 72902398855168*rr) + 
  P0*P7*P8*(69553342119936 + 105095400259584*rr) + 
  P0*P5*P7*(506021242601472 + 137114043678720*rr) + 
  P0*P4*P8*(442631284850688 + 179943779598336*rr), 
 3509717499904*P3*P4^2 + P0*P4*P5*(-25714632157184 - 10069988136960*rr) + 
  P0*P4*P8*(-2061812285440 - 7198878187520*rr) + 
  P0*P5*P7*(-5395117965312 - 6655725993984*rr) + 
  P0*P7*P8*(3351590338560 - 2943513133056*rr) + 
  P2*P5*P9*(-1200907309056 - 2235030835200*rr) + 
  P2*P8*P9*(2016534675456 - 698082639872*rr) + 
  P0*P3*P6*(-20042680448 - 52005673088*rr) + 
  P0*P3*P9*(26314490496 - 23537862528*rr) + 
  P1^2*P9*(-42187154688 - 13463728384*rr) + 
  P0*P2^2*(644516152 - 31077032*rr) + P1^2*P6*(-154817037312 - 12383232*rr) + 
  P0^2*P1*(91227689 + 44362003*rr) + P1*P3*P5*(8477591808 + 19152754432*rr) + 
  P1*P2*P7*(-65149163520 + 28532213760*rr) + 
  P1*P2*P4*(17641057280 + 78119455744*rr) + 
  P4*P6*P9*(28153358843904 + 65123257679872*rr), 
 112310959996928*P2*P6*P8 + P0*P4*P5*(48191354480640 - 525749487339520*rr) + 
  P0*P5*P7*(385035485184000 - 246758548045824*rr) + 
  P0*P4*P8*(522474704338944 - 209757704552448*rr) + 
  P4*P6*P9*(-283808326746112 - 156595824623616*rr) + 
  P0*P7*P8*(329610251206656 - 43262250319872*rr) + 
  P2*P5*P9*(-3864942477312 - 17128998699008*rr) + 
  P0*P3*P6*(2642506488832 - 1515255712768*rr) + 
  P1^2*P6*(-915380981760 - 849631899648*rr) + 
  P1^2*P9*(902841311232 - 370722250752*rr) + 
  P0*P3*P9*(2430310127616 - 320391034880*rr) + 
  P0^2*P1*(-4388648789 + 1982352673*rr) + 
  P0*P2^2*(17996294288 + 7230778800*rr) + 
  P1*P3*P5*(-874112621312 + 59904397056*rr) + 
  P1*P2*P7*(-5367394729984 + 421544460288*rr) + 
  P1*P2*P4*(-6432370796544 + 2946269218816*rr) + 
  P2*P8*P9*(36713720709120 + 11639129112576*rr), 
 48226304*P2*P5*P6 + P0*P7*P8*(-73170944 - 8552448*rr) + 
  P1*P2*P4*(2130688 - 155904*rr) + P0*P3*P9*(-532672 - 64960*rr) + 
  P0*P2^2*(-441 - 2163*rr) + P0^2*P1*(1470 - 98*rr) + 
  P1^2*P9*(-285824 + 25984*rr) + P1*P3*P5*(181888 + 25984*rr) + 
  P0*P3*P6*(-987392 + 129920*rr) + P1^2*P6*(-103936 + 207872*rr) + 
  P1*P2*P7*(1039360 + 207872*rr) + P2*P5*P9*(10393600 + 8730624*rr) + 
  P0*P4*P8*(-159645696 + 11403264*rr) + P0*P5*P7*(-152993792 + 24707072*rr) + 
  P0*P4*P5*(-181264384 + 88731648*rr), 
 25984*P2*P3^2 + P0*P4*P5*(-192452608 - 723142656*rr) + 
  P0*P5*P7*(446889984 - 366280704*rr) + P0*P4*P8*(629932032 - 313786368*rr) + 
  P0*P7*P8*(445513728 - 78249984*rr) + P2*P5*P9*(-7454720 - 38191104*rr) + 
  P0*P3*P6*(3584000 - 2572288*rr) + P0*P3*P9*(3845632 - 489984*rr) + 
  P1*P3*P5*(-589568 - 191744*rr) + P0^2*P1*(-9737 + 1029*rr) + 
  P0*P2^2*(25088 + 11200*rr) + P1^2*P9*(1168384 + 50176*rr) + 
  P1*P2*P7*(-7311360 + 700416*rr) + P1*P2*P4*(-8365056 + 4205568*rr), 
 13303808*P1*P3*P8 + P0*P4*P8*(-1552416768 - 504889344*rr) + 
  P0*P5*P7*(-1846935552 - 375521280*rr) + 
  P0*P7*P8*(-352321536 - 339738624*rr) + P1*P3*P5*(23878400 - 4574976*rr) + 
  P0*P3*P6*(-10370304 - 3643136*rr) + P0*P3*P9*(-2078720 - 2910208*rr) + 
  P1^2*P9*(401408 - 860160*rr) + P0*P2^2*(77616 - 14448*rr) + 
  P0^2*P1*(-1127 + 13867*rr) + P2*P5*P9*(-199098368 + 917504*rr) + 
  P1*P2*P7*(2752512 + 5505024*rr) + P1*P2*P4*(25181184 + 6501376*rr) + 
  P0*P4*P5*(-3776088064 + 55404544*rr)}










==> Simplifying_Keum's_FPP/FPP_Check_Hilbert.txt <==
FF<rr>:=QuadraticField(-7);
RR<Q0,Q1,Q2,Q3,Q4,Q5,Q6,Q7,Q8,Q9>:=PolynomialRing(FF,10,"grevlex");

Gens:=[57*Q0^3 - 256*Q3^2*Q4 + 128*Q1^2*Q5 - 40*Q0*Q3*Q5 + 128*Q2*Q5^2 - 
  176*Q0*Q1*Q6 - 64*Q3*Q6^2 - 224*Q0*Q1*Q9 + 11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 
  8*Q0*Q3*Q5*rr - 16*Q0*Q1*Q6*rr + 64*Q3*Q6^2*rr + 32*Q0*Q1*Q9*rr + 
  128*Q3*Q6*Q9*rr, 57*Q0^3 - 176*Q0*Q2*Q4 - 64*Q1*Q4^2 - 256*Q1^2*Q5 - 
  40*Q0*Q1*Q6 + 128*Q2^2*Q6 + 128*Q3*Q6^2 - 224*Q0*Q2*Q7 + 11*Q0^3*rr + 
  64*Q1*Q2*Q3*rr - 16*Q0*Q2*Q4*rr + 64*Q1*Q4^2*rr + 8*Q0*Q1*Q6*rr + 
  32*Q0*Q2*Q7*rr + 128*Q1*Q4*Q7*rr, 57*Q0^3 - 40*Q0*Q2*Q4 + 128*Q3^2*Q4 + 
  128*Q1*Q4^2 - 176*Q0*Q3*Q5 - 64*Q2*Q5^2 - 256*Q2^2*Q6 - 224*Q0*Q3*Q8 + 
  11*Q0^3*rr + 64*Q1*Q2*Q3*rr + 8*Q0*Q2*Q4*rr - 16*Q0*Q3*Q5*rr + 
  64*Q2*Q5^2*rr + 32*Q0*Q3*Q8*rr + 128*Q2*Q5*Q8*rr, 
 -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 896*Q2*Q5^2 + 2240*Q0*Q1*Q6 + 1792*Q0*Q2*Q7 + 
  1792*Q3^2*Q7 + 1792*Q1^2*Q8 + 896*Q0*Q1*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 256*Q0*Q2*Q4*rr + 256*Q3^2*Q4*rr - 128*Q2*Q5^2*rr + 
  64*Q0*Q1*Q6*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 2240*Q0*Q2*Q4 + 1792*Q1^2*Q5 + 
  1792*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 896*Q3*Q6^2 + 896*Q0*Q2*Q7 + 
  1792*Q1^2*Q8 + 1792*Q0*Q3*Q8 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr + 64*Q0*Q2*Q4*rr + 256*Q1^2*Q5*rr + 256*Q0*Q3*Q5*rr - 
  128*Q3*Q6^2*rr, -1113*Q0^3 + 2240*Q1*Q2*Q3 + 1792*Q0*Q2*Q4 + 1792*Q3^2*Q4 + 
  896*Q1*Q4^2 + 2240*Q0*Q3*Q5 + 1792*Q0*Q1*Q6 + 1792*Q2^2*Q6 + 1792*Q3^2*Q7 + 
  896*Q0*Q3*Q8 + 1792*Q0*Q1*Q9 + 1792*Q2^2*Q9 - 107*Q0^3*rr - 
  448*Q1*Q2*Q3*rr - 128*Q1*Q4^2*rr + 64*Q0*Q3*Q5*rr + 256*Q0*Q1*Q6*rr + 
  256*Q2^2*Q6*rr, -57*Q0^3 - 128*Q1*Q2*Q3 + 160*Q3^2*Q4 - 32*Q1*Q4^2 - 
  64*Q1^2*Q5 + 128*Q0*Q3*Q5 + 64*Q0*Q1*Q6 + 168*Q3^2*Q7 + 56*Q1*Q4*Q7 + 
  112*Q1^2*Q8 + 112*Q0*Q1*Q9 - 11*Q0^3*rr + 32*Q3^2*Q4*rr + 96*Q1*Q4^2*rr - 
  64*Q1^2*Q5*rr + 8*Q3^2*Q7*rr + 88*Q1*Q4*Q7*rr - 80*Q1^2*Q8*rr + 
  48*Q0*Q1*Q9*rr, 2541*Q0^3 + 14336*Q1*Q2*Q3 + 5376*Q1*Q4^2 + 5376*Q2*Q5^2 - 
  2688*Q4*Q5*Q6 + 5376*Q3*Q6^2 - 448*Q0*Q2*Q7 + 7168*Q1*Q4*Q7 - 
  448*Q0*Q3*Q8 + 7168*Q2*Q5*Q8 - 448*Q0*Q1*Q9 + 7168*Q3*Q6*Q9 + 167*Q0^3*rr - 
  1792*Q1*Q2*Q3*rr - 1280*Q1*Q4^2*rr - 1280*Q2*Q5^2*rr + 1152*Q4*Q5*Q6*rr - 
  1280*Q3*Q6^2*rr + 448*Q0*Q2*Q7*rr + 448*Q0*Q3*Q8*rr + 448*Q0*Q1*Q9*rr, 
 Q0^3 + 31168*Q1*Q2*Q3 + 7232*Q0*Q2*Q4 + 10112*Q1*Q4^2 + 7232*Q0*Q3*Q5 + 
  10112*Q2*Q5^2 + 7232*Q0*Q1*Q6 - 6624*Q4*Q5*Q6 + 10112*Q3*Q6^2 - 
  5040*Q5*Q6*Q7 - 5040*Q4*Q6*Q8 - 1484*Q6*Q7*Q8 - 5040*Q4*Q5*Q9 - 
  1484*Q5*Q7*Q9 - 1484*Q4*Q8*Q9 + 1813*Q7*Q8*Q9 + 1699*Q0^3*rr + 
  1728*Q1*Q2*Q3*rr - 2944*Q1*Q4^2*rr - 2944*Q2*Q5^2*rr + 6048*Q4*Q5*Q6*rr - 
  2944*Q3*Q6^2*rr + 3344*Q5*Q6*Q7*rr + 3344*Q4*Q6*Q8*rr + 3556*Q6*Q7*Q8*rr + 
  3344*Q4*Q5*Q9*rr + 3556*Q5*Q7*Q9*rr + 3556*Q4*Q8*Q9*rr + 3297*Q7*Q8*Q9*rr, 
 -1287*Q0^3 - 4160*Q1*Q2*Q3 + 3216*Q0*Q2*Q4 - 5248*Q3^2*Q4 - 544*Q0*Q1*Q6 + 
  4864*Q2^2*Q6 + 4352*Q3*Q6^2 - 512*Q0*Q2*Q7 - 1920*Q3^2*Q7 - 4096*Q5*Q6*Q7 - 
  512*Q1^2*Q8 + 5376*Q0*Q3*Q8 - 256*Q2*Q5*Q8 + 3456*Q2^2*Q9 + 2048*Q4*Q5*Q9 - 
  3584*Q5*Q7*Q9 - 5376*Q3*Q9^2 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr - 
  592*Q0*Q2*Q4*rr - 2432*Q3^2*Q4*rr + 160*Q0*Q1*Q6*rr + 2048*Q3*Q6^2*rr + 
  384*Q0*Q2*Q7*rr - 4224*Q3^2*Q7*rr + 1536*Q0*Q3*Q8*rr - 128*Q2^2*Q9*rr + 
  512*Q5*Q7*Q9*rr - 256*Q3*Q9^2*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 - 
  544*Q0*Q2*Q4 + 4864*Q3^2*Q4 + 4352*Q1*Q4^2 - 5248*Q1^2*Q5 + 3216*Q0*Q3*Q5 + 
  3456*Q3^2*Q7 + 2048*Q5*Q6*Q7 - 5376*Q1*Q7^2 - 1920*Q1^2*Q8 - 512*Q0*Q3*Q8 - 
  4096*Q4*Q6*Q8 - 3584*Q6*Q7*Q8 + 5376*Q0*Q1*Q9 - 512*Q2^2*Q9 - 
  256*Q3*Q6*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q2*Q4*rr + 
  2048*Q1*Q4^2*rr - 2432*Q1^2*Q5*rr - 592*Q0*Q3*Q5*rr - 128*Q3^2*Q7*rr - 
  256*Q1*Q7^2*rr - 4224*Q1^2*Q8*rr + 384*Q0*Q3*Q8*rr + 512*Q6*Q7*Q8*rr + 
  1536*Q0*Q1*Q9*rr, -1287*Q0^3 - 4160*Q1*Q2*Q3 + 4864*Q1^2*Q5 - 
  544*Q0*Q3*Q5 + 4352*Q2*Q5^2 + 3216*Q0*Q1*Q6 - 5248*Q2^2*Q6 + 
  5376*Q0*Q2*Q7 - 512*Q3^2*Q7 - 256*Q1*Q4*Q7 + 3456*Q1^2*Q8 + 2048*Q4*Q6*Q8 - 
  5376*Q2*Q8^2 - 512*Q0*Q1*Q9 - 1920*Q2^2*Q9 - 4096*Q4*Q5*Q9 - 
  3584*Q4*Q8*Q9 + 75*Q0^3*rr + 1088*Q1*Q2*Q3*rr + 160*Q0*Q3*Q5*rr + 
  2048*Q2*Q5^2*rr - 592*Q0*Q1*Q6*rr - 2432*Q2^2*Q6*rr + 1536*Q0*Q2*Q7*rr - 
  128*Q1^2*Q8*rr - 256*Q2*Q8^2*rr + 384*Q0*Q1*Q9*rr - 4224*Q2^2*Q9*rr + 
  512*Q4*Q8*Q9*rr, -32*Q1^2*Q2 - 8*Q0*Q2*Q3 - 12*Q3^3 - 36*Q1*Q3*Q4 - 
  14*Q0*Q1*Q5 - 13*Q0^2*Q6 + 32*Q3*Q5*Q6 + 16*Q1*Q6^2 - 28*Q1*Q3*Q7 + 
  28*Q1*Q6*Q9 + 4*Q3^3*rr - 20*Q1*Q3*Q4*rr - 10*Q0*Q1*Q5*rr - 7*Q0^2*Q6*rr + 
  16*Q1*Q6^2*rr - 12*Q1*Q3*Q7*rr + 12*Q1*Q6*Q9*rr, 
 168*Q1^2*Q2 + 112*Q0*Q2*Q3 + 56*Q0*Q1*Q5 + 56*Q2^2*Q5 + 21*Q0^2*Q6 + 
  112*Q1*Q6^2 - 168*Q1*Q3*Q7 + 112*Q0*Q1*Q8 + 28*Q1*Q6*Q9 + 8*Q1^2*Q2*rr + 
  64*Q1*Q3*Q4*rr + 72*Q0*Q1*Q5*rr - 8*Q2^2*Q5*rr + 31*Q0^2*Q6*rr - 
  80*Q1*Q6^2*rr + 56*Q1*Q3*Q7*rr - 84*Q1*Q6*Q9*rr, 
 56*Q0*Q4^2 - 112*Q0*Q1*Q5 - 35*Q0^2*Q6 - 56*Q3*Q5*Q6 + 84*Q1*Q3*Q7 + 
  56*Q0*Q4*Q7 - 112*Q0*Q1*Q8 + 42*Q0^2*Q9 + 32*Q1^2*Q2*rr + 32*Q0*Q2*Q3*rr + 
  32*Q1*Q3*Q4*rr + 8*Q0*Q4^2*rr + 16*Q2^2*Q5*rr + 23*Q0^2*Q6*rr + 
  8*Q3*Q5*Q6*rr - 28*Q1*Q3*Q7*rr + 14*Q0^2*Q9*rr, 
 16*Q1^2*Q2 - 4*Q0*Q2*Q3 + 64*Q1*Q3*Q4 + 4*Q0*Q1*Q5 + 32*Q2^2*Q5 + 
  16*Q4*Q5^2 + 5*Q0^2*Q6 + 32*Q3*Q5*Q6 + 32*Q1*Q6^2 - 35*Q0^2*Q9 + 
  224*Q1*Q6*Q9 + 154*Q1*Q9^2 - 16*Q1^2*Q2*rr - 12*Q0*Q2*Q3*rr - 
  20*Q0*Q1*Q5*rr - 16*Q4*Q5^2*rr - 17*Q0^2*Q6*rr + 32*Q1*Q6^2*rr - 
  9*Q0^2*Q9*rr + 32*Q1*Q6*Q9*rr - 14*Q1*Q9^2*rr, 
 32*Q1^2*Q2 + 8*Q0*Q2*Q3 + 21*Q3^3 + 16*Q1*Q3*Q4 - 6*Q0*Q1*Q5 + 4*Q2^2*Q5 + 
  22*Q0^2*Q6 + 12*Q2*Q4*Q6 - 32*Q3*Q5*Q6 + 7*Q0*Q1*Q8 - 14*Q3*Q8*Q9 + 
  8*Q1^2*Q2*rr - Q3^3*rr + 16*Q1*Q3*Q4*rr + 14*Q0*Q1*Q5*rr + 4*Q2^2*Q5*rr + 
  2*Q0^2*Q6*rr + 4*Q2*Q4*Q6*rr + 13*Q0*Q1*Q8*rr + 8*Q3*Q6*Q8*rr - 
  16*Q3*Q5*Q9*rr - 14*Q3*Q8*Q9*rr, -24*Q1^2*Q2 + 5*Q0*Q2*Q3 + 8*Q3^3 - 
  16*Q1*Q3*Q4 - 2*Q0*Q1*Q5 - 18*Q2^2*Q5 + 80*Q2*Q4*Q6 + 8*Q3*Q5*Q6 + 
  56*Q2*Q6*Q7 - 42*Q2^2*Q8 + 28*Q2*Q4*Q9 + 42*Q2*Q7*Q9 + 12*Q1^2*Q2*rr - 
  13*Q0*Q2*Q3*rr + 8*Q3^3*rr - 6*Q0*Q1*Q5*rr - 10*Q2^2*Q5*rr - 
  8*Q3*Q5*Q6*rr - 8*Q2*Q6*Q7*rr - 2*Q2^2*Q8*rr - 4*Q2*Q4*Q9*rr - 
  14*Q2*Q7*Q9*rr, -44*Q1^2*Q2 + 8*Q0*Q2*Q3 - 24*Q0*Q4^2 - 8*Q0*Q1*Q5 + 
  4*Q2^2*Q5 - 7*Q0^2*Q6 + 16*Q2*Q4*Q6 + 8*Q3*Q5*Q6 - 56*Q0*Q4*Q7 - 
  14*Q0*Q1*Q8 - 14*Q2^2*Q8 - 14*Q3*Q6*Q8 + 4*Q1^2*Q2*rr - 8*Q0*Q4^2*rr - 
  8*Q0*Q1*Q5*rr - 12*Q2^2*Q5*rr + 11*Q0^2*Q6*rr + 16*Q2*Q4*Q6*rr - 
  24*Q3*Q5*Q6*rr - 8*Q0*Q4*Q7*rr + 10*Q0*Q1*Q8*rr - 22*Q2^2*Q8*rr - 
  22*Q3*Q6*Q8*rr, 18*Q0*Q2*Q3 - 2*Q3^3 - 22*Q1*Q3*Q4 - 8*Q0*Q4^2 + 
  32*Q2^2*Q5 + 17*Q0^2*Q6 - 20*Q1*Q3*Q7 - 10*Q0*Q4*Q7 + 3*Q0*Q1*Q8 + 
  13*Q2^2*Q8 - 13*Q3*Q6*Q8 + 8*Q0^2*Q9 + 4*Q2*Q4*Q9 - 6*Q0*Q2*Q3*rr + 
  6*Q3^3*rr + 2*Q1*Q3*Q4*rr - 8*Q0*Q4^2*rr + 3*Q0^2*Q6*rr - 4*Q1*Q3*Q7*rr - 
  2*Q0*Q4*Q7*rr + 7*Q0*Q1*Q8*rr - 7*Q2^2*Q8*rr + 7*Q3*Q6*Q8*rr - 
  12*Q2*Q4*Q9*rr, -8*Q1^2*Q2 + 28*Q0*Q2*Q3 - 96*Q1*Q3*Q4 + 20*Q0*Q4^2 - 
  64*Q0*Q1*Q5 + 56*Q2^2*Q5 - 32*Q4*Q5^2 + 53*Q0^2*Q6 + 64*Q2*Q4*Q6 - 
  112*Q1*Q3*Q7 - 56*Q4*Q5*Q8 - 56*Q3*Q6*Q8 + 42*Q0^2*Q9 + 24*Q1^2*Q2*rr - 
  28*Q0*Q2*Q3*rr + 32*Q3^3*rr - 4*Q0*Q4^2*rr - 8*Q2^2*Q5*rr - 32*Q4*Q5^2*rr - 
  Q0^2*Q6*rr + 16*Q1*Q3*Q7*rr - 24*Q4*Q5*Q8*rr + 40*Q3*Q6*Q8*rr - 
  2*Q0^2*Q9*rr, 112*Q1^2*Q2 + 196*Q0*Q2*Q3 - 196*Q3^3 + 168*Q1*Q3*Q4 + 
  70*Q0*Q4^2 + 105*Q0*Q1*Q5 + 70*Q2^2*Q5 + 56*Q4*Q5^2 + 392*Q3*Q5*Q6 - 
  112*Q1*Q3*Q7 + 154*Q0*Q4*Q7 + 56*Q5^2*Q7 + 224*Q2*Q6*Q7 + 224*Q3*Q6*Q8 + 
  280*Q3*Q5*Q9 + 392*Q3*Q8*Q9 - 48*Q1^2*Q2*rr + 12*Q0*Q2*Q3*rr + 20*Q3^3*rr - 
  104*Q1*Q3*Q4*rr + 18*Q0*Q4^2*rr + 43*Q0*Q1*Q5*rr + 2*Q2^2*Q5*rr - 
  24*Q4*Q5^2*rr + 136*Q3*Q5*Q6*rr - 112*Q1*Q3*Q7*rr + 14*Q0*Q4*Q7*rr - 
  56*Q5^2*Q7*rr - 112*Q5*Q7*Q8*rr + 56*Q3*Q5*Q9*rr - 56*Q3*Q8*Q9*rr, 
 84*Q0*Q2*Q3 + 112*Q3^3 + 112*Q1*Q3*Q4 + 336*Q0*Q1*Q5 + 287*Q0^2*Q6 - 
  224*Q3*Q5*Q6 - 784*Q1*Q6^2 + 448*Q1*Q3*Q7 + 308*Q0*Q4*Q7 + 224*Q0*Q7^2 - 
  168*Q5*Q7*Q8 + 126*Q0^2*Q9 - 1288*Q1*Q6*Q9 + 140*Q2*Q7*Q9 - 308*Q3*Q8*Q9 - 
  238*Q1*Q9^2 - 36*Q0*Q2*Q3*rr - 16*Q3^3*rr + 112*Q1*Q3*Q4*rr + 
  48*Q0*Q1*Q5*rr + 64*Q4*Q5^2*rr - 3*Q0^2*Q6*rr + 96*Q3*Q5*Q6*rr - 
  48*Q1*Q6^2*rr + 28*Q0*Q4*Q7*rr + 56*Q5*Q7*Q8*rr - 70*Q0^2*Q9*rr + 
  280*Q1*Q6*Q9*rr + 28*Q2*Q7*Q9*rr + 28*Q3*Q8*Q9*rr + 266*Q1*Q9^2*rr, 
 -64*Q1^2*Q2 - 40*Q0*Q2*Q3 + 159*Q0*Q1*Q5 + 60*Q0^2*Q6 - 24*Q3*Q5*Q6 - 
  288*Q1*Q6^2 + 152*Q1*Q3*Q7 + 8*Q0*Q7^2 + 4*Q0*Q1*Q8 + 40*Q2^2*Q8 + 
  64*Q3*Q6*Q8 + 40*Q4*Q8^2 + 42*Q7*Q8^2 + 64*Q0^2*Q9 - 48*Q3*Q5*Q9 - 
  528*Q1*Q6*Q9 - 64*Q3*Q8*Q9 - 156*Q1*Q9^2 - 32*Q1^2*Q2*rr - 24*Q0*Q2*Q3*rr - 
  35*Q0*Q1*Q5*rr - 12*Q0^2*Q6*rr + 24*Q3*Q5*Q6*rr - 32*Q1*Q6^2*rr + 
  40*Q1*Q3*Q7*rr + 8*Q0*Q7^2*rr - 52*Q0*Q1*Q8*rr - 8*Q2^2*Q8*rr + 
  8*Q4*Q8^2*rr + 2*Q7*Q8^2*rr + 16*Q3*Q5*Q9*rr + 64*Q1*Q6*Q9*rr + 
  84*Q1*Q9^2*rr, -8*Q0*Q1*Q2 - 12*Q2^3 - 32*Q1*Q3^2 - 14*Q0*Q3*Q4 - 
  13*Q0^2*Q5 + 32*Q2*Q4*Q5 + 16*Q3*Q5^2 - 36*Q2*Q3*Q6 + 28*Q3*Q5*Q8 - 
  28*Q2*Q3*Q9 + 4*Q2^3*rr - 10*Q0*Q3*Q4*rr - 7*Q0^2*Q5*rr + 16*Q3*Q5^2*rr - 
  20*Q2*Q3*Q6*rr + 12*Q3*Q5*Q8*rr - 12*Q2*Q3*Q9*rr, 
 112*Q0*Q1*Q2 + 168*Q1*Q3^2 + 56*Q1^2*Q4 + 56*Q0*Q3*Q4 + 21*Q0^2*Q5 + 
  112*Q3*Q5^2 + 112*Q0*Q3*Q7 + 28*Q3*Q5*Q8 - 168*Q2*Q3*Q9 + 8*Q1*Q3^2*rr - 
  8*Q1^2*Q4*rr + 72*Q0*Q3*Q4*rr + 31*Q0^2*Q5*rr - 80*Q3*Q5^2*rr + 
  64*Q2*Q3*Q6*rr - 84*Q3*Q5*Q8*rr + 56*Q2*Q3*Q9*rr, 
 -112*Q0*Q3*Q4 - 35*Q0^2*Q5 - 56*Q2*Q4*Q5 + 56*Q0*Q6^2 - 112*Q0*Q3*Q7 + 
  42*Q0^2*Q8 + 84*Q2*Q3*Q9 + 56*Q0*Q6*Q9 + 32*Q0*Q1*Q2*rr + 32*Q1*Q3^2*rr + 
  16*Q1^2*Q4*rr + 23*Q0^2*Q5*rr + 8*Q2*Q4*Q5*rr + 32*Q2*Q3*Q6*rr + 
  8*Q0*Q6^2*rr + 14*Q0^2*Q8*rr - 28*Q2*Q3*Q9*rr, 
 -4*Q0*Q1*Q2 + 16*Q1*Q3^2 + 32*Q1^2*Q4 + 4*Q0*Q3*Q4 + 5*Q0^2*Q5 + 
  32*Q2*Q4*Q5 + 32*Q3*Q5^2 + 64*Q2*Q3*Q6 + 16*Q4^2*Q6 - 35*Q0^2*Q8 + 
  224*Q3*Q5*Q8 + 154*Q3*Q8^2 - 12*Q0*Q1*Q2*rr - 16*Q1*Q3^2*rr - 
  20*Q0*Q3*Q4*rr - 17*Q0^2*Q5*rr + 32*Q3*Q5^2*rr - 16*Q4^2*Q6*rr - 
  9*Q0^2*Q8*rr + 32*Q3*Q5*Q8*rr - 14*Q3*Q8^2*rr, 
 8*Q0*Q1*Q2 + 21*Q2^3 + 32*Q1*Q3^2 + 4*Q1^2*Q4 - 6*Q0*Q3*Q4 + 22*Q0^2*Q5 - 
  32*Q2*Q4*Q5 + 16*Q2*Q3*Q6 + 12*Q1*Q5*Q6 + 7*Q0*Q3*Q7 - 14*Q2*Q7*Q8 - 
  Q2^3*rr + 8*Q1*Q3^2*rr + 4*Q1^2*Q4*rr + 14*Q0*Q3*Q4*rr + 2*Q0^2*Q5*rr + 
  16*Q2*Q3*Q6*rr + 4*Q1*Q5*Q6*rr + 13*Q0*Q3*Q7*rr + 8*Q2*Q5*Q7*rr - 
  16*Q2*Q4*Q8*rr - 14*Q2*Q7*Q8*rr, 5*Q0*Q1*Q2 + 8*Q2^3 - 24*Q1*Q3^2 - 
  18*Q1^2*Q4 - 2*Q0*Q3*Q4 + 8*Q2*Q4*Q5 - 16*Q2*Q3*Q6 + 80*Q1*Q5*Q6 - 
  42*Q1^2*Q7 + 28*Q1*Q6*Q8 + 56*Q1*Q5*Q9 + 42*Q1*Q8*Q9 - 13*Q0*Q1*Q2*rr + 
  8*Q2^3*rr + 12*Q1*Q3^2*rr - 10*Q1^2*Q4*rr - 6*Q0*Q3*Q4*rr - 8*Q2*Q4*Q5*rr - 
  2*Q1^2*Q7*rr - 4*Q1*Q6*Q8*rr - 8*Q1*Q5*Q9*rr - 14*Q1*Q8*Q9*rr, 
 8*Q0*Q1*Q2 - 44*Q1*Q3^2 + 4*Q1^2*Q4 - 8*Q0*Q3*Q4 - 7*Q0^2*Q5 + 8*Q2*Q4*Q5 + 
  16*Q1*Q5*Q6 - 24*Q0*Q6^2 - 14*Q1^2*Q7 - 14*Q0*Q3*Q7 - 14*Q2*Q5*Q7 - 
  56*Q0*Q6*Q9 + 4*Q1*Q3^2*rr - 12*Q1^2*Q4*rr - 8*Q0*Q3*Q4*rr + 
  11*Q0^2*Q5*rr - 24*Q2*Q4*Q5*rr + 16*Q1*Q5*Q6*rr - 8*Q0*Q6^2*rr - 
  22*Q1^2*Q7*rr + 10*Q0*Q3*Q7*rr - 22*Q2*Q5*Q7*rr - 8*Q0*Q6*Q9*rr, 
 18*Q0*Q1*Q2 - 2*Q2^3 + 32*Q1^2*Q4 + 17*Q0^2*Q5 - 22*Q2*Q3*Q6 - 8*Q0*Q6^2 + 
  13*Q1^2*Q7 + 3*Q0*Q3*Q7 - 13*Q2*Q5*Q7 + 8*Q0^2*Q8 + 4*Q1*Q6*Q8 - 
  20*Q2*Q3*Q9 - 10*Q0*Q6*Q9 - 6*Q0*Q1*Q2*rr + 6*Q2^3*rr + 3*Q0^2*Q5*rr + 
  2*Q2*Q3*Q6*rr - 8*Q0*Q6^2*rr - 7*Q1^2*Q7*rr + 7*Q0*Q3*Q7*rr + 
  7*Q2*Q5*Q7*rr - 12*Q1*Q6*Q8*rr - 4*Q2*Q3*Q9*rr - 2*Q0*Q6*Q9*rr, 
 28*Q0*Q1*Q2 - 8*Q1*Q3^2 + 56*Q1^2*Q4 - 64*Q0*Q3*Q4 + 53*Q0^2*Q5 - 
  96*Q2*Q3*Q6 - 32*Q4^2*Q6 + 64*Q1*Q5*Q6 + 20*Q0*Q6^2 - 56*Q2*Q5*Q7 - 
  56*Q4*Q6*Q7 + 42*Q0^2*Q8 - 112*Q2*Q3*Q9 - 28*Q0*Q1*Q2*rr + 32*Q2^3*rr + 
  24*Q1*Q3^2*rr - 8*Q1^2*Q4*rr - Q0^2*Q5*rr - 32*Q4^2*Q6*rr - 4*Q0*Q6^2*rr + 
  40*Q2*Q5*Q7*rr - 24*Q4*Q6*Q7*rr - 2*Q0^2*Q8*rr + 16*Q2*Q3*Q9*rr, 
 196*Q0*Q1*Q2 - 196*Q2^3 + 112*Q1*Q3^2 + 70*Q1^2*Q4 + 105*Q0*Q3*Q4 + 
  392*Q2*Q4*Q5 + 168*Q2*Q3*Q6 + 56*Q4^2*Q6 + 70*Q0*Q6^2 + 224*Q2*Q5*Q7 + 
  280*Q2*Q4*Q8 + 392*Q2*Q7*Q8 - 112*Q2*Q3*Q9 + 56*Q4^2*Q9 + 224*Q1*Q5*Q9 + 
  154*Q0*Q6*Q9 + 12*Q0*Q1*Q2*rr + 20*Q2^3*rr - 48*Q1*Q3^2*rr + 2*Q1^2*Q4*rr + 
  43*Q0*Q3*Q4*rr + 136*Q2*Q4*Q5*rr - 104*Q2*Q3*Q6*rr - 24*Q4^2*Q6*rr + 
  18*Q0*Q6^2*rr + 56*Q2*Q4*Q8*rr - 56*Q2*Q7*Q8*rr - 112*Q2*Q3*Q9*rr - 
  56*Q4^2*Q9*rr + 14*Q0*Q6*Q9*rr - 112*Q4*Q7*Q9*rr, 
 84*Q0*Q1*Q2 + 112*Q2^3 + 336*Q0*Q3*Q4 + 287*Q0^2*Q5 - 224*Q2*Q4*Q5 - 
  784*Q3*Q5^2 + 112*Q2*Q3*Q6 + 126*Q0^2*Q8 - 1288*Q3*Q5*Q8 - 308*Q2*Q7*Q8 - 
  238*Q3*Q8^2 + 448*Q2*Q3*Q9 + 308*Q0*Q6*Q9 - 168*Q4*Q7*Q9 + 140*Q1*Q8*Q9 + 
  224*Q0*Q9^2 - 36*Q0*Q1*Q2*rr - 16*Q2^3*rr + 48*Q0*Q3*Q4*rr - 3*Q0^2*Q5*rr + 
  96*Q2*Q4*Q5*rr - 48*Q3*Q5^2*rr + 112*Q2*Q3*Q6*rr + 64*Q4^2*Q6*rr - 
  70*Q0^2*Q8*rr + 280*Q3*Q5*Q8*rr + 28*Q2*Q7*Q8*rr + 266*Q3*Q8^2*rr + 
  28*Q0*Q6*Q9*rr + 56*Q4*Q7*Q9*rr + 28*Q1*Q8*Q9*rr, 
 -40*Q0*Q1*Q2 - 64*Q1*Q3^2 + 159*Q0*Q3*Q4 + 60*Q0^2*Q5 - 24*Q2*Q4*Q5 - 
  288*Q3*Q5^2 + 40*Q1^2*Q7 + 4*Q0*Q3*Q7 + 64*Q2*Q5*Q7 + 40*Q6*Q7^2 + 
  64*Q0^2*Q8 - 48*Q2*Q4*Q8 - 528*Q3*Q5*Q8 - 64*Q2*Q7*Q8 - 156*Q3*Q8^2 + 
  152*Q2*Q3*Q9 + 42*Q7^2*Q9 + 8*Q0*Q9^2 - 24*Q0*Q1*Q2*rr - 32*Q1*Q3^2*rr - 
  35*Q0*Q3*Q4*rr - 12*Q0^2*Q5*rr + 24*Q2*Q4*Q5*rr - 32*Q3*Q5^2*rr - 
  8*Q1^2*Q7*rr - 52*Q0*Q3*Q7*rr + 8*Q6*Q7^2*rr + 16*Q2*Q4*Q8*rr + 
  64*Q3*Q5*Q8*rr + 84*Q3*Q8^2*rr + 40*Q2*Q3*Q9*rr + 2*Q7^2*Q9*rr + 
  8*Q0*Q9^2*rr, -13*Q0^2*Q2 + 32*Q1^2*Q3 + 12*Q0*Q3^2 + 4*Q0*Q1*Q4 + 
  32*Q2*Q3*Q5 + 32*Q1*Q2*Q6 + 56*Q1*Q2*Q9 - 7*Q0^2*Q2*rr + 4*Q0*Q3^2*rr + 
  12*Q0*Q1*Q4*rr + 32*Q1*Q2*Q6*rr + 24*Q1*Q2*Q9*rr, 
 32*Q0^2*Q2 - 16*Q0*Q3^2 + 4*Q0*Q1*Q4 - 44*Q2^2*Q4 + 40*Q1*Q5^2 - 
  20*Q1*Q2*Q6 + 24*Q0*Q5*Q6 - 35*Q2^2*Q7 + 42*Q1*Q5*Q8 - 42*Q1*Q2*Q9 - 
  4*Q0*Q1*Q4*rr + 4*Q2^2*Q4*rr + 8*Q1*Q5^2*rr - 4*Q1*Q2*Q6*rr + 
  8*Q0*Q5*Q6*rr + 9*Q2^2*Q7*rr + 2*Q1*Q5*Q8*rr - 2*Q1*Q2*Q9*rr, 
 -707*Q0^2*Q2 + 504*Q0*Q3^2 + 224*Q0*Q1*Q4 + 448*Q2^2*Q4 + 448*Q2*Q3*Q5 + 
  1456*Q1*Q2*Q6 + 448*Q3*Q4*Q6 + 56*Q0*Q5*Q6 + 168*Q0*Q1*Q7 + 448*Q2^2*Q7 + 
  448*Q3*Q6*Q7 + 1792*Q1*Q2*Q9 - 105*Q0^2*Q2*rr - 24*Q0*Q3^2*rr + 
  160*Q0*Q1*Q4*rr + 64*Q2^2*Q4*rr - 192*Q2*Q3*Q5*rr + 272*Q1*Q2*Q6*rr + 
  64*Q3*Q4*Q6*rr - 88*Q0*Q5*Q6*rr + 56*Q0*Q1*Q7*rr, 
 -11*Q0^2*Q2 - 16*Q1^2*Q3 + 20*Q0*Q3^2 - 17*Q0*Q1*Q4 - 16*Q2^2*Q4 + 
  48*Q2*Q3*Q5 + 48*Q4^2*Q5 + 8*Q1*Q5^2 + 8*Q1*Q2*Q6 + 96*Q3*Q4*Q6 - 
  49*Q0*Q5*Q6 + 56*Q4*Q5*Q7 - Q0^2*Q2*rr + 16*Q1^2*Q3*rr - 4*Q0*Q3^2*rr + 
  13*Q0*Q1*Q4*rr - 16*Q2^2*Q4*rr + 16*Q2*Q3*Q5*rr + 16*Q4^2*Q5*rr + 
  24*Q1*Q5^2*rr + 24*Q1*Q2*Q6*rr + 13*Q0*Q5*Q6*rr - 24*Q4*Q5*Q7*rr - 
  32*Q3*Q4*Q9*rr, -9*Q0^2*Q2 + 48*Q1^2*Q3 - 12*Q0*Q3^2 + 8*Q0*Q1*Q4 + 
  48*Q2*Q3*Q5 + 64*Q1*Q5^2 + 128*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 256*Q6^3 - 
  336*Q3*Q6*Q7 + 112*Q2*Q3*Q8 + 224*Q0*Q6*Q8 + 224*Q6^2*Q9 + 5*Q0^2*Q2*rr - 
  48*Q1^2*Q3*rr + 28*Q0*Q3^2*rr + 24*Q0*Q1*Q4*rr - 48*Q2*Q3*Q5*rr - 
  64*Q1*Q5^2*rr + 32*Q0*Q1*Q7*rr - 16*Q3*Q6*Q7*rr - 80*Q2*Q3*Q8*rr - 
  64*Q1*Q5*Q8*rr + 32*Q0*Q6*Q8*rr - 32*Q6^2*Q9*rr, 
 -39*Q0^2*Q2 - 48*Q1^2*Q3 + 148*Q0*Q3^2 + 18*Q0*Q1*Q4 - 352*Q1*Q5^2 + 
  128*Q1*Q2*Q6 - 68*Q0*Q5*Q6 - 184*Q0*Q1*Q7 - 64*Q3*Q6*Q7 - 160*Q2*Q3*Q8 - 
  304*Q1*Q5*Q8 + 160*Q1*Q2*Q9 - 32*Q0*Q5*Q9 - 21*Q0^2*Q2*rr - 
  144*Q1^2*Q3*rr + 60*Q0*Q3^2*rr - 10*Q0*Q1*Q4*rr - 32*Q1*Q5^2*rr - 
  76*Q0*Q5*Q6*rr + 24*Q0*Q1*Q7*rr - 32*Q2*Q3*Q8*rr - 16*Q1*Q5*Q8*rr + 
  64*Q1*Q2*Q9*rr - 128*Q3*Q4*Q9*rr - 96*Q0*Q5*Q9*rr - 128*Q3*Q7*Q9*rr, 
 128*Q1^2*Q3 - 24*Q0*Q3^2 - 30*Q0*Q1*Q4 + 32*Q4^2*Q5 + 96*Q1*Q5^2 - 
  92*Q1*Q2*Q6 + 40*Q3*Q4*Q6 + 2*Q0*Q5*Q6 + 28*Q0*Q1*Q7 - 28*Q3*Q6*Q7 - 
  70*Q2*Q3*Q8 - 91*Q1*Q2*Q9 - 28*Q3*Q4*Q9 + 64*Q1^2*Q3*rr - 8*Q0*Q3^2*rr + 
  22*Q0*Q1*Q4*rr - 32*Q4^2*Q5*rr + 52*Q1*Q2*Q6*rr - 56*Q3*Q4*Q6*rr + 
  6*Q0*Q5*Q6*rr - 20*Q0*Q1*Q7*rr - 32*Q4*Q5*Q7*rr - 44*Q3*Q6*Q7*rr + 
  18*Q2*Q3*Q8*rr + 49*Q1*Q2*Q9*rr + 20*Q3*Q4*Q9*rr, 
 9*Q0^2*Q2 - 200*Q0*Q3^2 - 144*Q0*Q1*Q4 + 128*Q2^2*Q4 - 512*Q4^2*Q5 - 
  208*Q1*Q2*Q6 - 256*Q3*Q4*Q6 + 440*Q0*Q5*Q6 - 504*Q0*Q1*Q7 + 224*Q2^2*Q7 - 
  672*Q3*Q6*Q7 + 448*Q0*Q6*Q8 - 448*Q3*Q4*Q9 - 1120*Q3*Q7*Q9 + 896*Q0*Q8*Q9 - 
  5*Q0^2*Q2*rr + 40*Q0*Q3^2*rr - 176*Q0*Q1*Q4*rr - 112*Q1*Q2*Q6*rr - 
  384*Q3*Q4*Q6*rr + 40*Q0*Q5*Q6*rr - 104*Q0*Q1*Q7*rr + 160*Q2^2*Q7*rr - 
  224*Q3*Q6*Q7*rr + 64*Q0*Q6*Q8*rr - 192*Q3*Q4*Q9*rr - 224*Q3*Q7*Q9*rr, 
 -105*Q0^2*Q2 - 392*Q1^2*Q3 + 322*Q0*Q3^2 + 252*Q0*Q1*Q4 + 112*Q2^2*Q4 - 
  672*Q1*Q5^2 + 448*Q1*Q2*Q6 - 336*Q0*Q5*Q6 + 224*Q3*Q6*Q7 - 224*Q1*Q5*Q8 + 
  280*Q1*Q8^2 + 896*Q1*Q2*Q9 + 448*Q3*Q4*Q9 + 448*Q3*Q7*Q9 - 280*Q0*Q8*Q9 - 
  27*Q0^2*Q2*rr - 216*Q1^2*Q3*rr + 6*Q0*Q3^2*rr - 12*Q0*Q1*Q4*rr + 
  16*Q2^2*Q4*rr + 32*Q1*Q5^2*rr + 64*Q1*Q2*Q6*rr + 320*Q3*Q4*Q6*rr + 
  16*Q0*Q5*Q6*rr + 224*Q3*Q6*Q7*rr + 224*Q1*Q5*Q8*rr + 56*Q1*Q8^2*rr + 
  56*Q0*Q8*Q9*rr, 28*Q1^2*Q3 + 42*Q0*Q3^2 + 133*Q0*Q1*Q4 - 238*Q2^2*Q4 + 
  112*Q2*Q3*Q5 + 336*Q4^2*Q5 + 168*Q1*Q2*Q6 + 140*Q3*Q4*Q6 - 77*Q0*Q5*Q6 - 
  56*Q4*Q5*Q7 + 56*Q3*Q6*Q7 + 140*Q2*Q3*Q8 + 224*Q4^2*Q8 + 196*Q4*Q7*Q8 - 
  252*Q3*Q4*Q9 - 4*Q1^2*Q3*rr - 26*Q0*Q3^2*rr + 39*Q0*Q1*Q4*rr - 
  2*Q2^2*Q4*rr + 40*Q2*Q3*Q5*rr + 80*Q4^2*Q5*rr + 56*Q1*Q2*Q6*rr - 
  68*Q3*Q4*Q6*rr + 57*Q0*Q5*Q6*rr - 56*Q4*Q5*Q7*rr + 56*Q3*Q6*Q7*rr + 
  28*Q2*Q3*Q8*rr - 28*Q4*Q7*Q8*rr - 140*Q3*Q4*Q9*rr, 
 -777*Q0^2*Q2 - 784*Q1^2*Q3 + 476*Q0*Q3^2 + 5488*Q2*Q3*Q5 + 2688*Q1*Q5^2 - 
  448*Q1*Q2*Q6 - 2688*Q3*Q4*Q6 + 4088*Q0*Q5*Q6 - 5376*Q6^3 - 2128*Q0*Q1*Q7 + 
  896*Q3*Q6*Q7 + 672*Q1*Q5*Q8 - 5376*Q3*Q4*Q9 - 1456*Q0*Q5*Q9 - 
  13440*Q6^2*Q9 - 6272*Q6*Q9^2 - 123*Q0^2*Q2*rr - 304*Q1^2*Q3*rr + 
  20*Q0*Q3^2*rr - 944*Q2*Q3*Q5*rr + 896*Q1*Q5^2*rr + 192*Q1*Q2*Q6*rr - 
  2432*Q3*Q4*Q6*rr + 232*Q0*Q5*Q6*rr + 256*Q6^3*rr - 112*Q0*Q1*Q7*rr + 
  224*Q1*Q5*Q8*rr - 1792*Q3*Q4*Q9*rr - 784*Q0*Q5*Q9*rr + 2688*Q6^2*Q9*rr + 
  2688*Q6*Q9^2*rr, -185*Q0^2*Q2 - 416*Q1^2*Q3 + 424*Q0*Q1*Q4 + 288*Q2^2*Q4 + 
  1440*Q1*Q2*Q6 + 400*Q0*Q5*Q6 - 176*Q6^3 - 140*Q0*Q1*Q7 + 168*Q2^2*Q7 + 
  1120*Q4*Q5*Q7 + 448*Q5*Q7^2 + 224*Q2*Q3*Q8 - 280*Q0*Q6*Q8 + 896*Q4*Q7*Q8 + 
  784*Q7^2*Q8 + 896*Q1*Q2*Q9 - 560*Q3*Q7*Q9 - 11*Q0^2*Q2*rr - 
  352*Q1^2*Q3*rr - 264*Q0*Q1*Q4*rr + 224*Q2^2*Q4*rr - 128*Q2*Q3*Q5*rr - 
  544*Q1*Q2*Q6*rr + 128*Q3*Q4*Q6*rr - 80*Q0*Q5*Q6*rr - 16*Q6^3*rr - 
  36*Q0*Q1*Q7*rr + 248*Q2^2*Q7*rr + 160*Q4*Q5*Q7*rr + 32*Q2*Q3*Q8*rr - 
  72*Q0*Q6*Q8*rr - 112*Q7^2*Q8*rr - 384*Q1*Q2*Q9*rr - 112*Q3*Q7*Q9*rr, 
 -12*Q1^3 - 8*Q0*Q1*Q3 - 32*Q2^2*Q3 - 13*Q0^2*Q4 + 16*Q2*Q4^2 - 36*Q1*Q2*Q5 - 
  14*Q0*Q2*Q6 + 32*Q1*Q4*Q6 + 28*Q2*Q4*Q7 - 28*Q1*Q2*Q8 + 4*Q1^3*rr - 
  7*Q0^2*Q4*rr + 16*Q2*Q4^2*rr - 20*Q1*Q2*Q5*rr - 10*Q0*Q2*Q6*rr + 
  12*Q2*Q4*Q7*rr - 12*Q1*Q2*Q8*rr, 112*Q0*Q1*Q3 + 168*Q2^2*Q3 + 21*Q0^2*Q4 + 
  112*Q2*Q4^2 + 56*Q0*Q2*Q6 + 56*Q3^2*Q6 + 28*Q2*Q4*Q7 - 168*Q1*Q2*Q8 + 
  112*Q0*Q2*Q9 + 8*Q2^2*Q3*rr + 31*Q0^2*Q4*rr - 80*Q2*Q4^2*rr + 
  64*Q1*Q2*Q5*rr + 72*Q0*Q2*Q6*rr - 8*Q3^2*Q6*rr - 84*Q2*Q4*Q7*rr + 
  56*Q1*Q2*Q8*rr, -35*Q0^2*Q4 + 56*Q0*Q5^2 - 112*Q0*Q2*Q6 - 56*Q1*Q4*Q6 + 
  42*Q0^2*Q7 + 84*Q1*Q2*Q8 + 56*Q0*Q5*Q8 - 112*Q0*Q2*Q9 + 32*Q0*Q1*Q3*rr + 
  32*Q2^2*Q3*rr + 23*Q0^2*Q4*rr + 32*Q1*Q2*Q5*rr + 8*Q0*Q5^2*rr + 
  16*Q3^2*Q6*rr + 8*Q1*Q4*Q6*rr + 14*Q0^2*Q7*rr - 28*Q1*Q2*Q8*rr, 
 -4*Q0*Q1*Q3 + 16*Q2^2*Q3 + 5*Q0^2*Q4 + 32*Q2*Q4^2 + 64*Q1*Q2*Q5 + 
  4*Q0*Q2*Q6 + 32*Q3^2*Q6 + 32*Q1*Q4*Q6 + 16*Q5*Q6^2 - 35*Q0^2*Q7 + 
  224*Q2*Q4*Q7 + 154*Q2*Q7^2 - 12*Q0*Q1*Q3*rr - 16*Q2^2*Q3*rr - 
  17*Q0^2*Q4*rr + 32*Q2*Q4^2*rr - 20*Q0*Q2*Q6*rr - 16*Q5*Q6^2*rr - 
  9*Q0^2*Q7*rr + 32*Q2*Q4*Q7*rr - 14*Q2*Q7^2*rr, 
 21*Q1^3 + 8*Q0*Q1*Q3 + 32*Q2^2*Q3 + 22*Q0^2*Q4 + 16*Q1*Q2*Q5 + 12*Q3*Q4*Q5 - 
  6*Q0*Q2*Q6 + 4*Q3^2*Q6 - 32*Q1*Q4*Q6 + 7*Q0*Q2*Q9 - 14*Q1*Q7*Q9 - Q1^3*rr + 
  8*Q2^2*Q3*rr + 2*Q0^2*Q4*rr + 16*Q1*Q2*Q5*rr + 4*Q3*Q4*Q5*rr + 
  14*Q0*Q2*Q6*rr + 4*Q3^2*Q6*rr - 16*Q1*Q6*Q7*rr + 13*Q0*Q2*Q9*rr + 
  8*Q1*Q4*Q9*rr - 14*Q1*Q7*Q9*rr, 8*Q1^3 + 5*Q0*Q1*Q3 - 24*Q2^2*Q3 - 
  16*Q1*Q2*Q5 + 80*Q3*Q4*Q5 - 2*Q0*Q2*Q6 - 18*Q3^2*Q6 + 8*Q1*Q4*Q6 + 
  28*Q3*Q5*Q7 + 56*Q3*Q4*Q8 + 42*Q3*Q7*Q8 - 42*Q3^2*Q9 + 8*Q1^3*rr - 
  13*Q0*Q1*Q3*rr + 12*Q2^2*Q3*rr - 6*Q0*Q2*Q6*rr - 10*Q3^2*Q6*rr - 
  8*Q1*Q4*Q6*rr - 4*Q3*Q5*Q7*rr - 8*Q3*Q4*Q8*rr - 14*Q3*Q7*Q8*rr - 
  2*Q3^2*Q9*rr, 8*Q0*Q1*Q3 - 44*Q2^2*Q3 - 7*Q0^2*Q4 + 16*Q3*Q4*Q5 - 
  24*Q0*Q5^2 - 8*Q0*Q2*Q6 + 4*Q3^2*Q6 + 8*Q1*Q4*Q6 - 56*Q0*Q5*Q8 - 
  14*Q0*Q2*Q9 - 14*Q3^2*Q9 - 14*Q1*Q4*Q9 + 4*Q2^2*Q3*rr + 11*Q0^2*Q4*rr + 
  16*Q3*Q4*Q5*rr - 8*Q0*Q5^2*rr - 8*Q0*Q2*Q6*rr - 12*Q3^2*Q6*rr - 
  24*Q1*Q4*Q6*rr - 8*Q0*Q5*Q8*rr + 10*Q0*Q2*Q9*rr - 22*Q3^2*Q9*rr - 
  22*Q1*Q4*Q9*rr, -2*Q1^3 + 18*Q0*Q1*Q3 + 17*Q0^2*Q4 - 22*Q1*Q2*Q5 - 
  8*Q0*Q5^2 + 32*Q3^2*Q6 + 8*Q0^2*Q7 + 4*Q3*Q5*Q7 - 20*Q1*Q2*Q8 - 
  10*Q0*Q5*Q8 + 3*Q0*Q2*Q9 + 13*Q3^2*Q9 - 13*Q1*Q4*Q9 + 6*Q1^3*rr - 
  6*Q0*Q1*Q3*rr + 3*Q0^2*Q4*rr + 2*Q1*Q2*Q5*rr - 8*Q0*Q5^2*rr - 
  12*Q3*Q5*Q7*rr - 4*Q1*Q2*Q8*rr - 2*Q0*Q5*Q8*rr + 7*Q0*Q2*Q9*rr - 
  7*Q3^2*Q9*rr + 7*Q1*Q4*Q9*rr, 28*Q0*Q1*Q3 - 8*Q2^2*Q3 + 53*Q0^2*Q4 - 
  96*Q1*Q2*Q5 + 64*Q3*Q4*Q5 + 20*Q0*Q5^2 - 64*Q0*Q2*Q6 + 56*Q3^2*Q6 - 
  32*Q5*Q6^2 + 42*Q0^2*Q7 - 112*Q1*Q2*Q8 - 56*Q1*Q4*Q9 - 56*Q5*Q6*Q9 + 
  32*Q1^3*rr - 28*Q0*Q1*Q3*rr + 24*Q2^2*Q3*rr - Q0^2*Q4*rr - 4*Q0*Q5^2*rr - 
  8*Q3^2*Q6*rr - 32*Q5*Q6^2*rr - 2*Q0^2*Q7*rr + 16*Q1*Q2*Q8*rr + 
  40*Q1*Q4*Q9*rr - 24*Q5*Q6*Q9*rr, -196*Q1^3 + 196*Q0*Q1*Q3 + 112*Q2^2*Q3 + 
  168*Q1*Q2*Q5 + 70*Q0*Q5^2 + 105*Q0*Q2*Q6 + 70*Q3^2*Q6 + 392*Q1*Q4*Q6 + 
  56*Q5*Q6^2 + 280*Q1*Q6*Q7 - 112*Q1*Q2*Q8 + 224*Q3*Q4*Q8 + 154*Q0*Q5*Q8 + 
  56*Q6^2*Q8 + 224*Q1*Q4*Q9 + 392*Q1*Q7*Q9 + 20*Q1^3*rr + 12*Q0*Q1*Q3*rr - 
  48*Q2^2*Q3*rr - 104*Q1*Q2*Q5*rr + 18*Q0*Q5^2*rr + 43*Q0*Q2*Q6*rr + 
  2*Q3^2*Q6*rr + 136*Q1*Q4*Q6*rr - 24*Q5*Q6^2*rr + 56*Q1*Q6*Q7*rr - 
  112*Q1*Q2*Q8*rr + 14*Q0*Q5*Q8*rr - 56*Q6^2*Q8*rr - 56*Q1*Q7*Q9*rr - 
  112*Q6*Q8*Q9*rr, 112*Q1^3 + 84*Q0*Q1*Q3 + 287*Q0^2*Q4 - 784*Q2*Q4^2 + 
  112*Q1*Q2*Q5 + 336*Q0*Q2*Q6 - 224*Q1*Q4*Q6 + 126*Q0^2*Q7 - 1288*Q2*Q4*Q7 - 
  238*Q2*Q7^2 + 448*Q1*Q2*Q8 + 308*Q0*Q5*Q8 + 140*Q3*Q7*Q8 + 224*Q0*Q8^2 - 
  308*Q1*Q7*Q9 - 168*Q6*Q8*Q9 - 16*Q1^3*rr - 36*Q0*Q1*Q3*rr - 3*Q0^2*Q4*rr - 
  48*Q2*Q4^2*rr + 112*Q1*Q2*Q5*rr + 48*Q0*Q2*Q6*rr + 96*Q1*Q4*Q6*rr + 
  64*Q5*Q6^2*rr - 70*Q0^2*Q7*rr + 280*Q2*Q4*Q7*rr + 266*Q2*Q7^2*rr + 
  28*Q0*Q5*Q8*rr + 28*Q3*Q7*Q8*rr + 28*Q1*Q7*Q9*rr + 56*Q6*Q8*Q9*rr, 
 -40*Q0*Q1*Q3 - 64*Q2^2*Q3 + 60*Q0^2*Q4 - 288*Q2*Q4^2 + 159*Q0*Q2*Q6 - 
  24*Q1*Q4*Q6 + 64*Q0^2*Q7 - 528*Q2*Q4*Q7 - 48*Q1*Q6*Q7 - 156*Q2*Q7^2 + 
  152*Q1*Q2*Q8 + 8*Q0*Q8^2 + 4*Q0*Q2*Q9 + 40*Q3^2*Q9 + 64*Q1*Q4*Q9 - 
  64*Q1*Q7*Q9 + 40*Q5*Q9^2 + 42*Q8*Q9^2 - 24*Q0*Q1*Q3*rr - 32*Q2^2*Q3*rr - 
  12*Q0^2*Q4*rr - 32*Q2*Q4^2*rr - 35*Q0*Q2*Q6*rr + 24*Q1*Q4*Q6*rr + 
  64*Q2*Q4*Q7*rr + 16*Q1*Q6*Q7*rr + 84*Q2*Q7^2*rr + 40*Q1*Q2*Q8*rr + 
  8*Q0*Q8^2*rr - 52*Q0*Q2*Q9*rr - 8*Q3^2*Q9*rr + 8*Q5*Q9^2*rr + 2*Q8*Q9^2*rr, 
 12*Q0*Q1^2 + 32*Q1*Q2^2 - 13*Q0^2*Q3 + 32*Q2*Q3*Q4 + 4*Q0*Q2*Q5 + 
  32*Q1*Q3*Q6 + 56*Q2*Q3*Q7 + 4*Q0*Q1^2*rr - 7*Q0^2*Q3*rr + 32*Q2*Q3*Q4*rr + 
  12*Q0*Q2*Q5*rr + 24*Q2*Q3*Q7*rr, -16*Q0*Q1^2 + 32*Q0^2*Q3 - 20*Q2*Q3*Q4 + 
  4*Q0*Q2*Q5 - 44*Q3^2*Q5 + 24*Q0*Q4*Q6 + 40*Q2*Q6^2 - 42*Q2*Q3*Q7 - 
  35*Q3^2*Q8 + 42*Q2*Q6*Q9 - 4*Q2*Q3*Q4*rr - 4*Q0*Q2*Q5*rr + 4*Q3^2*Q5*rr + 
  8*Q0*Q4*Q6*rr + 8*Q2*Q6^2*rr - 2*Q2*Q3*Q7*rr + 9*Q3^2*Q8*rr + 
  2*Q2*Q6*Q9*rr, 504*Q0*Q1^2 - 707*Q0^2*Q3 + 1456*Q2*Q3*Q4 + 224*Q0*Q2*Q5 + 
  448*Q3^2*Q5 + 448*Q1*Q4*Q5 + 448*Q1*Q3*Q6 + 56*Q0*Q4*Q6 + 1792*Q2*Q3*Q7 + 
  168*Q0*Q2*Q8 + 448*Q3^2*Q8 + 448*Q1*Q4*Q8 - 24*Q0*Q1^2*rr - 
  105*Q0^2*Q3*rr + 272*Q2*Q3*Q4*rr + 160*Q0*Q2*Q5*rr + 64*Q3^2*Q5*rr + 
  64*Q1*Q4*Q5*rr - 192*Q1*Q3*Q6*rr - 88*Q0*Q4*Q6*rr + 56*Q0*Q2*Q8*rr, 
 20*Q0*Q1^2 - 16*Q1*Q2^2 - 11*Q0^2*Q3 + 8*Q2*Q3*Q4 - 17*Q0*Q2*Q5 - 
  16*Q3^2*Q5 + 96*Q1*Q4*Q5 + 48*Q1*Q3*Q6 - 49*Q0*Q4*Q6 + 48*Q5^2*Q6 + 
  8*Q2*Q6^2 + 56*Q5*Q6*Q8 - 4*Q0*Q1^2*rr + 16*Q1*Q2^2*rr - Q0^2*Q3*rr + 
  24*Q2*Q3*Q4*rr + 13*Q0*Q2*Q5*rr - 16*Q3^2*Q5*rr + 16*Q1*Q3*Q6*rr + 
  13*Q0*Q4*Q6*rr + 16*Q5^2*Q6*rr + 24*Q2*Q6^2*rr - 32*Q1*Q5*Q7*rr - 
  24*Q5*Q6*Q8*rr, -12*Q0*Q1^2 + 48*Q1*Q2^2 - 9*Q0^2*Q3 + 128*Q2*Q3*Q4 + 
  256*Q4^3 + 8*Q0*Q2*Q5 - 256*Q1*Q4*Q5 + 48*Q1*Q3*Q6 + 64*Q2*Q6^2 + 
  224*Q4^2*Q7 - 336*Q1*Q4*Q8 + 112*Q1*Q3*Q9 + 224*Q0*Q4*Q9 + 28*Q0*Q1^2*rr - 
  48*Q1*Q2^2*rr + 5*Q0^2*Q3*rr + 24*Q0*Q2*Q5*rr - 48*Q1*Q3*Q6*rr - 
  64*Q2*Q6^2*rr - 32*Q4^2*Q7*rr + 32*Q0*Q2*Q8*rr - 16*Q1*Q4*Q8*rr - 
  80*Q1*Q3*Q9*rr + 32*Q0*Q4*Q9*rr - 64*Q2*Q6*Q9*rr, 
 148*Q0*Q1^2 - 48*Q1*Q2^2 - 39*Q0^2*Q3 + 128*Q2*Q3*Q4 + 18*Q0*Q2*Q5 - 
  68*Q0*Q4*Q6 - 352*Q2*Q6^2 + 160*Q2*Q3*Q7 - 32*Q0*Q6*Q7 - 184*Q0*Q2*Q8 - 
  64*Q1*Q4*Q8 - 160*Q1*Q3*Q9 - 304*Q2*Q6*Q9 + 60*Q0*Q1^2*rr - 
  144*Q1*Q2^2*rr - 21*Q0^2*Q3*rr - 10*Q0*Q2*Q5*rr - 76*Q0*Q4*Q6*rr - 
  32*Q2*Q6^2*rr + 64*Q2*Q3*Q7*rr - 128*Q1*Q5*Q7*rr - 96*Q0*Q6*Q7*rr + 
  24*Q0*Q2*Q8*rr - 128*Q1*Q7*Q8*rr - 32*Q1*Q3*Q9*rr - 16*Q2*Q6*Q9*rr, 
 -24*Q0*Q1^2 + 128*Q1*Q2^2 - 92*Q2*Q3*Q4 - 30*Q0*Q2*Q5 + 40*Q1*Q4*Q5 + 
  2*Q0*Q4*Q6 + 32*Q5^2*Q6 + 96*Q2*Q6^2 - 91*Q2*Q3*Q7 - 28*Q1*Q5*Q7 + 
  28*Q0*Q2*Q8 - 28*Q1*Q4*Q8 - 70*Q1*Q3*Q9 - 8*Q0*Q1^2*rr + 64*Q1*Q2^2*rr + 
  52*Q2*Q3*Q4*rr + 22*Q0*Q2*Q5*rr - 56*Q1*Q4*Q5*rr + 6*Q0*Q4*Q6*rr - 
  32*Q5^2*Q6*rr + 49*Q2*Q3*Q7*rr + 20*Q1*Q5*Q7*rr - 20*Q0*Q2*Q8*rr - 
  44*Q1*Q4*Q8*rr - 32*Q5*Q6*Q8*rr + 18*Q1*Q3*Q9*rr, 
 -200*Q0*Q1^2 + 9*Q0^2*Q3 - 208*Q2*Q3*Q4 - 144*Q0*Q2*Q5 + 128*Q3^2*Q5 - 
  256*Q1*Q4*Q5 + 440*Q0*Q4*Q6 - 512*Q5^2*Q6 - 448*Q1*Q5*Q7 - 504*Q0*Q2*Q8 + 
  224*Q3^2*Q8 - 672*Q1*Q4*Q8 - 1120*Q1*Q7*Q8 + 448*Q0*Q4*Q9 + 896*Q0*Q7*Q9 + 
  40*Q0*Q1^2*rr - 5*Q0^2*Q3*rr - 112*Q2*Q3*Q4*rr - 176*Q0*Q2*Q5*rr - 
  384*Q1*Q4*Q5*rr + 40*Q0*Q4*Q6*rr - 192*Q1*Q5*Q7*rr - 104*Q0*Q2*Q8*rr + 
  160*Q3^2*Q8*rr - 224*Q1*Q4*Q8*rr - 224*Q1*Q7*Q8*rr + 64*Q0*Q4*Q9*rr, 
 322*Q0*Q1^2 - 392*Q1*Q2^2 - 105*Q0^2*Q3 + 448*Q2*Q3*Q4 + 252*Q0*Q2*Q5 + 
  112*Q3^2*Q5 - 336*Q0*Q4*Q6 - 672*Q2*Q6^2 + 896*Q2*Q3*Q7 + 448*Q1*Q5*Q7 + 
  224*Q1*Q4*Q8 + 448*Q1*Q7*Q8 - 224*Q2*Q6*Q9 - 280*Q0*Q7*Q9 + 280*Q2*Q9^2 + 
  6*Q0*Q1^2*rr - 216*Q1*Q2^2*rr - 27*Q0^2*Q3*rr + 64*Q2*Q3*Q4*rr - 
  12*Q0*Q2*Q5*rr + 16*Q3^2*Q5*rr + 320*Q1*Q4*Q5*rr + 16*Q0*Q4*Q6*rr + 
  32*Q2*Q6^2*rr + 224*Q1*Q4*Q8*rr + 224*Q2*Q6*Q9*rr + 56*Q0*Q7*Q9*rr + 
  56*Q2*Q9^2*rr, 42*Q0*Q1^2 + 28*Q1*Q2^2 + 168*Q2*Q3*Q4 + 133*Q0*Q2*Q5 - 
  238*Q3^2*Q5 + 140*Q1*Q4*Q5 + 112*Q1*Q3*Q6 - 77*Q0*Q4*Q6 + 336*Q5^2*Q6 - 
  252*Q1*Q5*Q7 + 56*Q1*Q4*Q8 - 56*Q5*Q6*Q8 + 140*Q1*Q3*Q9 + 224*Q5^2*Q9 + 
  196*Q5*Q8*Q9 - 26*Q0*Q1^2*rr - 4*Q1*Q2^2*rr + 56*Q2*Q3*Q4*rr + 
  39*Q0*Q2*Q5*rr - 2*Q3^2*Q5*rr - 68*Q1*Q4*Q5*rr + 40*Q1*Q3*Q6*rr + 
  57*Q0*Q4*Q6*rr + 80*Q5^2*Q6*rr - 140*Q1*Q5*Q7*rr + 56*Q1*Q4*Q8*rr - 
  56*Q5*Q6*Q8*rr + 28*Q1*Q3*Q9*rr - 28*Q5*Q8*Q9*rr, 
 476*Q0*Q1^2 - 784*Q1*Q2^2 - 777*Q0^2*Q3 - 448*Q2*Q3*Q4 - 5376*Q4^3 - 
  2688*Q1*Q4*Q5 + 5488*Q1*Q3*Q6 + 4088*Q0*Q4*Q6 + 2688*Q2*Q6^2 - 
  13440*Q4^2*Q7 - 5376*Q1*Q5*Q7 - 1456*Q0*Q6*Q7 - 6272*Q4*Q7^2 - 
  2128*Q0*Q2*Q8 + 896*Q1*Q4*Q8 + 672*Q2*Q6*Q9 + 20*Q0*Q1^2*rr - 
  304*Q1*Q2^2*rr - 123*Q0^2*Q3*rr + 192*Q2*Q3*Q4*rr + 256*Q4^3*rr - 
  2432*Q1*Q4*Q5*rr - 944*Q1*Q3*Q6*rr + 232*Q0*Q4*Q6*rr + 896*Q2*Q6^2*rr + 
  2688*Q4^2*Q7*rr - 1792*Q1*Q5*Q7*rr - 784*Q0*Q6*Q7*rr + 2688*Q4*Q7^2*rr - 
  112*Q0*Q2*Q8*rr + 224*Q2*Q6*Q9*rr, -416*Q1*Q2^2 - 185*Q0^2*Q3 + 
  1440*Q2*Q3*Q4 - 176*Q4^3 + 424*Q0*Q2*Q5 + 288*Q3^2*Q5 + 400*Q0*Q4*Q6 + 
  896*Q2*Q3*Q7 - 140*Q0*Q2*Q8 + 168*Q3^2*Q8 + 1120*Q5*Q6*Q8 - 560*Q1*Q7*Q8 + 
  448*Q6*Q8^2 + 224*Q1*Q3*Q9 - 280*Q0*Q4*Q9 + 896*Q5*Q8*Q9 + 784*Q8^2*Q9 - 
  352*Q1*Q2^2*rr - 11*Q0^2*Q3*rr - 544*Q2*Q3*Q4*rr - 16*Q4^3*rr - 
  264*Q0*Q2*Q5*rr + 224*Q3^2*Q5*rr + 128*Q1*Q4*Q5*rr - 128*Q1*Q3*Q6*rr - 
  80*Q0*Q4*Q6*rr - 384*Q2*Q3*Q7*rr - 36*Q0*Q2*Q8*rr + 248*Q3^2*Q8*rr + 
  160*Q5*Q6*Q8*rr - 112*Q1*Q7*Q8*rr + 32*Q1*Q3*Q9*rr - 72*Q0*Q4*Q9*rr - 
  112*Q8^2*Q9*rr, -13*Q0^2*Q1 + 12*Q0*Q2^2 + 32*Q2*Q3^2 + 32*Q1*Q2*Q4 + 
  32*Q1*Q3*Q5 + 4*Q0*Q3*Q6 + 56*Q1*Q3*Q8 - 7*Q0^2*Q1*rr + 4*Q0*Q2^2*rr + 
  32*Q1*Q3*Q5*rr + 12*Q0*Q3*Q6*rr + 24*Q1*Q3*Q8*rr, 
 32*Q0^2*Q1 - 16*Q0*Q2^2 + 40*Q3*Q4^2 - 20*Q1*Q3*Q5 + 24*Q0*Q4*Q5 - 
  44*Q1^2*Q6 + 4*Q0*Q3*Q6 + 42*Q3*Q4*Q7 - 42*Q1*Q3*Q8 - 35*Q1^2*Q9 + 
  8*Q3*Q4^2*rr - 4*Q1*Q3*Q5*rr + 8*Q0*Q4*Q5*rr + 4*Q1^2*Q6*rr - 
  4*Q0*Q3*Q6*rr + 2*Q3*Q4*Q7*rr - 2*Q1*Q3*Q8*rr + 9*Q1^2*Q9*rr, 
 -707*Q0^2*Q1 + 504*Q0*Q2^2 + 448*Q1*Q2*Q4 + 1456*Q1*Q3*Q5 + 56*Q0*Q4*Q5 + 
  448*Q1^2*Q6 + 224*Q0*Q3*Q6 + 448*Q2*Q5*Q6 + 1792*Q1*Q3*Q8 + 448*Q1^2*Q9 + 
  168*Q0*Q3*Q9 + 448*Q2*Q5*Q9 - 105*Q0^2*Q1*rr - 24*Q0*Q2^2*rr - 
  192*Q1*Q2*Q4*rr + 272*Q1*Q3*Q5*rr - 88*Q0*Q4*Q5*rr + 64*Q1^2*Q6*rr + 
  160*Q0*Q3*Q6*rr + 64*Q2*Q5*Q6*rr + 56*Q0*Q3*Q9*rr, 
 -11*Q0^2*Q1 + 20*Q0*Q2^2 - 16*Q2*Q3^2 + 48*Q1*Q2*Q4 + 8*Q3*Q4^2 + 
  8*Q1*Q3*Q5 - 49*Q0*Q4*Q5 - 16*Q1^2*Q6 - 17*Q0*Q3*Q6 + 96*Q2*Q5*Q6 + 
  48*Q4*Q6^2 + 56*Q4*Q6*Q9 - Q0^2*Q1*rr - 4*Q0*Q2^2*rr + 16*Q2*Q3^2*rr + 
  16*Q1*Q2*Q4*rr + 24*Q3*Q4^2*rr + 24*Q1*Q3*Q5*rr + 13*Q0*Q4*Q5*rr - 
  16*Q1^2*Q6*rr + 13*Q0*Q3*Q6*rr + 16*Q4*Q6^2*rr - 32*Q2*Q6*Q8*rr - 
  24*Q4*Q6*Q9*rr, -9*Q0^2*Q1 - 12*Q0*Q2^2 + 48*Q2*Q3^2 + 48*Q1*Q2*Q4 + 
  64*Q3*Q4^2 + 128*Q1*Q3*Q5 + 256*Q5^3 + 8*Q0*Q3*Q6 - 256*Q2*Q5*Q6 + 
  112*Q1*Q2*Q7 + 224*Q0*Q5*Q7 + 224*Q5^2*Q8 - 336*Q2*Q5*Q9 + 5*Q0^2*Q1*rr + 
  28*Q0*Q2^2*rr - 48*Q2*Q3^2*rr - 48*Q1*Q2*Q4*rr - 64*Q3*Q4^2*rr + 
  24*Q0*Q3*Q6*rr - 80*Q1*Q2*Q7*rr - 64*Q3*Q4*Q7*rr + 32*Q0*Q5*Q7*rr - 
  32*Q5^2*Q8*rr + 32*Q0*Q3*Q9*rr - 16*Q2*Q5*Q9*rr, 
 -39*Q0^2*Q1 + 148*Q0*Q2^2 - 48*Q2*Q3^2 - 352*Q3*Q4^2 + 128*Q1*Q3*Q5 - 
  68*Q0*Q4*Q5 + 18*Q0*Q3*Q6 - 160*Q1*Q2*Q7 - 304*Q3*Q4*Q7 + 160*Q1*Q3*Q8 - 
  32*Q0*Q4*Q8 - 184*Q0*Q3*Q9 - 64*Q2*Q5*Q9 - 21*Q0^2*Q1*rr + 60*Q0*Q2^2*rr - 
  144*Q2*Q3^2*rr - 32*Q3*Q4^2*rr - 76*Q0*Q4*Q5*rr - 10*Q0*Q3*Q6*rr - 
  32*Q1*Q2*Q7*rr - 16*Q3*Q4*Q7*rr + 64*Q1*Q3*Q8*rr - 96*Q0*Q4*Q8*rr - 
  128*Q2*Q6*Q8*rr + 24*Q0*Q3*Q9*rr - 128*Q2*Q8*Q9*rr, 
 -24*Q0*Q2^2 + 128*Q2*Q3^2 + 96*Q3*Q4^2 - 92*Q1*Q3*Q5 + 2*Q0*Q4*Q5 - 
  30*Q0*Q3*Q6 + 40*Q2*Q5*Q6 + 32*Q4*Q6^2 - 70*Q1*Q2*Q7 - 91*Q1*Q3*Q8 - 
  28*Q2*Q6*Q8 + 28*Q0*Q3*Q9 - 28*Q2*Q5*Q9 - 8*Q0*Q2^2*rr + 64*Q2*Q3^2*rr + 
  52*Q1*Q3*Q5*rr + 6*Q0*Q4*Q5*rr + 22*Q0*Q3*Q6*rr - 56*Q2*Q5*Q6*rr - 
  32*Q4*Q6^2*rr + 18*Q1*Q2*Q7*rr + 49*Q1*Q3*Q8*rr + 20*Q2*Q6*Q8*rr - 
  20*Q0*Q3*Q9*rr - 44*Q2*Q5*Q9*rr - 32*Q4*Q6*Q9*rr, 
 9*Q0^2*Q1 - 200*Q0*Q2^2 - 208*Q1*Q3*Q5 + 440*Q0*Q4*Q5 + 128*Q1^2*Q6 - 
  144*Q0*Q3*Q6 - 256*Q2*Q5*Q6 - 512*Q4*Q6^2 + 448*Q0*Q5*Q7 - 448*Q2*Q6*Q8 + 
  896*Q0*Q7*Q8 + 224*Q1^2*Q9 - 504*Q0*Q3*Q9 - 672*Q2*Q5*Q9 - 1120*Q2*Q8*Q9 - 
  5*Q0^2*Q1*rr + 40*Q0*Q2^2*rr - 112*Q1*Q3*Q5*rr + 40*Q0*Q4*Q5*rr - 
  176*Q0*Q3*Q6*rr - 384*Q2*Q5*Q6*rr + 64*Q0*Q5*Q7*rr - 192*Q2*Q6*Q8*rr + 
  160*Q1^2*Q9*rr - 104*Q0*Q3*Q9*rr - 224*Q2*Q5*Q9*rr - 224*Q2*Q8*Q9*rr, 
 -105*Q0^2*Q1 + 322*Q0*Q2^2 - 392*Q2*Q3^2 - 672*Q3*Q4^2 + 448*Q1*Q3*Q5 - 
  336*Q0*Q4*Q5 + 112*Q1^2*Q6 + 252*Q0*Q3*Q6 - 224*Q3*Q4*Q7 + 280*Q3*Q7^2 + 
  896*Q1*Q3*Q8 + 448*Q2*Q6*Q8 - 280*Q0*Q7*Q8 + 224*Q2*Q5*Q9 + 448*Q2*Q8*Q9 - 
  27*Q0^2*Q1*rr + 6*Q0*Q2^2*rr - 216*Q2*Q3^2*rr + 32*Q3*Q4^2*rr + 
  64*Q1*Q3*Q5*rr + 16*Q0*Q4*Q5*rr + 16*Q1^2*Q6*rr - 12*Q0*Q3*Q6*rr + 
  320*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr + 56*Q3*Q7^2*rr + 56*Q0*Q7*Q8*rr + 
  224*Q2*Q5*Q9*rr, 42*Q0*Q2^2 + 28*Q2*Q3^2 + 112*Q1*Q2*Q4 + 168*Q1*Q3*Q5 - 
  77*Q0*Q4*Q5 - 238*Q1^2*Q6 + 133*Q0*Q3*Q6 + 140*Q2*Q5*Q6 + 336*Q4*Q6^2 + 
  140*Q1*Q2*Q7 + 224*Q6^2*Q7 - 252*Q2*Q6*Q8 + 56*Q2*Q5*Q9 - 56*Q4*Q6*Q9 + 
  196*Q6*Q7*Q9 - 26*Q0*Q2^2*rr - 4*Q2*Q3^2*rr + 40*Q1*Q2*Q4*rr + 
  56*Q1*Q3*Q5*rr + 57*Q0*Q4*Q5*rr - 2*Q1^2*Q6*rr + 39*Q0*Q3*Q6*rr - 
  68*Q2*Q5*Q6*rr + 80*Q4*Q6^2*rr + 28*Q1*Q2*Q7*rr - 140*Q2*Q6*Q8*rr + 
  56*Q2*Q5*Q9*rr - 56*Q4*Q6*Q9*rr - 28*Q6*Q7*Q9*rr, 
 -777*Q0^2*Q1 + 476*Q0*Q2^2 - 784*Q2*Q3^2 + 5488*Q1*Q2*Q4 + 2688*Q3*Q4^2 - 
  448*Q1*Q3*Q5 + 4088*Q0*Q4*Q5 - 5376*Q5^3 - 2688*Q2*Q5*Q6 + 672*Q3*Q4*Q7 - 
  1456*Q0*Q4*Q8 - 13440*Q5^2*Q8 - 5376*Q2*Q6*Q8 - 6272*Q5*Q8^2 - 
  2128*Q0*Q3*Q9 + 896*Q2*Q5*Q9 - 123*Q0^2*Q1*rr + 20*Q0*Q2^2*rr - 
  304*Q2*Q3^2*rr - 944*Q1*Q2*Q4*rr + 896*Q3*Q4^2*rr + 192*Q1*Q3*Q5*rr + 
  232*Q0*Q4*Q5*rr + 256*Q5^3*rr - 2432*Q2*Q5*Q6*rr + 224*Q3*Q4*Q7*rr - 
  784*Q0*Q4*Q8*rr + 2688*Q5^2*Q8*rr - 1792*Q2*Q6*Q8*rr + 2688*Q5*Q8^2*rr - 
  112*Q0*Q3*Q9*rr, -185*Q0^2*Q1 - 416*Q2*Q3^2 + 1440*Q1*Q3*Q5 + 
  400*Q0*Q4*Q5 - 176*Q5^3 + 288*Q1^2*Q6 + 424*Q0*Q3*Q6 + 224*Q1*Q2*Q7 - 
  280*Q0*Q5*Q7 + 896*Q1*Q3*Q8 + 168*Q1^2*Q9 - 140*Q0*Q3*Q9 + 1120*Q4*Q6*Q9 + 
  896*Q6*Q7*Q9 - 560*Q2*Q8*Q9 + 448*Q4*Q9^2 + 784*Q7*Q9^2 - 11*Q0^2*Q1*rr - 
  352*Q2*Q3^2*rr - 128*Q1*Q2*Q4*rr - 544*Q1*Q3*Q5*rr - 80*Q0*Q4*Q5*rr - 
  16*Q5^3*rr + 224*Q1^2*Q6*rr - 264*Q0*Q3*Q6*rr + 128*Q2*Q5*Q6*rr + 
  32*Q1*Q2*Q7*rr - 72*Q0*Q5*Q7*rr - 384*Q1*Q3*Q8*rr + 248*Q1^2*Q9*rr - 
  36*Q0*Q3*Q9*rr + 160*Q4*Q6*Q9*rr - 112*Q2*Q8*Q9*rr - 112*Q7*Q9^2*rr];

I:=Ideal(Gens);
HilbertPolynomial(I);


==> Simplifying_Keum's_FPP/KeumTorsion.txt <==
p:=43;
FF:=FiniteField(p);
rr:=6;
RR<P0,P1,P2,P3,P4,P5,P6,P7,P8,P9>:=PolynomialRing(FF,10,"grevlex");
Gens:=
[646391875013393252352*P6*P7*P8 + P4*P8*P9*(196727961960597946368 - 
    112415978263198826496*rr) + P3*P9^2*(6617158203262107648 - 
    3134443359439945728*rr) + P3*P6*P9*(-9370792730845249536 - 
    1411262457741574144*rr) + P2*P8^2*(8419084578978791424 - 
    1029672214695247872*rr) + P1^2*P5*(1035546534739390464 - 
    734322479972511744*rr) + P1^2*P8*(891670344386805760 - 
    167451373579337728*rr) + P0*P2*P7*(-446568399019180032 - 
    72824241251942400*rr) + P0^3*(748079832029943 - 639911252440187*rr) + 
  P1*P2*P3*(-1826477246901440 + 3180859215049152*rr) + 
  P2^2*P9*(-121971538236047360 + 22028918576021504*rr) + 
  P0*P2*P4*(-1041980539128707584 + 40849725001650688*rr) + 
  P0*P3*P8*(-324168304823566336 + 42678586846937088*rr) + 
  P0*P1*P6*(153353629053427712 + 78718457543745536*rr) + 
  P0*P3*P5*(-416141274948372736 + 131497422746780928*rr) + 
  P0*P1*P9*(-114584054249340928 + 140946650005356544*rr) + 
  P1*P4^2*(4098907574930079744 + 1372118575571566592*rr) + 
  P7*P8*P9*(269329947922247188480 + 53865989584449437696*rr) + 
  P4*P5*P9*(-714017111937348796416 + 260840199563828527104*rr), 
 54890614386327552*P5*P6*P7 + P4*P5*P9*(54890614386327552 - 
    13722653596581888*rr) + P1*P4^2*(-2061382823313408 - 
    435363152265216*rr) + P0*P2*P4*(41815324271616 - 11909835265024*rr) + 
  P2^2*P9*(-1330874703872 - 3961217146880*rr) + 
  P0*P1*P9*(-10129601728512 - 256993103872*rr) + 
  P0^3*(-41917302665 + 8743104517*rr) + 
  P1*P2*P3*(-361541448576 + 128814863744*rr) + 
  P0*P3*P8*(887390601216 + 630774398976*rr) + 
  P0*P2*P7*(25916180512768 + 668130066432*rr) + 
  P0*P3*P5*(3265138890496 + 1620352328960*rr) + 
  P0*P1*P6*(-3118986737664 + 9223769020416*rr) + 
  P1^2*P8*(-25683999129600 + 18232228380672*rr) + 
  P1^2*P5*(17571269556736 + 51468227767808*rr) + 
  P3*P9^2*(-389400012259328 + 64078483030016*rr) + 
  P3*P6*P9*(-256964408508416 + 316809779478528*rr) + 
  P5*P7*P9*(22871089327636480 + 4574217865527296*rr), 
 10099873047084269568*P4*P6*P8 + P3*P6*P9*(115262425234145280 - 
    26942886329712640*rr) + P1*P4^2*(-16413212021391360 - 
    13355815199670272*rr) + P2*P8^2*(-64196781767917568 - 
    4258754564456448*rr) + P0*P3*P5*(4836376883948288 - 874135662698240*rr) + 
  P0*P1*P6*(-52556595388416 - 812196271792128*rr) + 
  P0*P1*P9*(1936269672071168 - 710638698315776*rr) + 
  P1^2*P8*(-5997193501802496 - 231534147207168*rr) + 
  P1*P2*P3*(36130130627136 - 20853263206720*rr) + 
  P0^3*(-9758194894805 + 3718159416993*rr) + 
  P0*P3*P8*(3157360171614208 + 53847883186176*rr) + 
  P2^2*P9*(1350017546551296 + 174825360883712*rr) + 
  P0*P2*P4*(7211711993884160 + 596871964510720*rr) + 
  P0*P2*P7*(2539009619263488 + 868229149360128*rr) + 
  P1^2*P5*(-13038448831270912 + 2513071136460800*rr) + 
  P4*P8*P9*(1902874632059355136 + 1317374745271861248*rr) + 
  P4*P5*P9*(7025998641449926656 + 1756499660362481664*rr), 
 1143554466381824*P4*P5*P6 + P3*P6*P9*(-264665956352 - 656649355264*rr) + 
  P1^2*P5*(401316851712 - 435758985216*rr) + 
  P1^2*P8*(372596424704 - 117437939712*rr) + 
  P0*P1*P6*(106137780224 - 74375888896*rr) + 
  P0*P2*P7*(-246964408320 - 47786921984*rr) + 
  P0*P3*P8*(-41921130496 - 11497697280*rr) + 
  P0*P3*P5*(-106064349440 - 5083650816*rr) + 
  P1*P2*P3*(4760320320 - 302621760*rr) + P0^3*(490662067 - 35663047*rr) + 
  P0*P1*P9*(87440109568 + 15754915840*rr) + 
  P2^2*P9*(-43235713024 + 25658056704*rr) + 
  P0*P2*P4*(-559846586880 + 49203139072*rr) + 
  P1*P4^2*(12603076476928 + 7357983653888*rr), 
 1408318308352*P3*P6^2 + P1^2*P5*(-16200593408 - 29256142848*rr) + 
  P1^2*P8*(12539789312 - 12513181696*rr) + 
  P0*P1*P6*(2128371712 - 6716284928*rr) + 
  P0*P3*P5*(-11296499456 - 2018563328*rr) + 
  P0*P3*P8*(-2957246464 - 1691484160*rr) + 
  P0*P2*P7*(-17392828416 - 1067155456*rr) + 
  P1*P2*P3*(193054400 - 43055040*rr) + P0^3*(30219721 - 6838597*rr) + 
  P0*P1*P9*(7957102592 + 110706688*rr) + 
  P2^2*P9*(1237254144 + 1273364480*rr) + 
  P0*P2*P4*(-31316198912 + 6349286912*rr) + 
  P3*P6*P9*(525584039936 + 166670106624*rr) + 
  P1*P4^2*(1144120836096 + 278858268672*rr), 
 169969451008*P3^2*P7 + P3*P6*P9*(756188446720 - 2348813910016*rr) + 
  P1^2*P5*(2481355591680 - 1349799727104*rr) + 
  P0*P1*P6*(842146013184 - 489542836224*rr) + 
  P0*P2*P7*(-471274094592 - 332291112960*rr) + 
  P0*P3*P5*(-61546793728 - 328630583552*rr) + 
  P0*P2*P4*(-1756078231040 - 306671200768*rr) + 
  P1^2*P8*(1746005065728 - 268028018688*rr) + 
  P0*P3*P8*(140262047744 - 133541724160*rr) + 
  P1*P2*P3*(10082620352 - 219077824*rr) + P0^3*(2193436077 + 542741479*rr) + 
  P0*P1*P9*(515033645056 + 6800621568*rr) + 
  P2^2*P9*(-43403673600 + 72379367424*rr) + 
  P1*P4^2*(24592907272192 + 29808678502400*rr), 
 10623090688*P3^2*P4 + P1*P4^2*(747401281536 - 844173180928*rr) + 
  P1^2*P8*(-52722991104 - 4817879040*rr) + 
  P0*P1*P9*(-9994485760 - 4077142016*rr) + 
  P2^2*P9*(4403560448 - 1277165568*rr) + 
  P1*P2*P3*(-230076224 - 51459520*rr) + P0^3*(-27539239 - 24109589*rr) + 
  P0*P3*P8*(-8624193536 + 2636529664*rr) + 
  P0*P1*P6*(-40734597120 + 4252704768*rr) + 
  P0*P3*P5*(-9378612992 + 8104446720*rr) + 
  P0*P2*P7*(-2913533952 + 10610737152*rr) + 
  P1^2*P5*(-116947955712 + 15554408448*rr) + 
  P0*P2*P4*(28728637952 + 17738771968*rr) + 
  P3*P6*P9*(-23840423936 + 44913655808*rr), 157731650535424*P2*P5*P8 + 
  P3*P6*P9*(145740662308864 - 13453981384704*rr) + 
  P1^2*P5*(-12760649273344 - 10537498619904*rr) + 
  P1^2*P8*(1256717615104 - 4789441200128*rr) + 
  P0*P1*P6*(2176549552128 - 3008467075072*rr) + 
  P0*P3*P5*(1343923089152 - 230732567296*rr) + 
  P0*P1*P9*(5160463974400 - 224475627520*rr) + 
  P1*P2*P3*(169229435200 - 20362183744*rr) + 
  P0^3*(-2525033553 + 175248045*rr) + 
  P0*P3*P8*(1363414155264 + 116980383744*rr) + 
  P0*P2*P7*(-4837583880192 + 586355834880*rr) + 
  P2^2*P9*(445444751360 + 855481417728*rr) + 
  P0*P2*P4*(-6262748387840 + 3764916089344*rr) + 
  P1*P4^2*(337247122587648 + 137297393909760*rr), 
 9858228158464*P2*P5^2 + P1*P4^2*(-2893385334784 - 6192450338816*rr) + 
  P3*P6*P9*(-3700693663744 - 817918115840*rr) + 
  P0*P2*P4*(427713789440 - 51728041472*rr) + 
  P0*P1*P9*(-144928358400 - 26356269056*rr) + 
  P2^2*P9*(19895844864 - 20694073344*rr) + 
  P1*P2*P3*(-5094351808 - 776557376*rr) + P0^3*(-89826653 + 25518857*rr) + 
  P0*P3*P8*(-8195145728 + 4815978496*rr) + 
  P0*P3*P5*(39757234944 + 19278620928*rr) + 
  P0*P2*P7*(190151327744 + 26286424064*rr) + 
  P0*P1*P6*(-180702298112 + 80686170112*rr) + 
  P1^2*P8*(-308847902720 + 135487881216*rr) + 
  P1^2*P5*(-199356731392 + 416347066368*rr), 
 1517584384*P2^2*P6 + P0*P2*P4*(195592704 - 481327616*rr) + 
  P0*P3*P5*(-84685568 - 370702592*rr) + P0*P3*P8*(171048960 - 159645696*rr) + 
  P0*P2*P7*(278429696 - 158695424*rr) + P0*P1*P6*(517185536 - 2138112*rr) + 
  P0^3*(1070517 + 544511*rr) + P1*P2*P3*(-8025920 + 3436608*rr) + 
  P0*P1*P9*(-96452608 + 39436288*rr) + P2^2*P9*(476561408 + 111656960*rr) + 
  P1^2*P5*(2557775872 + 281161728*rr) + P1^2*P8*(839090176 + 329744384*rr) + 
  P3*P6*P9*(-12079857664 + 752615424*rr) + 
  P1*P4^2*(-23288315904 + 2614198272*rr), 34610830746058752*P1*P7^2 + 
  P4*P5*P9*(3488122786126233600 - 645708311106158592*rr) + 
  P0*P1*P9*(-186883071033344 - 157833853714432*rr) + 
  P0*P1*P6*(-779543166918656 - 41001399050240*rr) + 
  P1*P2*P3*(464002728896 - 254705126592*rr) + 
  P0^3*(519965588541 - 189847218793*rr) + 8652707686514688*P3*P9^2*rr + 
  P0*P3*P8*(-72945244897280 + 17351406059520*rr) + 
  P2^2*P9*(102486303997952 + 36801589510144*rr) + 
  P0*P3*P5*(-66645167219456 + 73563746793216*rr) + 
  P0*P2*P7*(-605162804871168 + 81287095517184*rr) + 
  P1^2*P8*(-1123971300917248 + 145721248251904*rr) + 
  P0*P2*P4*(-573534401265152 + 377556859733504*rr) + 
  P1^2*P5*(-554085717061632 + 771463953543168*rr) + 
  P3*P6*P9*(34901785163857920 + 6186849473658880*rr) + 
  P1*P4^2*(-17571314131501056 + 42365031434518528*rr) + 
  P5*P7*P9*(2405452736851083264 + 294192061341499392*rr) + 
  P7*P8*P9*(184591097312313344 + 369182194624626688*rr) + 
  P4*P8*P9*(1315211568350232576 + 622994953429057536*rr), 
 22533092933632*P1*P4*P7 + P1*P4^2*(31514181074944 - 10926123876352*rr) + 
  P1^2*P5*(201596760064 - 26825109504*rr) + 
  P0*P2*P4*(218214389248 - 17356406272*rr) + 
  P2^2*P9*(-21093187584 - 14610432000*rr) + P0^3*(-163677633 + 783453*rr) + 
  P1*P2*P3*(-140455616 + 9989056*rr) + 
  P0*P3*P8*(3126394880 + 4164091904*rr) + 
  P0*P3*P5*(19583049472 + 4534467840*rr) + 
  P0*P1*P9*(-20943519744 + 11807604736*rr) + 
  P0*P2*P7*(110223949824 + 20959199232*rr) + 
  P0*P1*P6*(43387875328 + 26139250688*rr) + 
  P1^2*P8*(97370570752 + 36800233472*rr) + 
  P3*P6*P9*(-3077224005632 + 384046727168*rr), 
 2501389701051580416*P7*P8^2 + P4*P8^2*(4690105689471713280 - 
    938021137894342656*rr) + P0*P4*P7*(-720155106264401920 - 
    208639295623485440*rr) + P1*P6^2*(806219942564155392 - 
    138006718931275776*rr) + P0*P7^2*(-75388731897937920 - 
    72909868566577152*rr) + P0*P4^2*(-990083326058558592 - 
    42764932056518016*rr) + P2*P7*P9*(-36950305838989312 - 
    7524834319794176*rr) + P0*P1*P8*(-1018034366671616 - 
    1644067985842432*rr) + P0^2*P6*(-333189560103449 - 876861965771179*rr) + 
  P0^2*P9*(-400343888295904 - 471612226968480*rr) + 
  P2*P4*P9*(-87292503480655872 - 120149615222784*rr) + 
  P0*P1*P5*(-6854711013013164 - 20949914713220*rr) + 
  P1^2*P2*(-33984067341700 - 12482401567244*rr) + 
  P0*P2*P3*(-12539015784757 + 10328001336961*rr) + 
  P3*P8*P9*(-2647707424653312 + 217490599968768*rr) + 
  P1*P3*P7*(-12865848717385216 + 2153859302483456*rr) + 
  P1*P3*P4*(-17385726189136368 + 9784524649146416*rr) + 
  P3*P5*P9*(50189587962200064 + 68113395397361664*rr) + 
  P1*P9^2*(145555004156018688 + 311903580334325760*rr) + 
  P1*P6*P9*(1532650236106006528 + 535215699492151296*rr), 
 78168428157861888*P5*P7*P8 + P1*P6^2*(-1296838968769536 - 
    24629288111698944*rr) + P1*P6*P9*(47840754933899264 - 
    22750018355765248*rr) + P1*P9^2*(21551671002267648 - 
    2274296939937792*rr) + P3*P5*P9*(3226288810622976 - 
    1130967786848256*rr) + P0*P1*P5*(76766554527796 - 36752732330980*rr) + 
  P0*P1*P8*(6675152014720 - 11597045467008*rr) + 
  P0*P2*P3*(802855885601 + 145698612675*rr) + 
  P1^2*P2*(-816324731719 + 185006111115*rr) + 
  P0^2*P6*(5345330198971 + 9354316851537*rr) + 
  P0^2*P9*(-10319351993216 + 12839283119488*rr) + 
  P1*P3*P7*(-9498183356928 + 24075793140224*rr) + 
  P2*P4*P9*(447612247670784 + 28263314817024*rr) + 
  P1*P3*P4*(59783657352608 + 76701444678880*rr) + 
  P2*P7*P9*(49136044998656 + 105291524997120*rr) + 
  P3*P8*P9*(1203802623442944 + 176670313021440*rr) + 
  P0*P7^2*(-968682029973504 + 1064948567113728*rr) + 
  P0*P4^2*(16181013119083008 + 2994426356540928*rr) + 
  P0*P4*P7*(5923012811663360 + 5023197161846784*rr), 
 89508020224*P5^2*P7 + P0*P4^2*(-3508463616 - 3022755840*rr) + 
  P0*P4*P7*(2037561344 - 2626611200*rr) + 
  P1*P9^2*(-11801665536 - 971415552*rr) + 
  P0*P7^2*(1350336512 - 303136768*rr) + P1*P3*P4*(21060032 - 19137216*rr) + 
  P0^2*P6*(4667376 - 8110256*rr) + P0^2*P9*(13576640 - 5677504*rr) + 
  P1*P3*P7*(5768448 - 4001536*rr) + P0*P2*P3*(-198212 - 119196*rr) + 
  P1^2*P2*(448035 + 16009*rr) + P0*P1*P8*(-14603008 + 3155200*rr) + 
  P0*P1*P5*(-63102956 + 8388540*rr) + P3*P5*P9*(-916299776 + 434036736*rr) + 
  P1*P6*P9*(-40434311168 + 6345203712*rr) + 
  P1*P6^2*(-20165915136 + 12847573504*rr), 814254459977728*P4*P5*P8 + 
  P1*P9^2*(-63926997319680 - 24818716606464*rr) + 
  P0*P4*P7*(-11765904009216 - 2483708049408*rr) + 
  P3*P5*P9*(-12539610660864 - 1840315760640*rr) + 
  P3*P8*P9*(-4151320248320 - 1811765788672*rr) + 
  P1*P3*P4*(2461367828416 - 363729019072*rr) + 
  P0^2*P9*(63182655424 - 12053307584*rr) + 
  P0*P2*P3*(-498594019 - 1360589769*rr) + 
  P1^2*P2*(4043802112 + 1278380544*rr) + 
  P0^2*P6*(-67111800609 + 6716512317*rr) + 
  P1*P3*P7*(1035256502784 + 113777298944*rr) + 
  P0*P1*P8*(-296010169728 + 138933459840*rr) + 
  P1*P6*P9*(-325181321584640 + 240118767616*rr) + 
  P0*P1*P5*(-213677266516 + 249030450564*rr) + 
  P0*P4^2*(-29117662630784 + 453880460672*rr) + 
  P2*P4*P9*(-1259188797440 + 585563783168*rr) + 
  P1*P6^2*(-202960212645888 + 95318254712832*rr), 
 2797125632*P4*P5^2 + P1*P6^2*(563214336 - 77506560*rr) + 
  P1*P3*P4*(-3709216 - 520608*rr) + P1*P3*P7*(-889952 - 507616*rr) + 
  P0*P1*P5*(714560 - 298816*rr) + P0*P1*P8*(708064 - 97440*rr) + 
  P1^2*P2*(-1414 - 3262*rr) + P0^2*P9*(-100688 - 464*rr) + 
  P0*P2*P3*(-2324 + 1400*rr) + P0^2*P6*(41615 + 26941*rr) + 
  P0*P4^2*(36169728 + 2583552*rr) + P0*P4*P7*(13563648 + 4090624*rr) + 
  P1*P9^2*(41767424 + 53824000*rr) + P1*P6*P9*(499486720 + 99897344*rr), 
 3509717499904*P3*P6*P8 + P0*P4*P7*(-5465185617920 - 726775568384*rr) + 
  P0^2*P9*(-30063371072 - 13641902528*rr) + 
  P0^2*P6*(-84222704713 - 13142857275*rr) + 
  P1^2*P2*(-862757784 + 66078264*rr) + P0*P2*P3*(-97875624 + 100911272*rr) + 
  P0*P1*P8*(-126094713472 + 15289657472*rr) + 
  P2*P4*P9*(-166766559232 + 27681898496*rr) + 
  P1*P3*P7*(59175026176 + 93485279744*rr) + 
  P0*P1*P5*(-84065701468 + 106295825004*rr) + 
  P1*P3*P4*(360414320000 + 148588171392*rr) + 
  P3*P8*P9*(619322195968 + 422944686080*rr) + 
  P3*P5*P9*(2271458918400 + 560775462912*rr) + 
  P0*P4^2*(-12139944208896 + 718431126016*rr) + 
  P1*P6*P9*(-19048666685440 + 3175626334208*rr) + 
  P1*P6^2*(-27380230907904 + 13097549383680*rr), 
 12056576*P3*P5*P6 + P1*P6^2*(72339456 - 10334208*rr) + 
  P1*P3*P4*(-155904 - 334080*rr) + P1*P3*P7*(129920 - 152192*rr) + 
  P0*P1*P5*(328048 - 131312*rr) + P0*P2*P3*(385 - 161*rr) + 
  P1^2*P2*(1512 + 224*rr) + P0*P1*P8*(207872 + 14848*rr) + 
  P0^2*P9*(12992 + 27840*rr) + P0^2*P6*(79982 + 46922*rr) + 
  P1*P6*P9*(36169728 + 1722368*rr) + P0*P4*P7*(6028288 + 2583552*rr) + 
  P0*P4^2*(18084864 + 2583552*rr), -14*P0*P2*P3 + 28*P3^3 + 
  P0*P4^2*(-505344 - 164352*rr) + P0*P4*P7*(-114688 - 110592*rr) + 
  P1*P6*P9*(-559104 - 108544*rr) + P0^2*P6*(-2317 - 1415*rr) + 
  P0*P1*P8*(-6272 - 1408*rr) + P0^2*P9*(448 - 960*rr) + 
  P0*P1*P5*(-15708 + 1644*rr) + P1*P3*P7*(-4480 + 2176*rr) + 
  P1*P3*P4*(224 + 5088*rr) + P1*P6^2*(-1333248 + 6144*rr), 
 3008329285632*P2*P6*P7 + P3*P5*P9*(-913709334528 - 1163714494464*rr) + 
  P0*P4^2*(-1633046426112 - 779882632704*rr) + 
  P0*P4*P7*(257144375296 - 595961718784*rr) + 
  P3*P8*P9*(298121232384 - 561023483904*rr) + 
  P2*P4*P9*(346071957504 - 215778263040*rr) + 
  P1*P3*P4*(145643492832 - 32699615840*rr) + 
  P0*P1*P5*(-9934993188 - 2525012716*rr) + 
  P0*P2*P3*(57297856 - 95955904*rr) + P1^2*P2*(238750939 + 95870897*rr) + 
  P0^2*P9*(-792901760 + 673271424*rr) + 
  P0^2*P6*(-16351811791 + 2344449523*rr) + 
  P0*P1*P8*(-5348067712 + 2576139136*rr) + 
  P1*P3*P7*(64844497408 + 4582077952*rr) + 
  P2*P7*P9*(1253470535680 + 250694107136*rr) + 
  P1*P6*P9*(2878745206784 + 2037719801856*rr) + 
  P1*P6^2*(10746661742592 + 2741195175936*rr), 
 15668381696*P2*P4*P6 + P1*P6^2*(-12708492288 - 11592397824*rr) + 
  P1*P6*P9*(1467026944 - 5889206784*rr) + 
  P1*P3*P7*(-130083328 - 45123072*rr) + P1*P3*P4*(-457683104 - 4620512*rr) + 
  P0^2*P9*(-2799776 - 1585952*rr) + P1^2*P2*(-201642 - 349266*rr) + 
  P0*P1*P8*(14508352 - 220864*rr) + P0*P2*P3*(-606914 + 155067*rr) + 
  P0^2*P6*(33259723 + 6734177*rr) + P0*P1*P5*(-12644 + 20380852*rr) + 
  P0*P4*P7*(-2368686592 + 964095488*rr) + 
  P3*P8*P9*(-2351462912 + 1088105984*rr) + 
  P2*P4*P9*(5121891840 + 1623762432*rr) + 
  P0*P4^2*(603259392 + 1993210368*rr) + 
  P3*P5*P9*(-1552714752 + 2921997312*rr), 3782023168*P2^2*P8 + 
  P1*P6^2*(-550210160640 - 2290399205376*rr) + 
  P1*P6*P9*(1106811969536 - 1000183848960*rr) + 
  P2*P4*P9*(72755200000 - 20773896192*rr) + 
  P1*P3*P4*(-79358484688 - 19154210928*rr) + 
  P1*P3*P7*(-8637185536 - 12183986688*rr) + 
  P0*P1*P5*(13018351836 - 806416108*rr) + P1^2*P2*(-6399064 - 89171208*rr) + 
  P0^2*P9*(-130277280 - 51584736*rr) + P0*P2*P3*(-103563460 + 27406148*rr) + 
  P0^2*P6*(5782265601 + 476587363*rr) + 
  P0*P1*P8*(11699503872 + 1045425408*rr) + 
  P3*P8*P9*(-68014055424 + 45833281536*rr) + 
  P0*P4*P7*(-1748203520 + 97091606528*rr) + 
  P3*P5*P9*(-7213989888 + 111442673664*rr) + 
  P0*P4^2*(332175064704 + 150669912960*rr), 
 6496*P2^2*P5 + P0*P1*P8*(-6496 - 2784*rr) + P0^2*P6*(-2639 - 1421*rr) + 
  P0*P1*P5*(-8120 - 1160*rr) + P0*P2*P3*(98 + 7*rr) + 
  P1^2*P2*(-133 + 63*rr) + P1*P3*P7*(-12992 + 9280*rr) + 
  P1*P3*P4*(19488 + 28768*rr) + P1*P6*P9*(-2182656 + 371200*rr) + 
  P1*P6^2*(-3118080 + 1514496*rr), 14382990781046587392*P6*P7^2 + 
  P0*P6^2*(1530842803854644224 - 33222040295588864*rr) + 
  P0*P9^2*(-9041032279752704 - 19373640599470080*rr) + 
  P1^2*P4*(35372100326647168 - 11457733321441152*rr) + 
  P0*P3*P4*(1735569840542272 - 10663953873924416*rr) + 
  P0^2*P5*(532298028769164 - 2512146203178204*rr) + 
  P0*P3*P7*(3733229449209344 - 1975750429281792*rr) + 
  P0^2*P8*(2655187735782400 - 491804399277056*rr) + 
  P0*P1*P2*(46464632757389 - 8953136110457*rr) + 
  P1*P3^2*(65843776933676 + 84393240610308*rr) + 
  P1^2*P7*(25063391389367296 + 183518339412992*rr) + 
  P2*P3*P9*(-3341903984197632 + 1721934725382144*rr) + 
  P0*P6*P9*(744873529208266752 + 38593220128186368*rr) + 
  P2*P4*P8*(-291110008312037376 + 113209447676903424*rr) + 
  P1*P8*P9*(331810879214452736 + 413547908362665984*rr) + 
  P1*P5*P9*(2172753246151376896 + 639973793829879808*rr) + 
  P1*P5*P6*(-694309363347210240 + 768871278411694080*rr) + 
  P7^2*P9*(5992912825436078080 + 1198582565087215616*rr) + 
  P4*P7*P9*(-5445733828331044864 + 14155930108778512384*rr) + 
  P4^2*P9*(25307028616107786240 + 34916161820370665472*rr), 
 18727852579487744*P4*P6*P7 + P4^2*P9*(26056142719287296 - 
    25590854456442880*rr) + P4*P7*P9*(29313160559198208 - 
    6048747416977408*rr) + P1*P5*P9*(-720441470500864 - 630487288070144*rr) + 
  P1*P5*P6*(1059777672181760 - 343788598745088*rr) + 
  P1*P8*P9*(143059231580160 - 287057697988608*rr) + 
  P0*P6*P9*(-540540911411200 - 127471849406464*rr) + 
  P0*P6^2*(-1063052380641664 - 89000622775424*rr) + 
  P2*P4*P8*(243925366243328 - 29832598749184*rr) + 
  P1^2*P7*(-13850693351936 - 2188478628352*rr) + 
  P2*P3*P9*(3251799380480 - 573580897792*rr) + 
  P1*P3^2*(37138478979 - 51903734183*rr) + 
  P0*P1*P2*(-36083651835 + 1077642951*rr) + 
  P0^2*P8*(-1859527108992 + 25045602688*rr) + 
  P0*P3*P7*(-4181922124800 + 923281661952*rr) + 
  P0^2*P5*(-1861029668708 + 1460022239572*rr) + 
  P1^2*P4*(-26568637395104 + 3458981599008*rr) + 
  P0*P3*P4*(-9220002420608 + 6395122535808*rr), 
 14045889434615808*P4^2*P6 + P2*P4*P8*(-89278438903808 - 5922648281088*rr) + 
  P0*P3*P4*(6241349479008 - 1418209105888*rr) + 
  P0^2*P5*(1235570015400 - 420270480776*rr) + 
  P2*P3*P9*(-1308877428992 - 31546602752*rr) + 
  P0*P1*P2*(12795497407 + 2022267555*rr) + 
  P1*P3^2*(-35633276210 + 12342182118*rr) + 
  P0*P3*P7*(1912176721280 + 29439467392*rr) + 
  P0^2*P8*(626795688064 + 88562919040*rr) + 
  P1^2*P4*(10757965271648 + 329550267744*rr) + 
  P1^2*P7*(3988742024064 + 1562388606336*rr) + 
  P1*P5*P6*(-500916624746496 + 31946369710080*rr) + 
  P4*P7*P9*(-11806689669677056 + 58161032855552*rr) + 
  P1*P8*P9*(-202431442225152 + 83218860644352*rr) + 
  P0*P6*P9*(144497135003648 + 87544343300096*rr) + 
  P0*P6^2*(378663667501056 + 96468741421056*rr) + 
  P1*P5*P9*(-104515250294784 + 258708750479360*rr) + 
  P4^2*P9*(-19338543424471040 + 6368633097682944*rr), 
 3874728119894016*P3*P8^2 + P1*P5*P9*(65921159688699904 - 
    72456221981949952*rr) + P1*P5*P6*(6949529067220992 - 
    32546861735522304*rr) + P1*P8*P9*(58330207202574336 - 
    16385484349243392*rr) + P0*P6^2*(33695529785256192 - 
    11648147113862400*rr) + P0*P3*P7*(-763881257361920 - 
    280306127070720*rr) + P2*P4*P8*(208828191244288 - 159692146245632*rr) + 
  P0*P3*P4*(-2343690194464484 - 81536867052076*rr) + 
  P0^2*P5*(122150111904758 - 55261032090590*rr) + 
  P0^2*P8*(190161183338784 - 27971126378656*rr) + 
  P0*P1*P2*(482106640246 - 582645186398*rr) + 
  P1*P3^2*(5610688515859 + 781426849369*rr) + 
  P2*P3*P9*(55488919202304 + 8128662961664*rr) + 
  P1^2*P7*(-1597088527994880 + 168621854724096*rr) + 
  P1^2*P4*(-1770692596632712 + 957205146326888*rr) + 
  P0*P6*P9*(105876366897967104 + 14826083740143616*rr) + 
  P0*P9^2*(19927173188026368 + 19927173188026368*rr) + 
  P4^2*P9*(14291795284305510400 + 910716538521518080*rr) + 
  P4*P7*P9*(5436700818262720512 + 1571823974002720768*rr), 
 1754858749952*P3*P5*P8 + P4^2*P9*(-2454796697075712 - 721999028551680*rr) + 
  P4*P7*P9*(-601665857126400 - 505399319986176*rr) + 
  P0*P6*P9*(-16388059385856 - 6228327264256*rr) + 
  P0*P9^2*(1504164642816 - 4512493928448*rr) + 
  P1^2*P4*(649520519584 - 111542553376*rr) + 
  P0^2*P8*(-45121995520 - 2393356544*rr) + 
  P2*P3*P9*(-3762898944 - 2131519488*rr) + 
  P1*P3^2*(-1011111934 - 326510202*rr) + 
  P0*P1*P2*(-214674999 + 129547099*rr) + 
  P0^2*P5*(-39350100580 + 3628675924*rr) + 
  P1^2*P7*(371892867072 + 36912009216*rr) + 
  P0*P3*P7*(71973244928 + 85219739648*rr) + 
  P0*P3*P4*(450845145048 + 108108764296*rr) + 
  P1*P8*P9*(-15814314491904 + 1155392012288*rr) + 
  P0*P6^2*(-8438741154816 + 2082242153472*rr) + 
  P1*P5*P6*(-12448607625216 + 6373333426176*rr) + 
  P1*P5*P9*(-31883511889920 + 11857139564544*rr), 
 6028288*P3*P5^2 + P1*P5*P9*(71908864 - 9042432*rr) + 
  P1*P5*P6*(36169728 - 5167104*rr) + P0*P6^2*(18084864 - 2583552*rr) + 
  P0*P3*P4*(-461680 - 301136*rr) + P1^2*P7*(-473280 - 183744*rr) + 
  P0*P3*P7*(74240 - 148480*rr) + P1^2*P4*(-1243056 - 57072*rr) + 
  P0*P1*P2*(630 - 187*rr) + P1*P3^2*(1169 + 765*rr) + 
  P0^2*P5*(55216 + 10672*rr) + P0^2*P8*(58464 + 17632*rr) + 
  P1*P8*P9*(26696704 + 2583552*rr) + P0*P9^2*(-11195392 + 6028288*rr) + 
  P0*P6*P9*(12917760 + 12917760*rr) + P4*P7*P9*(-151568384 + 895631360*rr) + 
  P4^2*P9*(2066841600 + 1736146944*rr), 8022211428352*P2*P7*P8 + 
  P0*P6^2*(9277927286016 - 10347293044992*rr) + 
  P2*P4*P8*(15041646428160 - 3008329285632*rr) + 
  P0*P6*P9*(12259815424000 - 2731289837568*rr) + 
  P1*P5*P6*(9670127488000 - 592934657024*rr) + 
  P0*P3*P4*(-10950640352 - 69918022816*rr) + 
  P1^2*P7*(-107904989184 - 64706930688*rr) + 
  P1^2*P4*(-407535149104 - 40935281296*rr) + 
  P0*P3*P7*(71856892288 - 13646689152*rr) + 
  P0^2*P5*(-9448516245 - 6554292639*rr) + 
  P1*P3^2*(481242335 - 461966275*rr) + P0*P1*P2*(372524999 - 51335691*rr) + 
  P2*P3*P9*(-8491467264 + 697514496*rr) + 
  P0^2*P8*(-7274909376 + 3415624640*rr) + 
  P1*P8*P9*(996934156288 + 760156782592*rr) + 
  P1*P5*P9*(3864663097344 + 1051443658752*rr), 
 7019434999808*P2*P5*P7 + P0*P6^2*(-21486527451648 - 12499115636224*rr) + 
  P1*P5*P9*(17750366355456 - 9377177665536*rr) + 
  P0*P6*P9*(-1405652082688 - 7400663932928*rr) + 
  P1*P8*P9*(12866006286336 - 2427960164352*rr) + 
  P1^2*P7*(-151714963456 - 151812603904*rr) + 
  P1^2*P4*(-703675562240 - 147335092992*rr) + 
  P0^2*P8*(-65441015808 - 17656707072*rr) + 
  P1*P3^2*(1073079840 - 895452320*rr) + 
  P0*P1*P2*(-1176765051 - 130135313*rr) + 
  P0*P3*P7*(-105600846848 + 346819584*rr) + 
  P2*P3*P9*(108100091904 + 15864791040*rr) + 
  P0^2*P5*(-173209062236 + 20164395884*rr) + 
  P0*P3*P4*(-346010830144 + 98452256832*rr) + 
  P1*P5*P6*(38578788620288 + 1179603339264*rr), 
 54839335936*P2*P4*P5 + P1*P5*P6*(-128203600896 - 34668684288*rr) + 
  P1*P8*P9*(-52946453504 - 472790016*rr) + 
  P2*P3*P9*(-279587840 - 122020864*rr) + 
  P0*P3*P4*(1374339232 - 86597248*rr) + P0*P1*P2*(3205048 + 1081619*rr) + 
  P1*P3^2*(-9876993 + 2205651*rr) + P0*P3*P7*(291163712 + 33150016*rr) + 
  P0^2*P5*(595939995 + 57360753*rr) + P0^2*P8*(132557376 + 100081088*rr) + 
  P1^2*P7*(-385121856 + 681595584*rr) + 
  P1^2*P4*(1638859600 + 1183954000*rr) + 
  P1*P5*P9*(-100515674112 + 18968438784*rr) + 
  P0*P6*P9*(-42861127680 + 20435896320*rr) + 
  P0*P6^2*(-26720386560 + 54390228480*rr), 135072256*P2*P3*P6 + 
  P1*P5*P6*(-3760404480 - 2761906176*rr) + 
  P1*P8*P9*(-2425509888 - 498595840*rr) + 
  P0*P6*P9*(-3806462976 - 229995520*rr) + 
  P1*P5*P9*(-5856645120 - 25300992*rr) + P0^2*P8*(5079872 - 569792*rr) + 
  P1*P3^2*(-87598 - 59414*rr) + P0*P1*P2*(-174251 - 30151*rr) + 
  P0^2*P5*(13977768 + 602040*rr) + P0*P3*P7*(-38656768 + 5323008*rr) + 
  P2*P3*P9*(23834752 + 16277120*rr) + P1^2*P7*(-60813696 + 28140672*rr) + 
  P0*P3*P4*(-31822976 + 34265472*rr) + P1^2*P4*(-10839968 + 62089696*rr) + 
  P0*P6^2*(-7740856320 + 996182016*rr), 
 2037728*P2^3 + P0*P6^2*(11739592704 - 23491749888*rr) + 
  P0*P6*P9*(18595017728 - 8809929728*rr) + 
  P1*P5*P9*(40044662784 - 3412144128*rr) + 
  P1^2*P4*(-269538528 - 466701408*rr) + P1^2*P7*(294118272 - 229112448*rr) + 
  P0*P3*P7*(-248261888 - 92561664*rr) + 
  P0*P3*P4*(-1022032256 - 73812864*rr) + P0^2*P5*(-291222792 - 66688472*rr) + 
  P0^2*P8*(405440 - 62870336*rr) + P0*P1*P2*(-592977 - 537845*rr) + 
  P1*P3^2*(4927342 + 351526*rr) + P2*P3*P9*(-36645504 + 24694656*rr) + 
  P1*P8*P9*(18675693568 + 1915328512*rr) + 
  P1*P5*P6*(37475407872 + 16531716096*rr), 501388214272*P1*P6*P8 + 
  P1*P5*P6*(784247543808 - 191456704512*rr) + 
  P0*P1*P2*(-12351801 + 969045*rr) + P1*P3^2*(-7482370 + 1018234*rr) + 
  P0^2*P8*(-408936192 + 13741824*rr) + P2*P3*P9*(67974144 + 111211520*rr) + 
  P0^2*P5*(-185616704 + 274296384*rr) + 
  P0*P3*P7*(-596176896 + 462069760*rr) + 
  P1^2*P4*(2855576640 + 620110016*rr) + P1^2*P7*(630267904 + 647847936*rr) + 
  P0*P3*P4*(830701984 + 1339633888*rr) + 
  P0*P6*P9*(-65009057792 + 8253587456*rr) + 
  P1*P5*P9*(443709554688 + 35963043840*rr) + 
  P0*P6^2*(-100226316288 + 39853873152*rr) + 
  P1*P8*P9*(163900538880 + 51960397824*rr), 10005558804206321664*P7^2*P8 + 
  P6^2*P9*(46714129329869553664 - 68819213879435853824*rr) + 
  P6*P9^2*(59874751774042619904 - 24713430964304347136*rr) + 
  P5*P7^2*(16571706769466720256 - 5315453114734608384*rr) + 
  P1*P5*P8*(-6938697983555764224 - 1782964588111626240*rr) + 
  P0*P5*P9*(-1535054459321421824 - 737958126189850624*rr) + 
  P1*P5^2*(-16831374934887844864 - 562629800306041856*rr) + 
  P0*P8*P9*(-753333786390822912 - 407063052297437184*rr) + 
  P0*P1*P7*(-27356946824437248 - 15707547409029632*rr) + 
  P1^2*P3*(-1184392629204848 - 182095171899472*rr) + 
  P0*P3^2*(92545521124420 - 73015385264564*rr) + 
  P0^2*P2*(-55451607899779 + 32395463851351*rr) + 
  P0*P1*P4*(-74293758913837936 + 973026126226352*rr) + 
  P1*P2*P9*(-56248018084287488 + 18589794573288448*rr) + 
  P1*P2*P6*(-55411411270560384 + 80078762912272512*rr) + 
  P0*P6*P8*(-3624263297362427904 + 214874854513311744*rr) + 
  P3*P4*P9*(4700816933086363648 + 402510974824939520*rr) + 
  P3*P7*P9*(2312651964363571200 + 581898697822961664*rr) + 
  P0*P5*P6*(-4598877148226885120 + 1164898081119862272*rr) + 
  P4^2*P8*(-25326570723147251712 + 14070317068415139840*rr), 
 174483098566656*P6^3 + P3*P7*P9*(-629683961856 - 96438829056*rr) + 
  P0*P6*P8*(201031348224 - 37936877568*rr) + 
  P1*P2*P6*(26476697472 - 18277282944*rr) + 
  P1*P2*P9*(19441828288 - 3631035712*rr) + 
  P0*P1*P4*(9546276608 - 2227018112*rr) + P0^2*P2*(1059121 - 476117*rr) + 
  P0*P3^2*(14384734 + 14379458*rr) + P1^2*P3*(234824912 + 31126352*rr) + 
  P0*P1*P7*(4377487360 + 1531868160*rr) + 
  P3*P4*P9*(-1408369979392 + 19114840064*rr) + 
  P0*P5*P6*(266661319680 + 31921507328*rr) + 
  P0*P5*P9*(-240625143808 + 78763888640*rr) + 
  P1*P5^2*(2807784506368 + 190289800192*rr) + 
  P1*P5*P8*(1172147208192 + 316970827776*rr) + 
  P6*P9^2*(2045897605120 + 14730462756864*rr) + 
  P6^2*P9*(115204813815808 + 41392664281088*rr), 
 416898283508596736*P4*P7*P8 + P4^2*P8*(781684281578618880 - 
    156336856315723776*rr) + P6^2*P9*(-55006616780537856 - 
    91190771004211200*rr) + P6*P9^2*(30275192760565760 - 
    42580039316799488*rr) + P3*P4*P9*(20127434706649088 - 
    15010669929037824*rr) + P3*P7*P9*(17768181537964032 - 
    4541474685321216*rr) + P0*P5*P9*(-1071065026576384 - 
    3877477308579840*rr) + P0*P5*P6*(-4686534697076736 - 
    2237127444486144*rr) + P0*P3^2*(-662679310202 - 167179132974*rr) + 
  P0^2*P2*(450764670699 + 179275672289*rr) + 
  P1^2*P3*(-3372250370216 + 2220118130440*rr) + 
  P0*P8*P9*(1207342819966976 + 28077739999232*rr) + 
  P0*P1*P7*(-164283957239808 + 34760793677824*rr) + 
  P1*P2*P9*(207310672429056 + 100655218229248*rr) + 
  P0*P1*P4*(40917557810976 + 106302655213920*rr) + 
  P1*P2*P6*(948082465114624 + 159209026936320*rr) + 
  P0*P6*P8*(1882023604486144 + 186618627915776*rr) + 
  P1*P5*P8*(-34552758284255232 + 10994488327471104*rr) + 
  P1*P5^2*(-26335689793925120 + 33399978466947072*rr), 
 407127229988864*P4*P5*P7 + P6*P9^2*(-806109230137344 - 80940824002560*rr) + 
  P3*P4*P9*(-27192814878720 - 13408304185344*rr) + 
  P3*P7*P9*(-5328021397504 - 9895438196736*rr) + 
  P1*P2*P6*(1790413318816 - 256857887776*rr) + 
  P0^2*P2*(873847695 - 58830423*rr) + P0*P3^2*(-1884352043 + 119136359*rr) + 
  P1^2*P3*(3215617377 + 4026946883*rr) + 
  P1*P2*P9*(611176360448 + 62948467200*rr) + 
  P0*P1*P7*(-164598877440 + 146632990464*rr) + 
  P0*P1*P4*(349286670260 + 186462095644*rr) + 
  P0*P8*P9*(-7144782053376 + 3384370446336*rr) + 
  P0*P5*P9*(-15617130913792 + 8554168229888*rr) + 
  P0*P6*P8*(15540581990400 + 9985035780096*rr) + 
  P0*P5*P6*(36826929966272 + 11999950622272*rr) + 
  P1*P5*P8*(5020716498944 + 29179862614016*rr) + 
  P1*P5^2*(83746748782080 + 48147444089344*rr) + 
  P6^2*P9*(-1723924469514240 + 150526916296704*rr), 
 203563614994432*P4^2*P5 + P1*P5^2*(7362554818560 - 14833698050048*rr) + 
  P1*P5*P8*(12802506022912 - 5755609587712*rr) + 
  P0*P5*P6*(-3822690711552 - 3607155302400*rr) + 
  P0*P6*P8*(-325319145472 - 2727740037120*rr) + 
  P0*P5*P9*(5053903085568 - 802368577536*rr) + 
  P0*P8*P9*(2475604307968 - 407377924096*rr) + 
  P1*P2*P6*(-464347821824 - 70327960320*rr) + 
  P0*P1*P4*(5269139920 - 61268543600*rr) + 
  P1*P2*P9*(-90137115136 - 54372143616*rr) + 
  P0*P1*P7*(95260374848 - 19941998016*rr) + 
  P1^2*P3*(1267777476 - 996068028*rr) + P0^2*P2*(-175999481 - 47492336*rr) + 
  P0*P3^2*(445852036 + 86192110*rr) + 
  P3*P7*P9*(-3933178896384 + 1902286561280*rr) + 
  P3*P4*P9*(-3290804527104 + 4020440948736*rr) + 
  P6^2*P9*(403054615068672 + 40470412001280*rr) + 
  P6*P9^2*(144331682611200 + 50450556256256*rr), 
 14038869999616*P3*P6*P7 + P6*P9^2*(-451935253561344 - 154151329726464*rr) + 
  P6^2*P9*(-1252025840959488 - 119558023151616*rr) + 
  P3*P4*P9*(-50482523406336 - 21727961677824*rr) + 
  P3*P7*P9*(-4713060237312 - 12274062852096*rr) + 
  P0*P5*P9*(-14116032086016 - 555567022080*rr) + 
  P1*P2*P6*(2387460328960 - 412226672128*rr) + 
  P0^2*P2*(564657793 + 31509667*rr) + P0*P3^2*(-957363204 + 523245044*rr) + 
  P1^2*P3*(5928655264 + 4807807200*rr) + 
  P1*P2*P9*(957723676672 + 51445231616*rr) + 
  P0*P1*P4*(510719255200 + 77764717536*rr) + 
  P0*P1*P7*(-45241677824 + 127130179584*rr) + 
  P0*P6*P8*(9085835673600 + 2243101851648*rr) + 
  P0*P5*P6*(11479843658752 + 4157848884224*rr) + 
  P1*P5*P8*(4140131745792 + 29708670926848*rr) + 
  P1*P5^2*(80254839275520 + 52505341280256*rr), 
 877429374976*P3*P4*P6 + P1*P5^2*(482359492608 - 1565963206656*rr) + 
  P1*P5*P8*(1121550925824 - 648988262400*rr) + 
  P0*P5*P6*(-51397183488 - 172638111744*rr) + 
  P0*P6*P8*(-154830548992 - 105736171520*rr) + 
  P1*P2*P9*(-18337584384 - 6643032320*rr) + 
  P1*P2*P6*(-67511109120 - 5087682048*rr) + 
  P0*P1*P4*(-7219556960 - 5034759136*rr) + 
  P0*P1*P7*(6679836800 - 2523502976*rr) + P1^2*P3*(75571608 - 137402552*rr) + 
  P0*P3^2*(45048066 - 5180014*rr) + P0^2*P2*(-10398423 - 3459015*rr) + 
  P0*P5*P9*(347349954560 + 87988891648*rr) + 
  P3*P7*P9*(-324755931136 + 344184242176*rr) + 
  P3*P4*P9*(522483777536 + 828762144768*rr) + 
  P6*P9^2*(6149046665216 + 6368186990592*rr) + 
  P6^2*P9*(28245953347584 + 9634458107904*rr), 
 30256185344*P2*P3*P8 + P1*P5^2*(3601620621312 - 776222734336*rr) + 
  P3*P4*P9*(-5215092736 - 618467426304*rr) + 
  P0*P6*P8*(-1073278058496 - 502424961024*rr) + 
  P3*P7*P9*(100204281856 - 149907308544*rr) + 
  P0*P5*P6*(-3999800684544 - 102085939200*rr) + 
  P0*P5*P9*(-347117969408 - 51523985408*rr) + 
  P1*P5*P8*(2077582524416 - 12166332416*rr) + 
  P1^2*P3*(34284376 - 225192184*rr) + P0^2*P2*(-71171611 - 104775377*rr) + 
  P0*P3^2*(-286598886 + 31705422*rr) + 
  P0*P1*P7*(17642096640 + 2216331264*rr) + 
  P0*P1*P4*(9709262640 + 8419267472*rr) + 
  P1*P2*P9*(-143000969216 + 34114052096*rr) + 
  P1*P2*P6*(-188567083264 + 112889173248*rr) + 
  P6*P9^2*(47925637939200 + 31368463515648*rr) + 
  P6^2*P9*(172202787864576 + 40843754864640*rr), 
 103936*P2*P3*P5 + P1*P2*P6*(623616 - 89088*rr) + 
  P0*P1*P4*(64960 - 12992*rr) + P0*P3^2*(364 + 84*rr) + 
  P0^2*P2*(-175 + 147*rr) + P1^2*P3*(-224 + 448*rr) + 
  P1*P2*P9*(311808 + 14848*rr), 7564046336*P2^2*P7 + 
  P0*P5*P6*(-9175131374848 - 3631346102016*rr) + 
  P0*P6*P8*(-403436077056 - 2811377811456*rr) + 
  P0*P5*P9*(2770669584384 - 2429518135296*rr) + 
  P3*P4*P9*(1251622256640 - 1984281968640*rr) + 
  P0*P8*P9*(2697122807808 - 622412955648*rr) + 
  P3*P7*P9*(1366168043520 - 433403854848*rr) + 
  P1*P5*P8*(-451714170880 - 135954939904*rr) + 
  P1*P5^2*(-1406902640640 - 99773571072*rr) + 
  P0*P1*P4*(43011277848 - 21307875512*rr) + 
  P0*P1*P7*(37691974656 - 4327271424*rr) + 
  P0^2*P2*(-110678743 - 9343285*rr) + P1^2*P3*(133057176 + 49898184*rr) + 
  P0*P3^2*(52122385 + 96176115*rr) + P1*P2*P9*(4045396992 + 17726759936*rr) + 
  P1*P2*P6*(49931620928 + 32332275392*rr) + 
  P6^2*P9*(323205904465920 + 1747709853696*rr) + 
  P6*P9^2*(133649629446144 + 27662037811200*rr), 
 945505792*P2^2*P4 + P6^2*P9*(-16706203680768 - 3457754726400*rr) + 
  P6*P9^2*(-4943894609920 - 2832914776064*rr) + 
  P1*P2*P6*(603972096 - 2026811392*rr) + 
  P1*P2*P9*(1239462784 - 807824000*rr) + 
  P0*P1*P7*(-2278653888 - 167246016*rr) + P0*P3^2*(4223842 - 5095748*rr) + 
  P1^2*P3*(-3291652 - 3984876*rr) + P0^2*P2*(3448809 + 1830570*rr) + 
  P0*P1*P4*(-3811105760 + 688835840*rr) + 
  P0*P8*P9*(-185859424256 + 4322312192*rr) + 
  P3*P7*P9*(-102756950016 + 8342200320*rr) + 
  P1*P5*P8*(-19164135424 + 19350388736*rr) + 
  P1*P5^2*(24398768128 + 46325938176*rr) + 
  P3*P4*P9*(-209875886080 + 90310287360*rr) + 
  P0*P5*P9*(-321458071552 + 97676261376*rr) + 
  P0*P6*P8*(-183984003072 + 150628386816*rr) + 
  P0*P5*P6*(205915686912 + 290931474432*rr), 128355382853632*P1*P8^2 + 
  P1*P5^2*(5457519357952 - 188279703728128*rr) + 
  P1*P5*P8*(350851983409152 - 126309650595840*rr) + 
  P6*P9^2*(-3085693316235264 - 88523872927744*rr) + 
  P0*P5*P6*(123099561400320 - 37287253751808*rr) + 
  P0*P1*P7*(-238306123776 - 25347792896*rr) + 
  P1^2*P3*(-3567634168 - 501768680*rr) + 
  P0^2*P2*(-378502873 - 379961323*rr) + 
  P0*P3^2*(-3551791250 + 478309258*rr) + 
  P0*P1*P4*(-563251991456 + 166101870880*rr) + 
  P1*P2*P9*(-1712698982400 + 229206556672*rr) + 
  P0*P6*P8*(95854629388288 + 594120507392*rr) + 
  P1*P2*P6*(-1719659264512 + 877064901120*rr) + 
  P0*P8*P9*(4011105714176 + 12033317142528*rr) + 
  P3*P7*P9*(-15666990022656 + 12344170119168*rr) + 
  P0*P5*P9*(56746858496000 + 23636579663872*rr) + 
  P3*P4*P9*(20829905223680 + 40672686899200*rr) + 
  P6^2*P9*(-6018050134376448 + 991152731848704*rr), 
 9771053519732736*P6^2*P8 + P1*P4*P6*(-390686822672384 - 84863646300160*rr) + 
  P0*P5^2*(752751084500352 - 8332048961408*rr) + 
  P0*P2*P6*(7897842386560 - 3512867016832*rr) + 
  P0*P8^2*(11257755500544 - 2124465143808*rr) + 
  P1*P7*P9*(-2478542667776 - 1876292583424*rr) + 
  P0*P2*P9*(4848009934208 - 234030972544*rr) + 
  P0*P1*P3*(36103692891 - 9646977935*rr) + 
  P1^3*(-62280927142 - 2855898290*rr) + 
  P3^2*P9*(-1166178497792 + 150603523840*rr) + 
  P0^2*P4*(5718311740050 + 441056353910*rr) + 
  P0^2*P7*(1346852148544 + 1093107820480*rr) + 
  P1*P2*P8*(-6188548165632 + 1973008416768*rr) + 
  P1*P2*P5*(-2433295890592 + 6602751185440*rr) + 
  P1*P4*P9*(-109335999868928 + 45768378077184*rr) + 
  P0*P5*P8*(341788087259136 + 50368912568320*rr) + 
  P8*P9^2*(-322765920927744 + 607401425240064*rr) + 
  P5*P9^2*(989242639515648 + 1259914892673024*rr) + 
  P6*P8*P9*(4918286695268352 + 2190082238840832*rr) + 
  P5*P6*P9*(5673376353878016 + 2252648344977408*rr), 
 33565507584*P5*P6^2 + P0*P5^2*(-1101292864 - 252703680*rr) + 
  P0*P5*P8*(-325527552 - 198072320*rr) + P1*P4*P9*(238117376 - 39183872*rr) + 
  P1*P2*P5*(17289104 - 9159824*rr) + P0^2*P4*(-7721105 - 2438291*rr) + 
  P0^2*P7*(318304 - 2062944*rr) + P0*P2*P9*(-7765968 - 1193872*rr) + 
  P1*P2*P8*(13329792 - 1147008*rr) + P0*P1*P3*(-73402 + 3080*rr) + 
  P1^3*(87745 + 23247*rr) + P3^2*P9*(2111200 + 110432*rr) + 
  P0*P2*P6*(-19699120 + 2703728*rr) + P1*P4*P6*(397867008 + 253188096*rr) + 
  P5*P6*P9*(13985628160 + 2797125632*rr), 112310959996928*P3*P7*P8 + 
  P1*P4*P6*(-121222101912576 - 1123043558351872*rr) + 
  P0*P5^2*(3539263787698176 - 305517254535168*rr) + 
  P0*P2*P6*(19209551182560 - 17515946687328*rr) + 
  P0*P2*P9*(18338020922624 - 3554656968960*rr) + 
  P0*P1*P3*(217996378383 - 80717246771*rr) + 
  P1^3*(-353149880272 - 37574321520*rr) + 
  P3^2*P9*(-9210827028480 + 35480721408*rr) + 
  P0^2*P4*(26921187942342 + 3349235529106*rr) + 
  P0^2*P7*(7077110841984 + 5586986891136*rr) + 
  P1*P2*P8*(-45886095040512 + 13735381868544*rr) + 
  P1*P7*P9*(-63297602715648 + 15963292434432*rr) + 
  P0*P8^2*(72686685388800 + 17944814813184*rr) + 
  P1*P2*P5*(-18066728322432 + 44959983034240*rr) + 
  P0*P5*P8*(1967313411133440 + 154710393155584*rr) + 
  P1*P4*P9*(463296599162880 + 339439545483264*rr) + 
  P8*P9^2*(-10695924460290048 + 1388811732910080*rr) + 
  P5*P9^2*(-16409227564154880 + 6614993671815168*rr) + 
  P6*P8*P9*(-11992543814221824 + 7147745408188416*rr) + 
  P5*P6*P9*(-4873545031090176 + 15479287735910400*rr), 
 192905216*P3*P5*P7 + P0*P5^2*(-2740502784 - 429515520*rr) + 
  P0*P5*P8*(-1005862912 - 413368320*rr) + 
  P1*P4*P9*(-72339456 - 279023616*rr) + P1*P2*P5*(60363616 - 30760416*rr) + 
  P0^2*P4*(-17116612 - 7039692*rr) + P0^2*P7*(1152576 - 5480768*rr) + 
  P1*P2*P8*(47780864 - 3415040*rr) + P0*P2*P9*(-18749312 - 931712*rr) + 
  P0*P1*P3*(-250957 + 20601*rr) + P1^3*(229446 + 82770*rr) + 
  P3^2*P9*(6599936 + 1224960*rr) + P0*P2*P6*(-39007088 + 9617328*rr) + 
  P1*P4*P6*(-1048922112 + 876685312*rr), 14038869999616*P3*P4*P8 + 
  P5*P6*P9*(1382528534446080 - 755446808838144*rr) + 
  P6*P8*P9*(1145801426337792 - 247356075278336*rr) + 
  P5*P9^2*(1336990557536256 - 173601466613760*rr) + 
  P0*P5^2*(-185144355400192 - 45417235037696*rr) + 
  P0*P5*P8*(-64896952303616 - 38270300454912*rr) + 
  P1*P4*P9*(26943650234368 - 17240572985344*rr) + 
  P0*P8^2*(-2477288783872 - 1691778744320*rr) + 
  P1*P2*P5*(5466390273280 - 1582998651136*rr) + 
  P0^2*P4*(-818431363408 - 563614836208*rr) + 
  P0^2*P7*(313572558592 - 344836299520*rr) + 
  P0*P2*P9*(-1128336758784 - 173563617280*rr) + 
  P1*P7*P9*(4460740214784 - 172071452672*rr) + 
  P0*P1*P3*(-17117102835 - 168635705*rr) + 
  P1^3*(10666259184 + 6859126352*rr) + 
  P3^2*P9*(410459270144 + 128136369152*rr) + 
  P1*P2*P8*(3330926673920 + 134314532864*rr) + 
  P0*P2*P6*(-2866190617728 + 351339645568*rr) + 
  P8*P9^2*(658346921164800 + 39081935372288*rr) + 
  P1*P4*P6*(-82640076101632 + 50550713677824*rr), 
 48226304*P3*P4*P5 + P1*P4*P6*(229074944 - 53393408*rr) + 
  P1*P2*P8*(-4643712 - 1154432*rr) + P3^2*P9*(-337792 - 293248*rr) + 
  P1^3*(-1946 - 13682*rr) + P0*P1*P3*(24115 + 5971*rr) + 
  P0^2*P7*(-1291776 + 430592*rr) + P0*P2*P6*(5434368 + 541952*rr) + 
  P0*P2*P9*(1289920 + 703424*rr) + P1*P2*P5*(-11432032 + 769312*rr) + 
  P0^2*P4*(-7192 + 1151416*rr) + P1*P4*P9*(-60282880 + 15501312*rr) + 
  P0*P5*P8*(-13778944 + 68894720*rr) + P0*P5^2*(136928256 + 128316416*rr), 
 6496*P3^2*P6 + P1*P4*P6*(467712 - 571648*rr) + P1*P2*P8*(-19488 - 928*rr) + 
  P1^3*(-77 - 49*rr) + P0*P1*P3*(98 + 7*rr) + P0*P2*P6*(24360 + 1160*rr) + 
  P0^2*P7*(-3248 + 2320*rr) + P0*P2*P9*(6496 + 2784*rr) + 
  P0^2*P4*(5075 + 4553*rr) + P1*P2*P5*(-35728 + 8816*rr) + 
  P0*P5*P8*(51968 + 319232*rr) + P0*P5^2*(935424 + 579072*rr), 
 673865759981568*P2*P7^2 + P5*P6*P9*(120882017298939904 - 
    328936190142971904*rr) + P6*P8*P9*(375090408276885504 - 
    82915235123429376*rr) + P5*P9^2*(197508076431998976 - 
    8539604823048192*rr) + P0*P5^2*(35584836309315520 - 
    5944816108587200*rr) + P0*P2*P9*(-75227310406528 - 44985627542144*rr) + 
  P0^2*P4*(-10962321187209 - 44910292490747*rr) + 
  P0*P2*P6*(-246066620315376 - 34924813721296*rr) + 
  P0^2*P7*(44022957333152 - 18290322388000*rr) + 
  P0*P1*P3*(120781018491 - 104235520879*rr) + 
  P1^3*(160506759119 + 51630801677*rr) + 
  P3^2*P9*(-29234181616640 + 4572966773760*rr) + 
  P1*P2*P8*(-76109688668160 + 14827156733952*rr) + 
  P1*P2*P5*(-35365368163216 + 50611286951760*rr) + 
  P1*P4*P6*(124908828033024 + 84387158360064*rr) + 
  P1*P7*P9*(706681252085760 + 1622509677969408*rr) + 
  P1*P4*P9*(5997074199904256 + 2060036648042496*rr) + 
  P0*P8^2*(3260924446113792 + 3204923290288128*rr) + 
  P0*P5*P8*(32899599028111360 + 5232859358124032*rr) + 
  P8*P9^2*(87276467993444352 + 12900837693063168*rr), 
 877429374976*P2*P4*P7 + P5*P9^2*(-113641234366464 - 16797965746176*rr) + 
  P8*P9^2*(-37551700967424 - 16469255258112*rr) + 
  P0*P5*P8*(-14143619254272 - 6454351894528*rr) + 
  P0*P8^2*(665130295296 - 2092615114752*rr) + 
  P1*P4*P9*(-1710249418752 - 1747039199232*rr) + 
  P1*P7*P9*(848975855616 - 956947660800*rr) + 
  P0*P5^2*(-24448533649920 - 617992097280*rr) + 
  P1*P4*P6*(-3671227392 - 59336438784*rr) + 
  P1*P2*P5*(66656170560 - 17360966464*rr) + P1^3*(-33313182 - 56739578*rr) + 
  P0*P1*P3*(-143672907 + 47499487*rr) + 
  P3^2*P9*(18943271424 + 806023680*rr) + 
  P1*P2*P8*(50663083520 + 3996205568*rr) + 
  P0^2*P7*(-39698264256 + 4452905920*rr) + 
  P0^2*P4*(-32734051861 + 25386123617*rr) + 
  P0*P2*P9*(-1149610112 + 33007642240*rr) + 
  P0*P2*P6*(98279550348 + 50988748068*rr) + 
  P6*P8*P9*(-266477722140672 + 4284479963136*rr) + 
  P5*P6*P9*(-318923249025024 + 165769294381056*rr), 
 438714687488*P2*P4^2 + P5*P6*P9*(114791721074688 - 21246800953344*rr) + 
  P0*P2*P6*(-417679808 - 15234710592*rr) + 
  P0*P2*P9*(11915326976 - 6355938816*rr) + 
  P1*P2*P8*(-7892198272 - 3652633984*rr) + 
  P0^2*P4*(14971174484 - 3455797412*rr) + 
  P3^2*P9*(-3711424640 - 957224576*rr) + 
  P1*P2*P5*(-18970015456 - 834805600*rr) + P0*P1*P3*(48391987 - 3888129*rr) + 
  P1^3*(-18821026 + 13166342*rr) + P0^2*P7*(9411651648 + 1041574208*rr) + 
  P1*P4*P6*(-16541622272 + 12514725888*rr) + 
  P1*P7*P9*(-455979704320 + 163990102016*rr) + 
  P0*P8^2*(-748914886656 + 408247719936*rr) + 
  P1*P4*P9*(-153251137536 + 435226892288*rr) + 
  P0*P5^2*(5077714823168 + 1202276591616*rr) + 
  P0*P5*P8*(1100627599360 + 1970533670912*rr) + 
  P8*P9^2*(3019738251264 + 4995749052416*rr) + 
  P5*P9^2*(18775850483712 + 8234627629056*rr) + 
  P6*P8*P9*(56765832101888 + 10210638430208*rr), 
 -7*P0*P1*P3 + 28*P2^2*P3 + P1*P4*P6*(193536 - 28672*rr) + 
  P0*P5*P8*(-139776 - 27136*rr) + P1*P2*P5*(1008 - 1232*rr) + 
  P0^2*P7*(-672 - 416*rr) + P1^3*(21 - 7*rr) + P0^2*P4*(-2149 + 81*rr) + 
  P0*P2*P9*(-3584 + 256*rr) + P0*P5^2*(-333312 + 1536*rr) + 
  P0*P2*P6*(-5824 + 2272*rr), 661389312*P1*P6*P7 + 
  P1*P4*P6*(962803712 - 363419648*rr) + P1*P4*P9*(564936704 - 206684160*rr) + 
  P1*P2*P5*(-2479616 - 8389120*rr) + P1*P2*P8*(6770688 - 3207168*rr) + 
  P0^2*P7*(-3155200 - 794368*rr) + P3^2*P9*(1455104 - 326656*rr) + 
  P1^3*(62902 - 2206*rr) + P0*P1*P3*(-32109 + 18137*rr) + 
  P0^2*P4*(-6159600 + 868144*rr) + P0*P2*P9*(-3994112 + 1529344*rr) + 
  P0*P2*P6*(-1083904 + 5181952*rr) + P0*P5*P8*(-413368320 + 27557888*rr) + 
  P1*P7*P9*(275578880 + 55115776*rr) + P0*P5^2*(-675598848 + 191613440*rr), 
 10629187675480915968*P6*P8^2 + P5^2*P9*(-64265670103306076160 - 
    29196012871508557824*rr) + P5*P8*P9*(390088841291104256 - 
    16675774215407796224*rr) + P0*P4*P6*(-2888081520040687616 - 
    662430332130469888*rr) + P0*P6*P7*(-605888615908245504 - 
    646817184852344832*rr) + P0*P4*P9*(-1028162716195651584 - 
    558453214888689664*rr) + P0*P7*P9*(133130778151747584 - 
    319865134867021824*rr) + P2*P9^2*(-279916345183698944 - 
    111222337881243648*rr) + P1*P4*P5*(1393255429597667328 - 
    89232162795757568*rr) + P2*P6*P9*(-1111004794578796544 - 
    14853990879592448*rr) + P0*P2*P5*(549799286327424 - 
    3295723001050752*rr) + P0*P2*P8*(2652399702679552 - 
    1310457147564032*rr) + P0*P1^2*(60374296026590 - 6127817791270*rr) + 
  P1*P2^2*(17267371386944 - 4613763723072*rr) + 
  P0^2*P3*(9110050617955 + 1042140121673*rr) + 
  P1*P3*P9*(-7744272001908736 + 5419930068500480*rr) + 
  P1*P3*P6*(10744095256229888 + 11922258499971072*rr) + 
  P4^3*(670304797596844032 + 86133925893636096*rr) + 
  P1*P4*P8*(394421591209934848 + 165621166985183232*rr) + 
  P8^2*P9*(3730774482122440704 + 1196663513133613056*rr), 
 2199749105025024*P5*P6*P8 + P1*P4*P8*(-17809009541120 - 25631040471040*rr) + 
  P1*P4*P5*(-151775750217728 - 23397921464320*rr) + 
  P1*P3*P6*(493436991488 - 1254676371456*rr) + 
  P1*P3*P9*(1321956163584 - 352790855680*rr) + 
  P0*P1^2*(-5899780530 - 516877270*rr) + 
  P1*P2^2*(-2411021760 - 329349440*rr) + 
  P0^2*P3*(-883213765 - 184661295*rr) + 
  P0*P2*P8*(-398996168704 + 33157603328*rr) + 
  P0*P2*P5*(-585148584832 + 238432892288*rr) + 
  P2*P9^2*(11012572971008 + 15823959752704*rr) + 
  P2*P6*P9*(97742758084608 + 23169790377984*rr) + 
  P0*P7*P9*(-53187605692416 + 24807831240704*rr) + 
  P0*P6*P7*(-34606203666432 + 66460035710976*rr) + 
  P0*P4*P9*(16672053755904 + 66712273059840*rr) + 
  P0*P4*P6*(154198221195264 + 111153272068096*rr) + 
  P5*P8*P9*(-1283186977931264 + 1754561786150912*rr) + 
  P5^2*P9*(2199749105025024 + 3770998465757184*rr), 
 137484319064064*P5^2*P6 + P5^2*P9*(137484319064064 - 98203085045760*rr) + 
  P5*P8*P9*(114570265886720 - 29460925513728*rr) + 
  P0*P4*P6*(628821055488 - 3727354198016*rr) + 
  P0*P4*P9*(2214248742912 - 1815982145536*rr) + 
  P0*P6*P7*(3572494368768 - 1515573608448*rr) + 
  P2*P6*P9*(-1679047000064 - 1245175611392*rr) + 
  P2*P9^2*(376550981632 - 522938482688*rr) + 
  P0*P7*P9*(2372623925248 - 333781139456*rr) + 
  P0*P2*P5*(24366989696 - 1307822976*rr) + P0^2*P3*(24743033 + 9944011*rr) + 
  P1*P2^2*(37412032 + 31567424*rr) + P0*P1^2*(134874810 + 44027886*rr) + 
  P0*P2*P8*(9823199232 + 1965875200*rr) + 
  P1*P3*P9*(-48582180864 + 2792374272*rr) + 
  P1*P3*P6*(-60718995456 + 31490766848*rr) + 
  P1*P4*P8*(-567912955904 + 880088711168*rr) + 
  P1*P4*P5*(3278279467008 + 1669987344384*rr), 
 157124936073216*P4*P7^2 + P5^2*P9*(34371079766016 - 54011696775168*rr) + 
  P5*P8*P9*(45828106354688 - 19640617009152*rr) + 
  P2*P6*P9*(-1422868873216 - 670648762368*rr) + 
  P2*P9^2*(49383735296 - 303357231104*rr) + 
  P0*P4*P9*(-5409310277632 - 159697960960*rr) + 
  P0*P6*P7*(275468648448 - 157741350912*rr) + 
  P1*P3*P6*(-44694825984 - 62522344448*rr) + 
  P0*P7*P9*(342599663616 - 58643185664*rr) + 
  P1*P3*P9*(35101622272 - 29238444032*rr) + 
  P0*P2*P5*(36142604416 - 24665501312*rr) + 
  P0*P2*P8*(38797467648 - 4352958464*rr) + 
  P1*P2^2*(590748032 - 50275200*rr) + P0^2*P3*(-26405477 - 10960655*rr) + 
  P0*P1^2*(-28517594 + 84634546*rr) + 
  P1*P4*P8*(2285761462272 + 2793708453888*rr) + 
  P0*P4*P6*(-6923242469376 + 3023257049088*rr) + 
  P1*P4*P5*(17089452417024 + 4388862353408*rr) + 
  P4^3*(-397722494435328 + 220956941352960*rr), 
 102294880256*P4^2*P7 + P4^3*(191802900480 - 38360580096*rr) + 
  P1*P4*P5*(-1226326016 - 1143652352*rr) + 
  P1*P4*P8*(220463104 - 440926208*rr) + 
  P0*P4*P6*(1687059456 - 202378240*rr) + P0*P2*P8*(-6414336 - 950272*rr) + 
  P1*P2^2*(-89600 - 21248*rr) + P0*P1^2*(29792 - 8544*rr) + 
  P0^2*P3*(483 + 3529*rr) + P1*P3*P9*(-12947456 + 1781760*rr) + 
  P0*P2*P5*(-11948928 + 2045312*rr) + P1*P3*P6*(-14818304 + 9829376*rr) + 
  P0*P4*P9*(716505088 + 165347328*rr), 1702887424*P3^2*P8 + 
  P0*P4*P6*(-584767395840 - 1017447974912*rr) + 
  P0*P4*P9*(493007765504 - 549206851584*rr) + 
  P0*P6*P7*(762935377920 - 480453722112*rr) + 
  P0*P7*P9*(598154412032 - 136611102720*rr) + 
  P1*P4*P8*(-82802900992 - 23627563008*rr) + 
  P0*P2*P5*(4094428800 - 3768351872*rr) + 
  P0*P2*P8*(5033828352 - 901095424*rr) + P0^2*P3*(-12715241 + 2504677*rr) + 
  P1*P2^2*(27293504 + 3448256*rr) + P0*P1^2*(37779686 + 13954290*rr) + 
  P1*P3*P9*(-9821536256 + 1476247552*rr) + 
  P1*P3*P6*(-9405376512 + 6276843520*rr) + 
  P2*P9^2*(32354861056 + 15325986816*rr) + 
  P2*P6*P9*(100896079872 + 16603152384*rr) + 
  P1*P4*P5*(-25418588160 + 74502987776*rr), 
 207872*P3^2*P5 + P1*P4*P5*(-3325952 - 6651904*rr) + 
  P1*P3*P6*(987392 - 230144*rr) + P0*P2*P8*(-311808 - 14848*rr) + 
  P0*P1^2*(-882 - 1078*rr) + P1*P2^2*(-1232 - 784*rr) + 
  P0^2*P3*(483 + 49*rr) + P1*P3*P9*(623616 + 29696*rr) + 
  P0*P2*P5*(-519680 + 141056*rr) + P0*P7*P9*(-40861696 + 950272*rr) + 
  P0*P6*P7*(-74121216 + 17104896*rr) + P0*P4*P9*(-64143360 + 23281664*rr) + 
  P0*P4*P6*(-45434880 + 58976256*rr), 21164457984*P2*P6^2 - 
  881852416*P0*P7*P9 + P1*P4*P5*(5063761920 - 2225299456*rr) + 
  P1*P4*P8*(3086483456 - 440926208*rr) + P0*P4*P6*(335861760 - 39614464*rr) + 
  P0*P2*P5*(24762752 - 7435136*rr) + P1*P2^2*(317632 - 50624*rr) + 
  P0^2*P3*(-32935 - 26901*rr) + P0*P1^2*(-46214 - 3794*rr) + 
  P0*P2*P8*(19955712 + 1425408*rr) + P1*P3*P9*(16629760 + 8077312*rr) + 
  P1*P3*P6*(56125440 + 13481984*rr) + P0*P6*P7*(-1653473280 + 330694656*rr) + 
  P0*P4*P9*(-303136768 + 413368320*rr) + 
  P2*P9^2*(-440926208 + 1322778624*rr) + 
  P2*P6*P9*(11464081408 + 4409262080*rr), 212860928*P2*P3*P7 + 
  P1*P4*P5*(-65080565760 - 17373585408*rr) + 
  P1*P4*P8*(-18518900736 - 13227786240*rr) + 
  P0*P6*P7*(-7902461952 - 2907832320*rr) + 
  P0*P7*P9*(-1596456960 - 1870135296*rr) + 
  P0*P4*P6*(-11415914496 - 1434851328*rr) + 
  P0*P2*P8*(14966784 - 46325760*rr) + P0*P2*P5*(-113368192 - 33047936*rr) + 
  P1*P2^2*(-2895424 - 1991360*rr) + P0*P1^2*(1429554 - 264362*rr) + 
  P0^2*P3*(-640059 + 139055*rr) + P1*P3*P9*(-89800704 + 49889280*rr) + 
  P0*P4*P9*(-6685163520 + 105480192*rr) + 
  P1*P3*P6*(190826496 + 160061440*rr) + 
  P2*P9^2*(-20434649088 + 1459617792*rr) + 
  P2*P6*P9*(-34483470336 + 10399776768*rr), 
 53215232*P2*P3*P4 + P2*P6*P9*(5108662272 - 364904448*rr) + 
  P1*P3*P6*(11225088 - 19539968*rr) + P1*P3*P9*(16629760 - 3325952*rr) + 
  1763704832*P1*P4*P8*rr + P0*P1^2*(-166558 + 7910*rr) + 
  P0^2*P3*(62909 + 7959*rr) + P1*P2^2*(-38976 + 298816*rr) + 
  P0*P2*P8*(-8314880 + 4513792*rr) + P0*P2*P5*(12810112 + 5527168*rr) + 
  P0*P4*P9*(711753728 + 128286720*rr) + 
  P0*P7*P9*(-106430464 + 228065280*rr) + 
  P2*P9^2*(2341470208 + 273678336*rr) + P0*P4*P6*(979908608 + 387295232*rr) + 
  P0*P6*P7*(399114240 + 467533824*rr) + 
  P1*P4*P5*(4245577728 + 3165593600*rr), 21672404975616*P1*P7*P8 + 
  P2*P6*P9*(72380682600448 - 23229756342272*rr) + 
  P1*P4*P8*(21948424781824 - 22791475691520*rr) + 
  P1*P4*P5*(-18924270379008 - 8487202562048*rr) + 
  P0*P4*P6*(57413065271296 - 5637546428416*rr) + 
  P1*P3*P6*(-704205776896 - 392098560000*rr) + 
  P1*P3*P9*(277841002496 - 245697101824*rr) + 
  P0*P2*P5*(-218771942784 - 53735643264*rr) + 
  P0*P2*P8*(-5618720768 - 41859719168*rr) + 
  P1*P2^2*(4676103488 - 878280768*rr) + P0^2*P3*(-811698209 + 272124221*rr) + 
  P0*P1^2*(296045750 + 650638946*rr) + 
  P2*P9^2*(34491011694592 + 1206374105088*rr) + 
  P0*P4*P9*(29518549057536 + 2473623584768*rr) + 
  P0*P6*P7*(28489013919744 + 5200834854912*rr) + 
  P0*P7*P9*(5676043075584 + 5895624327168*rr) + 
  P5*P8*P9*(2001085392748544 + 859672064032768*rr) + 
  P5^2*P9*(6008674279489536 + 861478097780736*rr), 
 1354525310976*P1*P5*P7 + P5^2*P9*(-102943923634176 - 48762911195136*rr) + 
  P5*P8*P9*(-14448269983744 - 28896539967488*rr) + 
  P0*P4*P6*(-1369060374528 - 365756901376*rr) + 
  P1*P4*P5*(1960116789248 - 361621495808*rr) + 
  P0*P6*P7*(-261579472896 - 329702572032*rr) + 
  P2*P9^2*(-726646390784 - 204589760512*rr) + 
  P0*P4*P9*(-567720050688 - 203129192448*rr) + 
  P0*P7*P9*(83335053312 - 159174361088*rr) + 
  P0*P1^2*(29270766 - 20808182*rr) + P1*P2^2*(-149252544 - 7955776*rr) + 
  P0^2*P3*(32961355 + 293889*rr) + P0*P2*P8*(-1573412864 + 563273728*rr) + 
  P0*P2*P5*(1428128896 + 1749892480*rr) + 
  P1*P3*P9*(-15851962368 + 5096783872*rr) + 
  P1*P3*P6*(4338644992 + 14173366272*rr) + 
  P2*P6*P9*(-2492114927616 + 142860091392*rr) + 
  P1*P4*P8*(-270728691712 + 344804294656*rr), 156336856315723776*P6^2*P7 + 
  P4*P6*P9*(55156990254514176 - 24979182219952128*rr) + 
  P2*P8*P9*(-846295244734464 - 129613786251264*rr) + 
  P1*P2*P4*(45048673764864 - 42225359171072*rr) + 
  P1*P2*P7*(57832950497280 - 11122655330304*rr) + 
  P1*P3*P5*(14594632369408 - 3916838293760*rr) + 
  P0*P2^2*(-326789974840 - 84549631656*rr) + 
  P0^2*P1*(40552293523 - 41122948391*rr) + 
  P0*P3*P9*(-37773244708864 + 7730648676352*rr) + 
  P1^2*P9*(-15539832225792 + 11516085518336*rr) + 
  P0*P3*P6*(-39369717337216 + 27316664871552*rr) + 
  P1^2*P6*(26321104931072 + 27689868360448*rr) + 
  P2*P5*P9*(-1512302817837056 + 457634445262848*rr) + 
  P0*P7*P8*(-4299777016070144 + 1001293593706496*rr) + 
  P0*P4*P8*(-5682191350628352 + 3621122356543488*rr) + 
  P0*P5*P7*(-3397945131270144 + 3942649054363648*rr) + 
  P0*P4*P5*(3448072202702848 + 7692625395183616*rr) + 
  P6*P7*P9*(65140356798218240 + 13028071359643648*rr), 
 364785998070022144*P5*P8^2 + P4*P6*P9*(-11207548313067323392 - 
    16490779179864293376*rr) + P4*P9^2*(6566147965260398592 - 
    8978202319845851136*rr) + P6*P7*P9*(11256253654732111872 - 
    8040181181951508480*rr) + P7*P9^2*(9380211378943426560 - 
    2412054354585452544*rr) + P2*P5*P9*(36372730839531520 - 
    45906278685704192*rr) + P0*P7*P8*(-245099750049710080 - 
    24893074622644224*rr) + P2*P8*P9*(79288975976562688 - 
    12878049744781312*rr) + P0*P3*P9*(-2521710071670272 - 
    245297329238528*rr) + P0*P2^2*(3455563578271 - 7516563044739*rr) + 
  P0^2*P1*(5737705058645 - 1244838281505*rr) + 
  P1*P2*P4*(6363602219118144 + 148600469676736*rr) + 
  P1*P3*P5*(414024569771456 + 370950498560320*rr) + 
  P0*P3*P6*(-4275540535691264 + 520188479440896*rr) + 
  P1^2*P9*(-2058292224407552 + 647779094910976*rr) + 
  P1*P2*P7*(2542435338182656 + 892092238471168*rr) + 
  P1^2*P6*(-1931697997429760 + 1984541117762560*rr) + 
  P0*P4*P8*(-525146865052393472 + 45550872685518848*rr) + 
  P0*P5*P7*(-509511772341239808 + 78347398204194816*rr) + 
  P0*P4*P5*(-597304382164860160 + 295643415777224960*rr), 
 5012449132544*P5^2*P8 + P0*P4*P5*(6551043050496 - 842305985536*rr) + 
  P2*P8*P9*(-562511609856 - 16204038144*rr) + 
  P1*P2*P4*(-37780943872 - 10950073344*rr) + 
  P1*P2*P7*(-5994196992 - 9496424448*rr) + 
  P1^2*P6*(28532302848 - 9350706176*rr) + 
  P1*P3*P5*(593682432 - 2778832896*rr) + 
  P1^2*P9*(17440045056 - 1133733888*rr) + P0^2*P1*(-44520371 - 876281*rr) + 
  P0*P2^2*(-97631324 + 41391084*rr) + 
  P0*P3*P6*(30633706880 + 2844182656*rr) + 
  P0*P3*P9*(12541125632 + 4920538112*rr) + 
  P2*P5*P9*(-547657908224 + 227821060096*rr) + 
  P0*P5*P7*(3807948963840 + 286050877440*rr) + 
  P0*P7*P8*(1186752888832 + 512135790592*rr) + 
  P0*P4*P8*(3569518116864 + 515222274048*rr) + 
  P7*P9^2*(-73038544502784 + 3068846407680*rr) + 
  P6*P7*P9*(-128891549122560 + 33143541202944*rr) + 
  P4*P9^2*(-109557816754176 + 43884503629824*rr) + 
  P4*P6*P9*(-67668063289344 + 107256181948416*rr), 
 313278070784*P5^3 + P4*P6*P9*(5672570781696 - 2440691908608*rr) + 
  P4*P9^2*(4453024006144 - 572211986432*rr) + 
  P6*P7*P9*(4564909031424 - 191802900480*rr) + 
  P0*P4*P8*(-69445877760 - 37699190784*rr) + 
  P0*P5*P7*(-86710894592 - 32973012992*rr) + 
  P0*P4*P5*(-210652495872 - 22049755136*rr) + 
  P0*P7*P8*(-6944587776 - 21495152640*rr) + 
  P2*P5*P9*(21780204544 - 3418039296*rr) + 
  P0*P3*P6*(-691421248 - 272299328*rr) + 
  P0*P3*P9*(-113790432 - 209281632*rr) + P1^2*P9*(-496593216 - 69676096*rr) + 
  P0*P2^2*(4588556 - 486276*rr) + P0^2*P1*(1089907 + 298613*rr) + 
  P1*P3*P5*(-124411392 + 74002432*rr) + P1^2*P6*(-1136384256 + 89021184*rr) + 
  P1*P2*P7*(-304532480 + 301622272*rr) + 
  P1*P2*P4*(485952768 + 566814976*rr) + 
  P2*P8*P9*(14057967616 + 3351728128*rr) + 
  P7*P9^2*(2013930455040 + 300491210752*rr), 814254459977728*P4*P6^2 + 
  P0*P4*P5*(25679240939520 - 16714532517888*rr) + 
  P0*P5*P7*(22947570458624 - 5387367309312*rr) + 
  P0*P4*P8*(25818868146176 - 3491012583424*rr) + 
  P2*P5*P9*(4885553670144 - 294096058368*rr) + 
  P1^2*P6*(79058814464 - 56134066688*rr) + 
  P0*P3*P6*(180921291264 - 25235037184*rr) + 
  P1*P2*P7*(-153782874112 - 7424356352*rr) + 
  P1^2*P9*(77996042880 - 5968342912*rr) + 
  P0^2*P1*(-260617525 + 44812929*rr) + P0*P2^2*(286605116 + 338569140*rr) + 
  P1*P3*P5*(-41802955264 + 1958777856*rr) + 
  P0*P3*P9*(97325111744 + 8843303616*rr) + 
  P1*P2*P4*(-240436863744 + 61439012096*rr) + 
  P2*P8*P9*(1442786336768 + 648595562496*rr) + 
  P0*P7*P8*(12300118835200 + 692571062272*rr) + 
  P4*P6*P9*(143682749464576 + 98123167170560*rr), 
 449243839987712*P3*P7^2 + P0*P7*P8*(-3737307096547328 - 
    1206635179016192*rr) + P0*P4*P8*(-10908438846898176 - 
    886506882465792*rr) + P2*P8*P9*(-226226891390976 - 589155016900608*rr) + 
  P2*P5*P9*(-3103572037730304 - 388898329460736*rr) + 
  P0*P5*P7*(-10713941484371968 - 67445741453312*rr) + 
  P0*P3*P9*(-31070968750080 - 10471864164352*rr) + 
  P0*P3*P6*(-83085285334016 - 5286669865984*rr) + 
  P0*P2^2*(78259171242 - 138621916482*rr) + 
  P0^2*P1*(70852363995 + 5447514289*rr) + 
  P1*P3*P5*(36304012064768 + 1487498356736*rr) + 
  P1*P2*P4*(119100336402432 + 3822757171200*rr) + 
  P1^2*P9*(-15141768986624 + 5167835709440*rr) + 
  P1*P2*P7*(36626713804800 + 16614396002304*rr) + 
  P1^2*P6*(-10074113052416 + 24255477199616*rr) + 
  P0*P4*P5*(-19514745392254976 + 3633331308302336*rr) + 
  P4*P6*P9*(91176992942063616 + 16032330896375808*rr), 
 56155479998464*P3*P4*P7 + P4*P6*P9*(-3579777587871744 - 
    1784777577332736*rr) + P1*P2*P4*(-4867324335104 - 1838733884416*rr) + 
  P1*P2*P7*(29973479424 - 1246861393920*rr) + 
  P1^2*P6*(3465039986688 - 1200836395008*rr) + 
  P1*P3*P5*(-1392979737856 - 512843765504*rr) + 
  P1^2*P9*(1604169842688 - 45876281344*rr) + 
  P0^2*P1*(-3930959543 - 697845701*rr) + 
  P0*P2^2*(-15883502768 + 5794838000*rr) + 
  P0*P3*P9*(588703897600 + 852676749312*rr) + 
  P0*P3*P6*(3419953069568 + 1255540480512*rr) + 
  P2*P8*P9*(-31176569389056 + 33041687248896*rr) + 
  P2*P5*P9*(131592860729344 + 56214738960384*rr) + 
  P0*P4*P5*(1243170347358208 + 72902398855168*rr) + 
  P0*P7*P8*(69553342119936 + 105095400259584*rr) + 
  P0*P5*P7*(506021242601472 + 137114043678720*rr) + 
  P0*P4*P8*(442631284850688 + 179943779598336*rr), 
 3509717499904*P3*P4^2 + P0*P4*P5*(-25714632157184 - 10069988136960*rr) + 
  P0*P4*P8*(-2061812285440 - 7198878187520*rr) + 
  P0*P5*P7*(-5395117965312 - 6655725993984*rr) + 
  P0*P7*P8*(3351590338560 - 2943513133056*rr) + 
  P2*P5*P9*(-1200907309056 - 2235030835200*rr) + 
  P2*P8*P9*(2016534675456 - 698082639872*rr) + 
  P0*P3*P6*(-20042680448 - 52005673088*rr) + 
  P0*P3*P9*(26314490496 - 23537862528*rr) + 
  P1^2*P9*(-42187154688 - 13463728384*rr) + 
  P0*P2^2*(644516152 - 31077032*rr) + P1^2*P6*(-154817037312 - 12383232*rr) + 
  P0^2*P1*(91227689 + 44362003*rr) + P1*P3*P5*(8477591808 + 19152754432*rr) + 
  P1*P2*P7*(-65149163520 + 28532213760*rr) + 
  P1*P2*P4*(17641057280 + 78119455744*rr) + 
  P4*P6*P9*(28153358843904 + 65123257679872*rr), 
 112310959996928*P2*P6*P8 + P0*P4*P5*(48191354480640 - 525749487339520*rr) + 
  P0*P5*P7*(385035485184000 - 246758548045824*rr) + 
  P0*P4*P8*(522474704338944 - 209757704552448*rr) + 
  P4*P6*P9*(-283808326746112 - 156595824623616*rr) + 
  P0*P7*P8*(329610251206656 - 43262250319872*rr) + 
  P2*P5*P9*(-3864942477312 - 17128998699008*rr) + 
  P0*P3*P6*(2642506488832 - 1515255712768*rr) + 
  P1^2*P6*(-915380981760 - 849631899648*rr) + 
  P1^2*P9*(902841311232 - 370722250752*rr) + 
  P0*P3*P9*(2430310127616 - 320391034880*rr) + 
  P0^2*P1*(-4388648789 + 1982352673*rr) + 
  P0*P2^2*(17996294288 + 7230778800*rr) + 
  P1*P3*P5*(-874112621312 + 59904397056*rr) + 
  P1*P2*P7*(-5367394729984 + 421544460288*rr) + 
  P1*P2*P4*(-6432370796544 + 2946269218816*rr) + 
  P2*P8*P9*(36713720709120 + 11639129112576*rr), 
 48226304*P2*P5*P6 + P0*P7*P8*(-73170944 - 8552448*rr) + 
  P1*P2*P4*(2130688 - 155904*rr) + P0*P3*P9*(-532672 - 64960*rr) + 
  P0*P2^2*(-441 - 2163*rr) + P0^2*P1*(1470 - 98*rr) + 
  P1^2*P9*(-285824 + 25984*rr) + P1*P3*P5*(181888 + 25984*rr) + 
  P0*P3*P6*(-987392 + 129920*rr) + P1^2*P6*(-103936 + 207872*rr) + 
  P1*P2*P7*(1039360 + 207872*rr) + P2*P5*P9*(10393600 + 8730624*rr) + 
  P0*P4*P8*(-159645696 + 11403264*rr) + P0*P5*P7*(-152993792 + 24707072*rr) + 
  P0*P4*P5*(-181264384 + 88731648*rr), 
 25984*P2*P3^2 + P0*P4*P5*(-192452608 - 723142656*rr) + 
  P0*P5*P7*(446889984 - 366280704*rr) + P0*P4*P8*(629932032 - 313786368*rr) + 
  P0*P7*P8*(445513728 - 78249984*rr) + P2*P5*P9*(-7454720 - 38191104*rr) + 
  P0*P3*P6*(3584000 - 2572288*rr) + P0*P3*P9*(3845632 - 489984*rr) + 
  P1*P3*P5*(-589568 - 191744*rr) + P0^2*P1*(-9737 + 1029*rr) + 
  P0*P2^2*(25088 + 11200*rr) + P1^2*P9*(1168384 + 50176*rr) + 
  P1*P2*P7*(-7311360 + 700416*rr) + P1*P2*P4*(-8365056 + 4205568*rr), 
 13303808*P1*P3*P8 + P0*P4*P8*(-1552416768 - 504889344*rr) + 
  P0*P5*P7*(-1846935552 - 375521280*rr) + 
  P0*P7*P8*(-352321536 - 339738624*rr) + P1*P3*P5*(23878400 - 4574976*rr) + 
  P0*P3*P6*(-10370304 - 3643136*rr) + P0*P3*P9*(-2078720 - 2910208*rr) + 
  P1^2*P9*(401408 - 860160*rr) + P0*P2^2*(77616 - 14448*rr) + 
  P0^2*P1*(-1127 + 13867*rr) + P2*P5*P9*(-199098368 + 917504*rr) + 
  P1*P2*P7*(2752512 + 5505024*rr) + P1*P2*P4*(25181184 + 6501376*rr) + 
  P0*P4*P5*(-3776088064 + 55404544*rr)];

I:=Ideal(Gens);
HilbertPolynomial(I);

for a1:=0 to p-1 do
a1;
for a2:=0 to p-1 do
a2;
for a3:=0 to p-1 do

cut:= P0 + a1*(P1+P2+P3) + a2*(P4+P5+P6) + a3*(P7+P8+P9);

if not(IsDomain(RR/(I+Ideal(cut)))) then
if not(IsRadical(I+Ideal(cut))) then
[a1,a2,a3];
end if;  
end if;

end for;
end for;
end for;







==> Simplifying_Keum's_FPP/KeumTorsionPoints.txt <==
p:=43;
FF:=FiniteField(p);
rr:=6;
RR<P0,P1,P2,P3,P4,P5,P6,P7,P8,P9>:=PolynomialRing(FF,10,"grevlex");
Gens:=
[646391875013393252352*P6*P7*P8 + P4*P8*P9*(196727961960597946368 - 
    112415978263198826496*rr) + P3*P9^2*(6617158203262107648 - 
    3134443359439945728*rr) + P3*P6*P9*(-9370792730845249536 - 
    1411262457741574144*rr) + P2*P8^2*(8419084578978791424 - 
    1029672214695247872*rr) + P1^2*P5*(1035546534739390464 - 
    734322479972511744*rr) + P1^2*P8*(891670344386805760 - 
    167451373579337728*rr) + P0*P2*P7*(-446568399019180032 - 
    72824241251942400*rr) + P0^3*(748079832029943 - 639911252440187*rr) + 
  P1*P2*P3*(-1826477246901440 + 3180859215049152*rr) + 
  P2^2*P9*(-121971538236047360 + 22028918576021504*rr) + 
  P0*P2*P4*(-1041980539128707584 + 40849725001650688*rr) + 
  P0*P3*P8*(-324168304823566336 + 42678586846937088*rr) + 
  P0*P1*P6*(153353629053427712 + 78718457543745536*rr) + 
  P0*P3*P5*(-416141274948372736 + 131497422746780928*rr) + 
  P0*P1*P9*(-114584054249340928 + 140946650005356544*rr) + 
  P1*P4^2*(4098907574930079744 + 1372118575571566592*rr) + 
  P7*P8*P9*(269329947922247188480 + 53865989584449437696*rr) + 
  P4*P5*P9*(-714017111937348796416 + 260840199563828527104*rr), 
 54890614386327552*P5*P6*P7 + P4*P5*P9*(54890614386327552 - 
    13722653596581888*rr) + P1*P4^2*(-2061382823313408 - 
    435363152265216*rr) + P0*P2*P4*(41815324271616 - 11909835265024*rr) + 
  P2^2*P9*(-1330874703872 - 3961217146880*rr) + 
  P0*P1*P9*(-10129601728512 - 256993103872*rr) + 
  P0^3*(-41917302665 + 8743104517*rr) + 
  P1*P2*P3*(-361541448576 + 128814863744*rr) + 
  P0*P3*P8*(887390601216 + 630774398976*rr) + 
  P0*P2*P7*(25916180512768 + 668130066432*rr) + 
  P0*P3*P5*(3265138890496 + 1620352328960*rr) + 
  P0*P1*P6*(-3118986737664 + 9223769020416*rr) + 
  P1^2*P8*(-25683999129600 + 18232228380672*rr) + 
  P1^2*P5*(17571269556736 + 51468227767808*rr) + 
  P3*P9^2*(-389400012259328 + 64078483030016*rr) + 
  P3*P6*P9*(-256964408508416 + 316809779478528*rr) + 
  P5*P7*P9*(22871089327636480 + 4574217865527296*rr), 
 10099873047084269568*P4*P6*P8 + P3*P6*P9*(115262425234145280 - 
    26942886329712640*rr) + P1*P4^2*(-16413212021391360 - 
    13355815199670272*rr) + P2*P8^2*(-64196781767917568 - 
    4258754564456448*rr) + P0*P3*P5*(4836376883948288 - 874135662698240*rr) + 
  P0*P1*P6*(-52556595388416 - 812196271792128*rr) + 
  P0*P1*P9*(1936269672071168 - 710638698315776*rr) + 
  P1^2*P8*(-5997193501802496 - 231534147207168*rr) + 
  P1*P2*P3*(36130130627136 - 20853263206720*rr) + 
  P0^3*(-9758194894805 + 3718159416993*rr) + 
  P0*P3*P8*(3157360171614208 + 53847883186176*rr) + 
  P2^2*P9*(1350017546551296 + 174825360883712*rr) + 
  P0*P2*P4*(7211711993884160 + 596871964510720*rr) + 
  P0*P2*P7*(2539009619263488 + 868229149360128*rr) + 
  P1^2*P5*(-13038448831270912 + 2513071136460800*rr) + 
  P4*P8*P9*(1902874632059355136 + 1317374745271861248*rr) + 
  P4*P5*P9*(7025998641449926656 + 1756499660362481664*rr), 
 1143554466381824*P4*P5*P6 + P3*P6*P9*(-264665956352 - 656649355264*rr) + 
  P1^2*P5*(401316851712 - 435758985216*rr) + 
  P1^2*P8*(372596424704 - 117437939712*rr) + 
  P0*P1*P6*(106137780224 - 74375888896*rr) + 
  P0*P2*P7*(-246964408320 - 47786921984*rr) + 
  P0*P3*P8*(-41921130496 - 11497697280*rr) + 
  P0*P3*P5*(-106064349440 - 5083650816*rr) + 
  P1*P2*P3*(4760320320 - 302621760*rr) + P0^3*(490662067 - 35663047*rr) + 
  P0*P1*P9*(87440109568 + 15754915840*rr) + 
  P2^2*P9*(-43235713024 + 25658056704*rr) + 
  P0*P2*P4*(-559846586880 + 49203139072*rr) + 
  P1*P4^2*(12603076476928 + 7357983653888*rr), 
 1408318308352*P3*P6^2 + P1^2*P5*(-16200593408 - 29256142848*rr) + 
  P1^2*P8*(12539789312 - 12513181696*rr) + 
  P0*P1*P6*(2128371712 - 6716284928*rr) + 
  P0*P3*P5*(-11296499456 - 2018563328*rr) + 
  P0*P3*P8*(-2957246464 - 1691484160*rr) + 
  P0*P2*P7*(-17392828416 - 1067155456*rr) + 
  P1*P2*P3*(193054400 - 43055040*rr) + P0^3*(30219721 - 6838597*rr) + 
  P0*P1*P9*(7957102592 + 110706688*rr) + 
  P2^2*P9*(1237254144 + 1273364480*rr) + 
  P0*P2*P4*(-31316198912 + 6349286912*rr) + 
  P3*P6*P9*(525584039936 + 166670106624*rr) + 
  P1*P4^2*(1144120836096 + 278858268672*rr), 
 169969451008*P3^2*P7 + P3*P6*P9*(756188446720 - 2348813910016*rr) + 
  P1^2*P5*(2481355591680 - 1349799727104*rr) + 
  P0*P1*P6*(842146013184 - 489542836224*rr) + 
  P0*P2*P7*(-471274094592 - 332291112960*rr) + 
  P0*P3*P5*(-61546793728 - 328630583552*rr) + 
  P0*P2*P4*(-1756078231040 - 306671200768*rr) + 
  P1^2*P8*(1746005065728 - 268028018688*rr) + 
  P0*P3*P8*(140262047744 - 133541724160*rr) + 
  P1*P2*P3*(10082620352 - 219077824*rr) + P0^3*(2193436077 + 542741479*rr) + 
  P0*P1*P9*(515033645056 + 6800621568*rr) + 
  P2^2*P9*(-43403673600 + 72379367424*rr) + 
  P1*P4^2*(24592907272192 + 29808678502400*rr), 
 10623090688*P3^2*P4 + P1*P4^2*(747401281536 - 844173180928*rr) + 
  P1^2*P8*(-52722991104 - 4817879040*rr) + 
  P0*P1*P9*(-9994485760 - 4077142016*rr) + 
  P2^2*P9*(4403560448 - 1277165568*rr) + 
  P1*P2*P3*(-230076224 - 51459520*rr) + P0^3*(-27539239 - 24109589*rr) + 
  P0*P3*P8*(-8624193536 + 2636529664*rr) + 
  P0*P1*P6*(-40734597120 + 4252704768*rr) + 
  P0*P3*P5*(-9378612992 + 8104446720*rr) + 
  P0*P2*P7*(-2913533952 + 10610737152*rr) + 
  P1^2*P5*(-116947955712 + 15554408448*rr) + 
  P0*P2*P4*(28728637952 + 17738771968*rr) + 
  P3*P6*P9*(-23840423936 + 44913655808*rr), 157731650535424*P2*P5*P8 + 
  P3*P6*P9*(145740662308864 - 13453981384704*rr) + 
  P1^2*P5*(-12760649273344 - 10537498619904*rr) + 
  P1^2*P8*(1256717615104 - 4789441200128*rr) + 
  P0*P1*P6*(2176549552128 - 3008467075072*rr) + 
  P0*P3*P5*(1343923089152 - 230732567296*rr) + 
  P0*P1*P9*(5160463974400 - 224475627520*rr) + 
  P1*P2*P3*(169229435200 - 20362183744*rr) + 
  P0^3*(-2525033553 + 175248045*rr) + 
  P0*P3*P8*(1363414155264 + 116980383744*rr) + 
  P0*P2*P7*(-4837583880192 + 586355834880*rr) + 
  P2^2*P9*(445444751360 + 855481417728*rr) + 
  P0*P2*P4*(-6262748387840 + 3764916089344*rr) + 
  P1*P4^2*(337247122587648 + 137297393909760*rr), 
 9858228158464*P2*P5^2 + P1*P4^2*(-2893385334784 - 6192450338816*rr) + 
  P3*P6*P9*(-3700693663744 - 817918115840*rr) + 
  P0*P2*P4*(427713789440 - 51728041472*rr) + 
  P0*P1*P9*(-144928358400 - 26356269056*rr) + 
  P2^2*P9*(19895844864 - 20694073344*rr) + 
  P1*P2*P3*(-5094351808 - 776557376*rr) + P0^3*(-89826653 + 25518857*rr) + 
  P0*P3*P8*(-8195145728 + 4815978496*rr) + 
  P0*P3*P5*(39757234944 + 19278620928*rr) + 
  P0*P2*P7*(190151327744 + 26286424064*rr) + 
  P0*P1*P6*(-180702298112 + 80686170112*rr) + 
  P1^2*P8*(-308847902720 + 135487881216*rr) + 
  P1^2*P5*(-199356731392 + 416347066368*rr), 
 1517584384*P2^2*P6 + P0*P2*P4*(195592704 - 481327616*rr) + 
  P0*P3*P5*(-84685568 - 370702592*rr) + P0*P3*P8*(171048960 - 159645696*rr) + 
  P0*P2*P7*(278429696 - 158695424*rr) + P0*P1*P6*(517185536 - 2138112*rr) + 
  P0^3*(1070517 + 544511*rr) + P1*P2*P3*(-8025920 + 3436608*rr) + 
  P0*P1*P9*(-96452608 + 39436288*rr) + P2^2*P9*(476561408 + 111656960*rr) + 
  P1^2*P5*(2557775872 + 281161728*rr) + P1^2*P8*(839090176 + 329744384*rr) + 
  P3*P6*P9*(-12079857664 + 752615424*rr) + 
  P1*P4^2*(-23288315904 + 2614198272*rr), 34610830746058752*P1*P7^2 + 
  P4*P5*P9*(3488122786126233600 - 645708311106158592*rr) + 
  P0*P1*P9*(-186883071033344 - 157833853714432*rr) + 
  P0*P1*P6*(-779543166918656 - 41001399050240*rr) + 
  P1*P2*P3*(464002728896 - 254705126592*rr) + 
  P0^3*(519965588541 - 189847218793*rr) + 8652707686514688*P3*P9^2*rr + 
  P0*P3*P8*(-72945244897280 + 17351406059520*rr) + 
  P2^2*P9*(102486303997952 + 36801589510144*rr) + 
  P0*P3*P5*(-66645167219456 + 73563746793216*rr) + 
  P0*P2*P7*(-605162804871168 + 81287095517184*rr) + 
  P1^2*P8*(-1123971300917248 + 145721248251904*rr) + 
  P0*P2*P4*(-573534401265152 + 377556859733504*rr) + 
  P1^2*P5*(-554085717061632 + 771463953543168*rr) + 
  P3*P6*P9*(34901785163857920 + 6186849473658880*rr) + 
  P1*P4^2*(-17571314131501056 + 42365031434518528*rr) + 
  P5*P7*P9*(2405452736851083264 + 294192061341499392*rr) + 
  P7*P8*P9*(184591097312313344 + 369182194624626688*rr) + 
  P4*P8*P9*(1315211568350232576 + 622994953429057536*rr), 
 22533092933632*P1*P4*P7 + P1*P4^2*(31514181074944 - 10926123876352*rr) + 
  P1^2*P5*(201596760064 - 26825109504*rr) + 
  P0*P2*P4*(218214389248 - 17356406272*rr) + 
  P2^2*P9*(-21093187584 - 14610432000*rr) + P0^3*(-163677633 + 783453*rr) + 
  P1*P2*P3*(-140455616 + 9989056*rr) + 
  P0*P3*P8*(3126394880 + 4164091904*rr) + 
  P0*P3*P5*(19583049472 + 4534467840*rr) + 
  P0*P1*P9*(-20943519744 + 11807604736*rr) + 
  P0*P2*P7*(110223949824 + 20959199232*rr) + 
  P0*P1*P6*(43387875328 + 26139250688*rr) + 
  P1^2*P8*(97370570752 + 36800233472*rr) + 
  P3*P6*P9*(-3077224005632 + 384046727168*rr), 
 2501389701051580416*P7*P8^2 + P4*P8^2*(4690105689471713280 - 
    938021137894342656*rr) + P0*P4*P7*(-720155106264401920 - 
    208639295623485440*rr) + P1*P6^2*(806219942564155392 - 
    138006718931275776*rr) + P0*P7^2*(-75388731897937920 - 
    72909868566577152*rr) + P0*P4^2*(-990083326058558592 - 
    42764932056518016*rr) + P2*P7*P9*(-36950305838989312 - 
    7524834319794176*rr) + P0*P1*P8*(-1018034366671616 - 
    1644067985842432*rr) + P0^2*P6*(-333189560103449 - 876861965771179*rr) + 
  P0^2*P9*(-400343888295904 - 471612226968480*rr) + 
  P2*P4*P9*(-87292503480655872 - 120149615222784*rr) + 
  P0*P1*P5*(-6854711013013164 - 20949914713220*rr) + 
  P1^2*P2*(-33984067341700 - 12482401567244*rr) + 
  P0*P2*P3*(-12539015784757 + 10328001336961*rr) + 
  P3*P8*P9*(-2647707424653312 + 217490599968768*rr) + 
  P1*P3*P7*(-12865848717385216 + 2153859302483456*rr) + 
  P1*P3*P4*(-17385726189136368 + 9784524649146416*rr) + 
  P3*P5*P9*(50189587962200064 + 68113395397361664*rr) + 
  P1*P9^2*(145555004156018688 + 311903580334325760*rr) + 
  P1*P6*P9*(1532650236106006528 + 535215699492151296*rr), 
 78168428157861888*P5*P7*P8 + P1*P6^2*(-1296838968769536 - 
    24629288111698944*rr) + P1*P6*P9*(47840754933899264 - 
    22750018355765248*rr) + P1*P9^2*(21551671002267648 - 
    2274296939937792*rr) + P3*P5*P9*(3226288810622976 - 
    1130967786848256*rr) + P0*P1*P5*(76766554527796 - 36752732330980*rr) + 
  P0*P1*P8*(6675152014720 - 11597045467008*rr) + 
  P0*P2*P3*(802855885601 + 145698612675*rr) + 
  P1^2*P2*(-816324731719 + 185006111115*rr) + 
  P0^2*P6*(5345330198971 + 9354316851537*rr) + 
  P0^2*P9*(-10319351993216 + 12839283119488*rr) + 
  P1*P3*P7*(-9498183356928 + 24075793140224*rr) + 
  P2*P4*P9*(447612247670784 + 28263314817024*rr) + 
  P1*P3*P4*(59783657352608 + 76701444678880*rr) + 
  P2*P7*P9*(49136044998656 + 105291524997120*rr) + 
  P3*P8*P9*(1203802623442944 + 176670313021440*rr) + 
  P0*P7^2*(-968682029973504 + 1064948567113728*rr) + 
  P0*P4^2*(16181013119083008 + 2994426356540928*rr) + 
  P0*P4*P7*(5923012811663360 + 5023197161846784*rr), 
 89508020224*P5^2*P7 + P0*P4^2*(-3508463616 - 3022755840*rr) + 
  P0*P4*P7*(2037561344 - 2626611200*rr) + 
  P1*P9^2*(-11801665536 - 971415552*rr) + 
  P0*P7^2*(1350336512 - 303136768*rr) + P1*P3*P4*(21060032 - 19137216*rr) + 
  P0^2*P6*(4667376 - 8110256*rr) + P0^2*P9*(13576640 - 5677504*rr) + 
  P1*P3*P7*(5768448 - 4001536*rr) + P0*P2*P3*(-198212 - 119196*rr) + 
  P1^2*P2*(448035 + 16009*rr) + P0*P1*P8*(-14603008 + 3155200*rr) + 
  P0*P1*P5*(-63102956 + 8388540*rr) + P3*P5*P9*(-916299776 + 434036736*rr) + 
  P1*P6*P9*(-40434311168 + 6345203712*rr) + 
  P1*P6^2*(-20165915136 + 12847573504*rr), 814254459977728*P4*P5*P8 + 
  P1*P9^2*(-63926997319680 - 24818716606464*rr) + 
  P0*P4*P7*(-11765904009216 - 2483708049408*rr) + 
  P3*P5*P9*(-12539610660864 - 1840315760640*rr) + 
  P3*P8*P9*(-4151320248320 - 1811765788672*rr) + 
  P1*P3*P4*(2461367828416 - 363729019072*rr) + 
  P0^2*P9*(63182655424 - 12053307584*rr) + 
  P0*P2*P3*(-498594019 - 1360589769*rr) + 
  P1^2*P2*(4043802112 + 1278380544*rr) + 
  P0^2*P6*(-67111800609 + 6716512317*rr) + 
  P1*P3*P7*(1035256502784 + 113777298944*rr) + 
  P0*P1*P8*(-296010169728 + 138933459840*rr) + 
  P1*P6*P9*(-325181321584640 + 240118767616*rr) + 
  P0*P1*P5*(-213677266516 + 249030450564*rr) + 
  P0*P4^2*(-29117662630784 + 453880460672*rr) + 
  P2*P4*P9*(-1259188797440 + 585563783168*rr) + 
  P1*P6^2*(-202960212645888 + 95318254712832*rr), 
 2797125632*P4*P5^2 + P1*P6^2*(563214336 - 77506560*rr) + 
  P1*P3*P4*(-3709216 - 520608*rr) + P1*P3*P7*(-889952 - 507616*rr) + 
  P0*P1*P5*(714560 - 298816*rr) + P0*P1*P8*(708064 - 97440*rr) + 
  P1^2*P2*(-1414 - 3262*rr) + P0^2*P9*(-100688 - 464*rr) + 
  P0*P2*P3*(-2324 + 1400*rr) + P0^2*P6*(41615 + 26941*rr) + 
  P0*P4^2*(36169728 + 2583552*rr) + P0*P4*P7*(13563648 + 4090624*rr) + 
  P1*P9^2*(41767424 + 53824000*rr) + P1*P6*P9*(499486720 + 99897344*rr), 
 3509717499904*P3*P6*P8 + P0*P4*P7*(-5465185617920 - 726775568384*rr) + 
  P0^2*P9*(-30063371072 - 13641902528*rr) + 
  P0^2*P6*(-84222704713 - 13142857275*rr) + 
  P1^2*P2*(-862757784 + 66078264*rr) + P0*P2*P3*(-97875624 + 100911272*rr) + 
  P0*P1*P8*(-126094713472 + 15289657472*rr) + 
  P2*P4*P9*(-166766559232 + 27681898496*rr) + 
  P1*P3*P7*(59175026176 + 93485279744*rr) + 
  P0*P1*P5*(-84065701468 + 106295825004*rr) + 
  P1*P3*P4*(360414320000 + 148588171392*rr) + 
  P3*P8*P9*(619322195968 + 422944686080*rr) + 
  P3*P5*P9*(2271458918400 + 560775462912*rr) + 
  P0*P4^2*(-12139944208896 + 718431126016*rr) + 
  P1*P6*P9*(-19048666685440 + 3175626334208*rr) + 
  P1*P6^2*(-27380230907904 + 13097549383680*rr), 
 12056576*P3*P5*P6 + P1*P6^2*(72339456 - 10334208*rr) + 
  P1*P3*P4*(-155904 - 334080*rr) + P1*P3*P7*(129920 - 152192*rr) + 
  P0*P1*P5*(328048 - 131312*rr) + P0*P2*P3*(385 - 161*rr) + 
  P1^2*P2*(1512 + 224*rr) + P0*P1*P8*(207872 + 14848*rr) + 
  P0^2*P9*(12992 + 27840*rr) + P0^2*P6*(79982 + 46922*rr) + 
  P1*P6*P9*(36169728 + 1722368*rr) + P0*P4*P7*(6028288 + 2583552*rr) + 
  P0*P4^2*(18084864 + 2583552*rr), -14*P0*P2*P3 + 28*P3^3 + 
  P0*P4^2*(-505344 - 164352*rr) + P0*P4*P7*(-114688 - 110592*rr) + 
  P1*P6*P9*(-559104 - 108544*rr) + P0^2*P6*(-2317 - 1415*rr) + 
  P0*P1*P8*(-6272 - 1408*rr) + P0^2*P9*(448 - 960*rr) + 
  P0*P1*P5*(-15708 + 1644*rr) + P1*P3*P7*(-4480 + 2176*rr) + 
  P1*P3*P4*(224 + 5088*rr) + P1*P6^2*(-1333248 + 6144*rr), 
 3008329285632*P2*P6*P7 + P3*P5*P9*(-913709334528 - 1163714494464*rr) + 
  P0*P4^2*(-1633046426112 - 779882632704*rr) + 
  P0*P4*P7*(257144375296 - 595961718784*rr) + 
  P3*P8*P9*(298121232384 - 561023483904*rr) + 
  P2*P4*P9*(346071957504 - 215778263040*rr) + 
  P1*P3*P4*(145643492832 - 32699615840*rr) + 
  P0*P1*P5*(-9934993188 - 2525012716*rr) + 
  P0*P2*P3*(57297856 - 95955904*rr) + P1^2*P2*(238750939 + 95870897*rr) + 
  P0^2*P9*(-792901760 + 673271424*rr) + 
  P0^2*P6*(-16351811791 + 2344449523*rr) + 
  P0*P1*P8*(-5348067712 + 2576139136*rr) + 
  P1*P3*P7*(64844497408 + 4582077952*rr) + 
  P2*P7*P9*(1253470535680 + 250694107136*rr) + 
  P1*P6*P9*(2878745206784 + 2037719801856*rr) + 
  P1*P6^2*(10746661742592 + 2741195175936*rr), 
 15668381696*P2*P4*P6 + P1*P6^2*(-12708492288 - 11592397824*rr) + 
  P1*P6*P9*(1467026944 - 5889206784*rr) + 
  P1*P3*P7*(-130083328 - 45123072*rr) + P1*P3*P4*(-457683104 - 4620512*rr) + 
  P0^2*P9*(-2799776 - 1585952*rr) + P1^2*P2*(-201642 - 349266*rr) + 
  P0*P1*P8*(14508352 - 220864*rr) + P0*P2*P3*(-606914 + 155067*rr) + 
  P0^2*P6*(33259723 + 6734177*rr) + P0*P1*P5*(-12644 + 20380852*rr) + 
  P0*P4*P7*(-2368686592 + 964095488*rr) + 
  P3*P8*P9*(-2351462912 + 1088105984*rr) + 
  P2*P4*P9*(5121891840 + 1623762432*rr) + 
  P0*P4^2*(603259392 + 1993210368*rr) + 
  P3*P5*P9*(-1552714752 + 2921997312*rr), 3782023168*P2^2*P8 + 
  P1*P6^2*(-550210160640 - 2290399205376*rr) + 
  P1*P6*P9*(1106811969536 - 1000183848960*rr) + 
  P2*P4*P9*(72755200000 - 20773896192*rr) + 
  P1*P3*P4*(-79358484688 - 19154210928*rr) + 
  P1*P3*P7*(-8637185536 - 12183986688*rr) + 
  P0*P1*P5*(13018351836 - 806416108*rr) + P1^2*P2*(-6399064 - 89171208*rr) + 
  P0^2*P9*(-130277280 - 51584736*rr) + P0*P2*P3*(-103563460 + 27406148*rr) + 
  P0^2*P6*(5782265601 + 476587363*rr) + 
  P0*P1*P8*(11699503872 + 1045425408*rr) + 
  P3*P8*P9*(-68014055424 + 45833281536*rr) + 
  P0*P4*P7*(-1748203520 + 97091606528*rr) + 
  P3*P5*P9*(-7213989888 + 111442673664*rr) + 
  P0*P4^2*(332175064704 + 150669912960*rr), 
 6496*P2^2*P5 + P0*P1*P8*(-6496 - 2784*rr) + P0^2*P6*(-2639 - 1421*rr) + 
  P0*P1*P5*(-8120 - 1160*rr) + P0*P2*P3*(98 + 7*rr) + 
  P1^2*P2*(-133 + 63*rr) + P1*P3*P7*(-12992 + 9280*rr) + 
  P1*P3*P4*(19488 + 28768*rr) + P1*P6*P9*(-2182656 + 371200*rr) + 
  P1*P6^2*(-3118080 + 1514496*rr), 14382990781046587392*P6*P7^2 + 
  P0*P6^2*(1530842803854644224 - 33222040295588864*rr) + 
  P0*P9^2*(-9041032279752704 - 19373640599470080*rr) + 
  P1^2*P4*(35372100326647168 - 11457733321441152*rr) + 
  P0*P3*P4*(1735569840542272 - 10663953873924416*rr) + 
  P0^2*P5*(532298028769164 - 2512146203178204*rr) + 
  P0*P3*P7*(3733229449209344 - 1975750429281792*rr) + 
  P0^2*P8*(2655187735782400 - 491804399277056*rr) + 
  P0*P1*P2*(46464632757389 - 8953136110457*rr) + 
  P1*P3^2*(65843776933676 + 84393240610308*rr) + 
  P1^2*P7*(25063391389367296 + 183518339412992*rr) + 
  P2*P3*P9*(-3341903984197632 + 1721934725382144*rr) + 
  P0*P6*P9*(744873529208266752 + 38593220128186368*rr) + 
  P2*P4*P8*(-291110008312037376 + 113209447676903424*rr) + 
  P1*P8*P9*(331810879214452736 + 413547908362665984*rr) + 
  P1*P5*P9*(2172753246151376896 + 639973793829879808*rr) + 
  P1*P5*P6*(-694309363347210240 + 768871278411694080*rr) + 
  P7^2*P9*(5992912825436078080 + 1198582565087215616*rr) + 
  P4*P7*P9*(-5445733828331044864 + 14155930108778512384*rr) + 
  P4^2*P9*(25307028616107786240 + 34916161820370665472*rr), 
 18727852579487744*P4*P6*P7 + P4^2*P9*(26056142719287296 - 
    25590854456442880*rr) + P4*P7*P9*(29313160559198208 - 
    6048747416977408*rr) + P1*P5*P9*(-720441470500864 - 630487288070144*rr) + 
  P1*P5*P6*(1059777672181760 - 343788598745088*rr) + 
  P1*P8*P9*(143059231580160 - 287057697988608*rr) + 
  P0*P6*P9*(-540540911411200 - 127471849406464*rr) + 
  P0*P6^2*(-1063052380641664 - 89000622775424*rr) + 
  P2*P4*P8*(243925366243328 - 29832598749184*rr) + 
  P1^2*P7*(-13850693351936 - 2188478628352*rr) + 
  P2*P3*P9*(3251799380480 - 573580897792*rr) + 
  P1*P3^2*(37138478979 - 51903734183*rr) + 
  P0*P1*P2*(-36083651835 + 1077642951*rr) + 
  P0^2*P8*(-1859527108992 + 25045602688*rr) + 
  P0*P3*P7*(-4181922124800 + 923281661952*rr) + 
  P0^2*P5*(-1861029668708 + 1460022239572*rr) + 
  P1^2*P4*(-26568637395104 + 3458981599008*rr) + 
  P0*P3*P4*(-9220002420608 + 6395122535808*rr), 
 14045889434615808*P4^2*P6 + P2*P4*P8*(-89278438903808 - 5922648281088*rr) + 
  P0*P3*P4*(6241349479008 - 1418209105888*rr) + 
  P0^2*P5*(1235570015400 - 420270480776*rr) + 
  P2*P3*P9*(-1308877428992 - 31546602752*rr) + 
  P0*P1*P2*(12795497407 + 2022267555*rr) + 
  P1*P3^2*(-35633276210 + 12342182118*rr) + 
  P0*P3*P7*(1912176721280 + 29439467392*rr) + 
  P0^2*P8*(626795688064 + 88562919040*rr) + 
  P1^2*P4*(10757965271648 + 329550267744*rr) + 
  P1^2*P7*(3988742024064 + 1562388606336*rr) + 
  P1*P5*P6*(-500916624746496 + 31946369710080*rr) + 
  P4*P7*P9*(-11806689669677056 + 58161032855552*rr) + 
  P1*P8*P9*(-202431442225152 + 83218860644352*rr) + 
  P0*P6*P9*(144497135003648 + 87544343300096*rr) + 
  P0*P6^2*(378663667501056 + 96468741421056*rr) + 
  P1*P5*P9*(-104515250294784 + 258708750479360*rr) + 
  P4^2*P9*(-19338543424471040 + 6368633097682944*rr), 
 3874728119894016*P3*P8^2 + P1*P5*P9*(65921159688699904 - 
    72456221981949952*rr) + P1*P5*P6*(6949529067220992 - 
    32546861735522304*rr) + P1*P8*P9*(58330207202574336 - 
    16385484349243392*rr) + P0*P6^2*(33695529785256192 - 
    11648147113862400*rr) + P0*P3*P7*(-763881257361920 - 
    280306127070720*rr) + P2*P4*P8*(208828191244288 - 159692146245632*rr) + 
  P0*P3*P4*(-2343690194464484 - 81536867052076*rr) + 
  P0^2*P5*(122150111904758 - 55261032090590*rr) + 
  P0^2*P8*(190161183338784 - 27971126378656*rr) + 
  P0*P1*P2*(482106640246 - 582645186398*rr) + 
  P1*P3^2*(5610688515859 + 781426849369*rr) + 
  P2*P3*P9*(55488919202304 + 8128662961664*rr) + 
  P1^2*P7*(-1597088527994880 + 168621854724096*rr) + 
  P1^2*P4*(-1770692596632712 + 957205146326888*rr) + 
  P0*P6*P9*(105876366897967104 + 14826083740143616*rr) + 
  P0*P9^2*(19927173188026368 + 19927173188026368*rr) + 
  P4^2*P9*(14291795284305510400 + 910716538521518080*rr) + 
  P4*P7*P9*(5436700818262720512 + 1571823974002720768*rr), 
 1754858749952*P3*P5*P8 + P4^2*P9*(-2454796697075712 - 721999028551680*rr) + 
  P4*P7*P9*(-601665857126400 - 505399319986176*rr) + 
  P0*P6*P9*(-16388059385856 - 6228327264256*rr) + 
  P0*P9^2*(1504164642816 - 4512493928448*rr) + 
  P1^2*P4*(649520519584 - 111542553376*rr) + 
  P0^2*P8*(-45121995520 - 2393356544*rr) + 
  P2*P3*P9*(-3762898944 - 2131519488*rr) + 
  P1*P3^2*(-1011111934 - 326510202*rr) + 
  P0*P1*P2*(-214674999 + 129547099*rr) + 
  P0^2*P5*(-39350100580 + 3628675924*rr) + 
  P1^2*P7*(371892867072 + 36912009216*rr) + 
  P0*P3*P7*(71973244928 + 85219739648*rr) + 
  P0*P3*P4*(450845145048 + 108108764296*rr) + 
  P1*P8*P9*(-15814314491904 + 1155392012288*rr) + 
  P0*P6^2*(-8438741154816 + 2082242153472*rr) + 
  P1*P5*P6*(-12448607625216 + 6373333426176*rr) + 
  P1*P5*P9*(-31883511889920 + 11857139564544*rr), 
 6028288*P3*P5^2 + P1*P5*P9*(71908864 - 9042432*rr) + 
  P1*P5*P6*(36169728 - 5167104*rr) + P0*P6^2*(18084864 - 2583552*rr) + 
  P0*P3*P4*(-461680 - 301136*rr) + P1^2*P7*(-473280 - 183744*rr) + 
  P0*P3*P7*(74240 - 148480*rr) + P1^2*P4*(-1243056 - 57072*rr) + 
  P0*P1*P2*(630 - 187*rr) + P1*P3^2*(1169 + 765*rr) + 
  P0^2*P5*(55216 + 10672*rr) + P0^2*P8*(58464 + 17632*rr) + 
  P1*P8*P9*(26696704 + 2583552*rr) + P0*P9^2*(-11195392 + 6028288*rr) + 
  P0*P6*P9*(12917760 + 12917760*rr) + P4*P7*P9*(-151568384 + 895631360*rr) + 
  P4^2*P9*(2066841600 + 1736146944*rr), 8022211428352*P2*P7*P8 + 
  P0*P6^2*(9277927286016 - 10347293044992*rr) + 
  P2*P4*P8*(15041646428160 - 3008329285632*rr) + 
  P0*P6*P9*(12259815424000 - 2731289837568*rr) + 
  P1*P5*P6*(9670127488000 - 592934657024*rr) + 
  P0*P3*P4*(-10950640352 - 69918022816*rr) + 
  P1^2*P7*(-107904989184 - 64706930688*rr) + 
  P1^2*P4*(-407535149104 - 40935281296*rr) + 
  P0*P3*P7*(71856892288 - 13646689152*rr) + 
  P0^2*P5*(-9448516245 - 6554292639*rr) + 
  P1*P3^2*(481242335 - 461966275*rr) + P0*P1*P2*(372524999 - 51335691*rr) + 
  P2*P3*P9*(-8491467264 + 697514496*rr) + 
  P0^2*P8*(-7274909376 + 3415624640*rr) + 
  P1*P8*P9*(996934156288 + 760156782592*rr) + 
  P1*P5*P9*(3864663097344 + 1051443658752*rr), 
 7019434999808*P2*P5*P7 + P0*P6^2*(-21486527451648 - 12499115636224*rr) + 
  P1*P5*P9*(17750366355456 - 9377177665536*rr) + 
  P0*P6*P9*(-1405652082688 - 7400663932928*rr) + 
  P1*P8*P9*(12866006286336 - 2427960164352*rr) + 
  P1^2*P7*(-151714963456 - 151812603904*rr) + 
  P1^2*P4*(-703675562240 - 147335092992*rr) + 
  P0^2*P8*(-65441015808 - 17656707072*rr) + 
  P1*P3^2*(1073079840 - 895452320*rr) + 
  P0*P1*P2*(-1176765051 - 130135313*rr) + 
  P0*P3*P7*(-105600846848 + 346819584*rr) + 
  P2*P3*P9*(108100091904 + 15864791040*rr) + 
  P0^2*P5*(-173209062236 + 20164395884*rr) + 
  P0*P3*P4*(-346010830144 + 98452256832*rr) + 
  P1*P5*P6*(38578788620288 + 1179603339264*rr), 
 54839335936*P2*P4*P5 + P1*P5*P6*(-128203600896 - 34668684288*rr) + 
  P1*P8*P9*(-52946453504 - 472790016*rr) + 
  P2*P3*P9*(-279587840 - 122020864*rr) + 
  P0*P3*P4*(1374339232 - 86597248*rr) + P0*P1*P2*(3205048 + 1081619*rr) + 
  P1*P3^2*(-9876993 + 2205651*rr) + P0*P3*P7*(291163712 + 33150016*rr) + 
  P0^2*P5*(595939995 + 57360753*rr) + P0^2*P8*(132557376 + 100081088*rr) + 
  P1^2*P7*(-385121856 + 681595584*rr) + 
  P1^2*P4*(1638859600 + 1183954000*rr) + 
  P1*P5*P9*(-100515674112 + 18968438784*rr) + 
  P0*P6*P9*(-42861127680 + 20435896320*rr) + 
  P0*P6^2*(-26720386560 + 54390228480*rr), 135072256*P2*P3*P6 + 
  P1*P5*P6*(-3760404480 - 2761906176*rr) + 
  P1*P8*P9*(-2425509888 - 498595840*rr) + 
  P0*P6*P9*(-3806462976 - 229995520*rr) + 
  P1*P5*P9*(-5856645120 - 25300992*rr) + P0^2*P8*(5079872 - 569792*rr) + 
  P1*P3^2*(-87598 - 59414*rr) + P0*P1*P2*(-174251 - 30151*rr) + 
  P0^2*P5*(13977768 + 602040*rr) + P0*P3*P7*(-38656768 + 5323008*rr) + 
  P2*P3*P9*(23834752 + 16277120*rr) + P1^2*P7*(-60813696 + 28140672*rr) + 
  P0*P3*P4*(-31822976 + 34265472*rr) + P1^2*P4*(-10839968 + 62089696*rr) + 
  P0*P6^2*(-7740856320 + 996182016*rr), 
 2037728*P2^3 + P0*P6^2*(11739592704 - 23491749888*rr) + 
  P0*P6*P9*(18595017728 - 8809929728*rr) + 
  P1*P5*P9*(40044662784 - 3412144128*rr) + 
  P1^2*P4*(-269538528 - 466701408*rr) + P1^2*P7*(294118272 - 229112448*rr) + 
  P0*P3*P7*(-248261888 - 92561664*rr) + 
  P0*P3*P4*(-1022032256 - 73812864*rr) + P0^2*P5*(-291222792 - 66688472*rr) + 
  P0^2*P8*(405440 - 62870336*rr) + P0*P1*P2*(-592977 - 537845*rr) + 
  P1*P3^2*(4927342 + 351526*rr) + P2*P3*P9*(-36645504 + 24694656*rr) + 
  P1*P8*P9*(18675693568 + 1915328512*rr) + 
  P1*P5*P6*(37475407872 + 16531716096*rr), 501388214272*P1*P6*P8 + 
  P1*P5*P6*(784247543808 - 191456704512*rr) + 
  P0*P1*P2*(-12351801 + 969045*rr) + P1*P3^2*(-7482370 + 1018234*rr) + 
  P0^2*P8*(-408936192 + 13741824*rr) + P2*P3*P9*(67974144 + 111211520*rr) + 
  P0^2*P5*(-185616704 + 274296384*rr) + 
  P0*P3*P7*(-596176896 + 462069760*rr) + 
  P1^2*P4*(2855576640 + 620110016*rr) + P1^2*P7*(630267904 + 647847936*rr) + 
  P0*P3*P4*(830701984 + 1339633888*rr) + 
  P0*P6*P9*(-65009057792 + 8253587456*rr) + 
  P1*P5*P9*(443709554688 + 35963043840*rr) + 
  P0*P6^2*(-100226316288 + 39853873152*rr) + 
  P1*P8*P9*(163900538880 + 51960397824*rr), 10005558804206321664*P7^2*P8 + 
  P6^2*P9*(46714129329869553664 - 68819213879435853824*rr) + 
  P6*P9^2*(59874751774042619904 - 24713430964304347136*rr) + 
  P5*P7^2*(16571706769466720256 - 5315453114734608384*rr) + 
  P1*P5*P8*(-6938697983555764224 - 1782964588111626240*rr) + 
  P0*P5*P9*(-1535054459321421824 - 737958126189850624*rr) + 
  P1*P5^2*(-16831374934887844864 - 562629800306041856*rr) + 
  P0*P8*P9*(-753333786390822912 - 407063052297437184*rr) + 
  P0*P1*P7*(-27356946824437248 - 15707547409029632*rr) + 
  P1^2*P3*(-1184392629204848 - 182095171899472*rr) + 
  P0*P3^2*(92545521124420 - 73015385264564*rr) + 
  P0^2*P2*(-55451607899779 + 32395463851351*rr) + 
  P0*P1*P4*(-74293758913837936 + 973026126226352*rr) + 
  P1*P2*P9*(-56248018084287488 + 18589794573288448*rr) + 
  P1*P2*P6*(-55411411270560384 + 80078762912272512*rr) + 
  P0*P6*P8*(-3624263297362427904 + 214874854513311744*rr) + 
  P3*P4*P9*(4700816933086363648 + 402510974824939520*rr) + 
  P3*P7*P9*(2312651964363571200 + 581898697822961664*rr) + 
  P0*P5*P6*(-4598877148226885120 + 1164898081119862272*rr) + 
  P4^2*P8*(-25326570723147251712 + 14070317068415139840*rr), 
 174483098566656*P6^3 + P3*P7*P9*(-629683961856 - 96438829056*rr) + 
  P0*P6*P8*(201031348224 - 37936877568*rr) + 
  P1*P2*P6*(26476697472 - 18277282944*rr) + 
  P1*P2*P9*(19441828288 - 3631035712*rr) + 
  P0*P1*P4*(9546276608 - 2227018112*rr) + P0^2*P2*(1059121 - 476117*rr) + 
  P0*P3^2*(14384734 + 14379458*rr) + P1^2*P3*(234824912 + 31126352*rr) + 
  P0*P1*P7*(4377487360 + 1531868160*rr) + 
  P3*P4*P9*(-1408369979392 + 19114840064*rr) + 
  P0*P5*P6*(266661319680 + 31921507328*rr) + 
  P0*P5*P9*(-240625143808 + 78763888640*rr) + 
  P1*P5^2*(2807784506368 + 190289800192*rr) + 
  P1*P5*P8*(1172147208192 + 316970827776*rr) + 
  P6*P9^2*(2045897605120 + 14730462756864*rr) + 
  P6^2*P9*(115204813815808 + 41392664281088*rr), 
 416898283508596736*P4*P7*P8 + P4^2*P8*(781684281578618880 - 
    156336856315723776*rr) + P6^2*P9*(-55006616780537856 - 
    91190771004211200*rr) + P6*P9^2*(30275192760565760 - 
    42580039316799488*rr) + P3*P4*P9*(20127434706649088 - 
    15010669929037824*rr) + P3*P7*P9*(17768181537964032 - 
    4541474685321216*rr) + P0*P5*P9*(-1071065026576384 - 
    3877477308579840*rr) + P0*P5*P6*(-4686534697076736 - 
    2237127444486144*rr) + P0*P3^2*(-662679310202 - 167179132974*rr) + 
  P0^2*P2*(450764670699 + 179275672289*rr) + 
  P1^2*P3*(-3372250370216 + 2220118130440*rr) + 
  P0*P8*P9*(1207342819966976 + 28077739999232*rr) + 
  P0*P1*P7*(-164283957239808 + 34760793677824*rr) + 
  P1*P2*P9*(207310672429056 + 100655218229248*rr) + 
  P0*P1*P4*(40917557810976 + 106302655213920*rr) + 
  P1*P2*P6*(948082465114624 + 159209026936320*rr) + 
  P0*P6*P8*(1882023604486144 + 186618627915776*rr) + 
  P1*P5*P8*(-34552758284255232 + 10994488327471104*rr) + 
  P1*P5^2*(-26335689793925120 + 33399978466947072*rr), 
 407127229988864*P4*P5*P7 + P6*P9^2*(-806109230137344 - 80940824002560*rr) + 
  P3*P4*P9*(-27192814878720 - 13408304185344*rr) + 
  P3*P7*P9*(-5328021397504 - 9895438196736*rr) + 
  P1*P2*P6*(1790413318816 - 256857887776*rr) + 
  P0^2*P2*(873847695 - 58830423*rr) + P0*P3^2*(-1884352043 + 119136359*rr) + 
  P1^2*P3*(3215617377 + 4026946883*rr) + 
  P1*P2*P9*(611176360448 + 62948467200*rr) + 
  P0*P1*P7*(-164598877440 + 146632990464*rr) + 
  P0*P1*P4*(349286670260 + 186462095644*rr) + 
  P0*P8*P9*(-7144782053376 + 3384370446336*rr) + 
  P0*P5*P9*(-15617130913792 + 8554168229888*rr) + 
  P0*P6*P8*(15540581990400 + 9985035780096*rr) + 
  P0*P5*P6*(36826929966272 + 11999950622272*rr) + 
  P1*P5*P8*(5020716498944 + 29179862614016*rr) + 
  P1*P5^2*(83746748782080 + 48147444089344*rr) + 
  P6^2*P9*(-1723924469514240 + 150526916296704*rr), 
 203563614994432*P4^2*P5 + P1*P5^2*(7362554818560 - 14833698050048*rr) + 
  P1*P5*P8*(12802506022912 - 5755609587712*rr) + 
  P0*P5*P6*(-3822690711552 - 3607155302400*rr) + 
  P0*P6*P8*(-325319145472 - 2727740037120*rr) + 
  P0*P5*P9*(5053903085568 - 802368577536*rr) + 
  P0*P8*P9*(2475604307968 - 407377924096*rr) + 
  P1*P2*P6*(-464347821824 - 70327960320*rr) + 
  P0*P1*P4*(5269139920 - 61268543600*rr) + 
  P1*P2*P9*(-90137115136 - 54372143616*rr) + 
  P0*P1*P7*(95260374848 - 19941998016*rr) + 
  P1^2*P3*(1267777476 - 996068028*rr) + P0^2*P2*(-175999481 - 47492336*rr) + 
  P0*P3^2*(445852036 + 86192110*rr) + 
  P3*P7*P9*(-3933178896384 + 1902286561280*rr) + 
  P3*P4*P9*(-3290804527104 + 4020440948736*rr) + 
  P6^2*P9*(403054615068672 + 40470412001280*rr) + 
  P6*P9^2*(144331682611200 + 50450556256256*rr), 
 14038869999616*P3*P6*P7 + P6*P9^2*(-451935253561344 - 154151329726464*rr) + 
  P6^2*P9*(-1252025840959488 - 119558023151616*rr) + 
  P3*P4*P9*(-50482523406336 - 21727961677824*rr) + 
  P3*P7*P9*(-4713060237312 - 12274062852096*rr) + 
  P0*P5*P9*(-14116032086016 - 555567022080*rr) + 
  P1*P2*P6*(2387460328960 - 412226672128*rr) + 
  P0^2*P2*(564657793 + 31509667*rr) + P0*P3^2*(-957363204 + 523245044*rr) + 
  P1^2*P3*(5928655264 + 4807807200*rr) + 
  P1*P2*P9*(957723676672 + 51445231616*rr) + 
  P0*P1*P4*(510719255200 + 77764717536*rr) + 
  P0*P1*P7*(-45241677824 + 127130179584*rr) + 
  P0*P6*P8*(9085835673600 + 2243101851648*rr) + 
  P0*P5*P6*(11479843658752 + 4157848884224*rr) + 
  P1*P5*P8*(4140131745792 + 29708670926848*rr) + 
  P1*P5^2*(80254839275520 + 52505341280256*rr), 
 877429374976*P3*P4*P6 + P1*P5^2*(482359492608 - 1565963206656*rr) + 
  P1*P5*P8*(1121550925824 - 648988262400*rr) + 
  P0*P5*P6*(-51397183488 - 172638111744*rr) + 
  P0*P6*P8*(-154830548992 - 105736171520*rr) + 
  P1*P2*P9*(-18337584384 - 6643032320*rr) + 
  P1*P2*P6*(-67511109120 - 5087682048*rr) + 
  P0*P1*P4*(-7219556960 - 5034759136*rr) + 
  P0*P1*P7*(6679836800 - 2523502976*rr) + P1^2*P3*(75571608 - 137402552*rr) + 
  P0*P3^2*(45048066 - 5180014*rr) + P0^2*P2*(-10398423 - 3459015*rr) + 
  P0*P5*P9*(347349954560 + 87988891648*rr) + 
  P3*P7*P9*(-324755931136 + 344184242176*rr) + 
  P3*P4*P9*(522483777536 + 828762144768*rr) + 
  P6*P9^2*(6149046665216 + 6368186990592*rr) + 
  P6^2*P9*(28245953347584 + 9634458107904*rr), 
 30256185344*P2*P3*P8 + P1*P5^2*(3601620621312 - 776222734336*rr) + 
  P3*P4*P9*(-5215092736 - 618467426304*rr) + 
  P0*P6*P8*(-1073278058496 - 502424961024*rr) + 
  P3*P7*P9*(100204281856 - 149907308544*rr) + 
  P0*P5*P6*(-3999800684544 - 102085939200*rr) + 
  P0*P5*P9*(-347117969408 - 51523985408*rr) + 
  P1*P5*P8*(2077582524416 - 12166332416*rr) + 
  P1^2*P3*(34284376 - 225192184*rr) + P0^2*P2*(-71171611 - 104775377*rr) + 
  P0*P3^2*(-286598886 + 31705422*rr) + 
  P0*P1*P7*(17642096640 + 2216331264*rr) + 
  P0*P1*P4*(9709262640 + 8419267472*rr) + 
  P1*P2*P9*(-143000969216 + 34114052096*rr) + 
  P1*P2*P6*(-188567083264 + 112889173248*rr) + 
  P6*P9^2*(47925637939200 + 31368463515648*rr) + 
  P6^2*P9*(172202787864576 + 40843754864640*rr), 
 103936*P2*P3*P5 + P1*P2*P6*(623616 - 89088*rr) + 
  P0*P1*P4*(64960 - 12992*rr) + P0*P3^2*(364 + 84*rr) + 
  P0^2*P2*(-175 + 147*rr) + P1^2*P3*(-224 + 448*rr) + 
  P1*P2*P9*(311808 + 14848*rr), 7564046336*P2^2*P7 + 
  P0*P5*P6*(-9175131374848 - 3631346102016*rr) + 
  P0*P6*P8*(-403436077056 - 2811377811456*rr) + 
  P0*P5*P9*(2770669584384 - 2429518135296*rr) + 
  P3*P4*P9*(1251622256640 - 1984281968640*rr) + 
  P0*P8*P9*(2697122807808 - 622412955648*rr) + 
  P3*P7*P9*(1366168043520 - 433403854848*rr) + 
  P1*P5*P8*(-451714170880 - 135954939904*rr) + 
  P1*P5^2*(-1406902640640 - 99773571072*rr) + 
  P0*P1*P4*(43011277848 - 21307875512*rr) + 
  P0*P1*P7*(37691974656 - 4327271424*rr) + 
  P0^2*P2*(-110678743 - 9343285*rr) + P1^2*P3*(133057176 + 49898184*rr) + 
  P0*P3^2*(52122385 + 96176115*rr) + P1*P2*P9*(4045396992 + 17726759936*rr) + 
  P1*P2*P6*(49931620928 + 32332275392*rr) + 
  P6^2*P9*(323205904465920 + 1747709853696*rr) + 
  P6*P9^2*(133649629446144 + 27662037811200*rr), 
 945505792*P2^2*P4 + P6^2*P9*(-16706203680768 - 3457754726400*rr) + 
  P6*P9^2*(-4943894609920 - 2832914776064*rr) + 
  P1*P2*P6*(603972096 - 2026811392*rr) + 
  P1*P2*P9*(1239462784 - 807824000*rr) + 
  P0*P1*P7*(-2278653888 - 167246016*rr) + P0*P3^2*(4223842 - 5095748*rr) + 
  P1^2*P3*(-3291652 - 3984876*rr) + P0^2*P2*(3448809 + 1830570*rr) + 
  P0*P1*P4*(-3811105760 + 688835840*rr) + 
  P0*P8*P9*(-185859424256 + 4322312192*rr) + 
  P3*P7*P9*(-102756950016 + 8342200320*rr) + 
  P1*P5*P8*(-19164135424 + 19350388736*rr) + 
  P1*P5^2*(24398768128 + 46325938176*rr) + 
  P3*P4*P9*(-209875886080 + 90310287360*rr) + 
  P0*P5*P9*(-321458071552 + 97676261376*rr) + 
  P0*P6*P8*(-183984003072 + 150628386816*rr) + 
  P0*P5*P6*(205915686912 + 290931474432*rr), 128355382853632*P1*P8^2 + 
  P1*P5^2*(5457519357952 - 188279703728128*rr) + 
  P1*P5*P8*(350851983409152 - 126309650595840*rr) + 
  P6*P9^2*(-3085693316235264 - 88523872927744*rr) + 
  P0*P5*P6*(123099561400320 - 37287253751808*rr) + 
  P0*P1*P7*(-238306123776 - 25347792896*rr) + 
  P1^2*P3*(-3567634168 - 501768680*rr) + 
  P0^2*P2*(-378502873 - 379961323*rr) + 
  P0*P3^2*(-3551791250 + 478309258*rr) + 
  P0*P1*P4*(-563251991456 + 166101870880*rr) + 
  P1*P2*P9*(-1712698982400 + 229206556672*rr) + 
  P0*P6*P8*(95854629388288 + 594120507392*rr) + 
  P1*P2*P6*(-1719659264512 + 877064901120*rr) + 
  P0*P8*P9*(4011105714176 + 12033317142528*rr) + 
  P3*P7*P9*(-15666990022656 + 12344170119168*rr) + 
  P0*P5*P9*(56746858496000 + 23636579663872*rr) + 
  P3*P4*P9*(20829905223680 + 40672686899200*rr) + 
  P6^2*P9*(-6018050134376448 + 991152731848704*rr), 
 9771053519732736*P6^2*P8 + P1*P4*P6*(-390686822672384 - 84863646300160*rr) + 
  P0*P5^2*(752751084500352 - 8332048961408*rr) + 
  P0*P2*P6*(7897842386560 - 3512867016832*rr) + 
  P0*P8^2*(11257755500544 - 2124465143808*rr) + 
  P1*P7*P9*(-2478542667776 - 1876292583424*rr) + 
  P0*P2*P9*(4848009934208 - 234030972544*rr) + 
  P0*P1*P3*(36103692891 - 9646977935*rr) + 
  P1^3*(-62280927142 - 2855898290*rr) + 
  P3^2*P9*(-1166178497792 + 150603523840*rr) + 
  P0^2*P4*(5718311740050 + 441056353910*rr) + 
  P0^2*P7*(1346852148544 + 1093107820480*rr) + 
  P1*P2*P8*(-6188548165632 + 1973008416768*rr) + 
  P1*P2*P5*(-2433295890592 + 6602751185440*rr) + 
  P1*P4*P9*(-109335999868928 + 45768378077184*rr) + 
  P0*P5*P8*(341788087259136 + 50368912568320*rr) + 
  P8*P9^2*(-322765920927744 + 607401425240064*rr) + 
  P5*P9^2*(989242639515648 + 1259914892673024*rr) + 
  P6*P8*P9*(4918286695268352 + 2190082238840832*rr) + 
  P5*P6*P9*(5673376353878016 + 2252648344977408*rr), 
 33565507584*P5*P6^2 + P0*P5^2*(-1101292864 - 252703680*rr) + 
  P0*P5*P8*(-325527552 - 198072320*rr) + P1*P4*P9*(238117376 - 39183872*rr) + 
  P1*P2*P5*(17289104 - 9159824*rr) + P0^2*P4*(-7721105 - 2438291*rr) + 
  P0^2*P7*(318304 - 2062944*rr) + P0*P2*P9*(-7765968 - 1193872*rr) + 
  P1*P2*P8*(13329792 - 1147008*rr) + P0*P1*P3*(-73402 + 3080*rr) + 
  P1^3*(87745 + 23247*rr) + P3^2*P9*(2111200 + 110432*rr) + 
  P0*P2*P6*(-19699120 + 2703728*rr) + P1*P4*P6*(397867008 + 253188096*rr) + 
  P5*P6*P9*(13985628160 + 2797125632*rr), 112310959996928*P3*P7*P8 + 
  P1*P4*P6*(-121222101912576 - 1123043558351872*rr) + 
  P0*P5^2*(3539263787698176 - 305517254535168*rr) + 
  P0*P2*P6*(19209551182560 - 17515946687328*rr) + 
  P0*P2*P9*(18338020922624 - 3554656968960*rr) + 
  P0*P1*P3*(217996378383 - 80717246771*rr) + 
  P1^3*(-353149880272 - 37574321520*rr) + 
  P3^2*P9*(-9210827028480 + 35480721408*rr) + 
  P0^2*P4*(26921187942342 + 3349235529106*rr) + 
  P0^2*P7*(7077110841984 + 5586986891136*rr) + 
  P1*P2*P8*(-45886095040512 + 13735381868544*rr) + 
  P1*P7*P9*(-63297602715648 + 15963292434432*rr) + 
  P0*P8^2*(72686685388800 + 17944814813184*rr) + 
  P1*P2*P5*(-18066728322432 + 44959983034240*rr) + 
  P0*P5*P8*(1967313411133440 + 154710393155584*rr) + 
  P1*P4*P9*(463296599162880 + 339439545483264*rr) + 
  P8*P9^2*(-10695924460290048 + 1388811732910080*rr) + 
  P5*P9^2*(-16409227564154880 + 6614993671815168*rr) + 
  P6*P8*P9*(-11992543814221824 + 7147745408188416*rr) + 
  P5*P6*P9*(-4873545031090176 + 15479287735910400*rr), 
 192905216*P3*P5*P7 + P0*P5^2*(-2740502784 - 429515520*rr) + 
  P0*P5*P8*(-1005862912 - 413368320*rr) + 
  P1*P4*P9*(-72339456 - 279023616*rr) + P1*P2*P5*(60363616 - 30760416*rr) + 
  P0^2*P4*(-17116612 - 7039692*rr) + P0^2*P7*(1152576 - 5480768*rr) + 
  P1*P2*P8*(47780864 - 3415040*rr) + P0*P2*P9*(-18749312 - 931712*rr) + 
  P0*P1*P3*(-250957 + 20601*rr) + P1^3*(229446 + 82770*rr) + 
  P3^2*P9*(6599936 + 1224960*rr) + P0*P2*P6*(-39007088 + 9617328*rr) + 
  P1*P4*P6*(-1048922112 + 876685312*rr), 14038869999616*P3*P4*P8 + 
  P5*P6*P9*(1382528534446080 - 755446808838144*rr) + 
  P6*P8*P9*(1145801426337792 - 247356075278336*rr) + 
  P5*P9^2*(1336990557536256 - 173601466613760*rr) + 
  P0*P5^2*(-185144355400192 - 45417235037696*rr) + 
  P0*P5*P8*(-64896952303616 - 38270300454912*rr) + 
  P1*P4*P9*(26943650234368 - 17240572985344*rr) + 
  P0*P8^2*(-2477288783872 - 1691778744320*rr) + 
  P1*P2*P5*(5466390273280 - 1582998651136*rr) + 
  P0^2*P4*(-818431363408 - 563614836208*rr) + 
  P0^2*P7*(313572558592 - 344836299520*rr) + 
  P0*P2*P9*(-1128336758784 - 173563617280*rr) + 
  P1*P7*P9*(4460740214784 - 172071452672*rr) + 
  P0*P1*P3*(-17117102835 - 168635705*rr) + 
  P1^3*(10666259184 + 6859126352*rr) + 
  P3^2*P9*(410459270144 + 128136369152*rr) + 
  P1*P2*P8*(3330926673920 + 134314532864*rr) + 
  P0*P2*P6*(-2866190617728 + 351339645568*rr) + 
  P8*P9^2*(658346921164800 + 39081935372288*rr) + 
  P1*P4*P6*(-82640076101632 + 50550713677824*rr), 
 48226304*P3*P4*P5 + P1*P4*P6*(229074944 - 53393408*rr) + 
  P1*P2*P8*(-4643712 - 1154432*rr) + P3^2*P9*(-337792 - 293248*rr) + 
  P1^3*(-1946 - 13682*rr) + P0*P1*P3*(24115 + 5971*rr) + 
  P0^2*P7*(-1291776 + 430592*rr) + P0*P2*P6*(5434368 + 541952*rr) + 
  P0*P2*P9*(1289920 + 703424*rr) + P1*P2*P5*(-11432032 + 769312*rr) + 
  P0^2*P4*(-7192 + 1151416*rr) + P1*P4*P9*(-60282880 + 15501312*rr) + 
  P0*P5*P8*(-13778944 + 68894720*rr) + P0*P5^2*(136928256 + 128316416*rr), 
 6496*P3^2*P6 + P1*P4*P6*(467712 - 571648*rr) + P1*P2*P8*(-19488 - 928*rr) + 
  P1^3*(-77 - 49*rr) + P0*P1*P3*(98 + 7*rr) + P0*P2*P6*(24360 + 1160*rr) + 
  P0^2*P7*(-3248 + 2320*rr) + P0*P2*P9*(6496 + 2784*rr) + 
  P0^2*P4*(5075 + 4553*rr) + P1*P2*P5*(-35728 + 8816*rr) + 
  P0*P5*P8*(51968 + 319232*rr) + P0*P5^2*(935424 + 579072*rr), 
 673865759981568*P2*P7^2 + P5*P6*P9*(120882017298939904 - 
    328936190142971904*rr) + P6*P8*P9*(375090408276885504 - 
    82915235123429376*rr) + P5*P9^2*(197508076431998976 - 
    8539604823048192*rr) + P0*P5^2*(35584836309315520 - 
    5944816108587200*rr) + P0*P2*P9*(-75227310406528 - 44985627542144*rr) + 
  P0^2*P4*(-10962321187209 - 44910292490747*rr) + 
  P0*P2*P6*(-246066620315376 - 34924813721296*rr) + 
  P0^2*P7*(44022957333152 - 18290322388000*rr) + 
  P0*P1*P3*(120781018491 - 104235520879*rr) + 
  P1^3*(160506759119 + 51630801677*rr) + 
  P3^2*P9*(-29234181616640 + 4572966773760*rr) + 
  P1*P2*P8*(-76109688668160 + 14827156733952*rr) + 
  P1*P2*P5*(-35365368163216 + 50611286951760*rr) + 
  P1*P4*P6*(124908828033024 + 84387158360064*rr) + 
  P1*P7*P9*(706681252085760 + 1622509677969408*rr) + 
  P1*P4*P9*(5997074199904256 + 2060036648042496*rr) + 
  P0*P8^2*(3260924446113792 + 3204923290288128*rr) + 
  P0*P5*P8*(32899599028111360 + 5232859358124032*rr) + 
  P8*P9^2*(87276467993444352 + 12900837693063168*rr), 
 877429374976*P2*P4*P7 + P5*P9^2*(-113641234366464 - 16797965746176*rr) + 
  P8*P9^2*(-37551700967424 - 16469255258112*rr) + 
  P0*P5*P8*(-14143619254272 - 6454351894528*rr) + 
  P0*P8^2*(665130295296 - 2092615114752*rr) + 
  P1*P4*P9*(-1710249418752 - 1747039199232*rr) + 
  P1*P7*P9*(848975855616 - 956947660800*rr) + 
  P0*P5^2*(-24448533649920 - 617992097280*rr) + 
  P1*P4*P6*(-3671227392 - 59336438784*rr) + 
  P1*P2*P5*(66656170560 - 17360966464*rr) + P1^3*(-33313182 - 56739578*rr) + 
  P0*P1*P3*(-143672907 + 47499487*rr) + 
  P3^2*P9*(18943271424 + 806023680*rr) + 
  P1*P2*P8*(50663083520 + 3996205568*rr) + 
  P0^2*P7*(-39698264256 + 4452905920*rr) + 
  P0^2*P4*(-32734051861 + 25386123617*rr) + 
  P0*P2*P9*(-1149610112 + 33007642240*rr) + 
  P0*P2*P6*(98279550348 + 50988748068*rr) + 
  P6*P8*P9*(-266477722140672 + 4284479963136*rr) + 
  P5*P6*P9*(-318923249025024 + 165769294381056*rr), 
 438714687488*P2*P4^2 + P5*P6*P9*(114791721074688 - 21246800953344*rr) + 
  P0*P2*P6*(-417679808 - 15234710592*rr) + 
  P0*P2*P9*(11915326976 - 6355938816*rr) + 
  P1*P2*P8*(-7892198272 - 3652633984*rr) + 
  P0^2*P4*(14971174484 - 3455797412*rr) + 
  P3^2*P9*(-3711424640 - 957224576*rr) + 
  P1*P2*P5*(-18970015456 - 834805600*rr) + P0*P1*P3*(48391987 - 3888129*rr) + 
  P1^3*(-18821026 + 13166342*rr) + P0^2*P7*(9411651648 + 1041574208*rr) + 
  P1*P4*P6*(-16541622272 + 12514725888*rr) + 
  P1*P7*P9*(-455979704320 + 163990102016*rr) + 
  P0*P8^2*(-748914886656 + 408247719936*rr) + 
  P1*P4*P9*(-153251137536 + 435226892288*rr) + 
  P0*P5^2*(5077714823168 + 1202276591616*rr) + 
  P0*P5*P8*(1100627599360 + 1970533670912*rr) + 
  P8*P9^2*(3019738251264 + 4995749052416*rr) + 
  P5*P9^2*(18775850483712 + 8234627629056*rr) + 
  P6*P8*P9*(56765832101888 + 10210638430208*rr), 
 -7*P0*P1*P3 + 28*P2^2*P3 + P1*P4*P6*(193536 - 28672*rr) + 
  P0*P5*P8*(-139776 - 27136*rr) + P1*P2*P5*(1008 - 1232*rr) + 
  P0^2*P7*(-672 - 416*rr) + P1^3*(21 - 7*rr) + P0^2*P4*(-2149 + 81*rr) + 
  P0*P2*P9*(-3584 + 256*rr) + P0*P5^2*(-333312 + 1536*rr) + 
  P0*P2*P6*(-5824 + 2272*rr), 661389312*P1*P6*P7 + 
  P1*P4*P6*(962803712 - 363419648*rr) + P1*P4*P9*(564936704 - 206684160*rr) + 
  P1*P2*P5*(-2479616 - 8389120*rr) + P1*P2*P8*(6770688 - 3207168*rr) + 
  P0^2*P7*(-3155200 - 794368*rr) + P3^2*P9*(1455104 - 326656*rr) + 
  P1^3*(62902 - 2206*rr) + P0*P1*P3*(-32109 + 18137*rr) + 
  P0^2*P4*(-6159600 + 868144*rr) + P0*P2*P9*(-3994112 + 1529344*rr) + 
  P0*P2*P6*(-1083904 + 5181952*rr) + P0*P5*P8*(-413368320 + 27557888*rr) + 
  P1*P7*P9*(275578880 + 55115776*rr) + P0*P5^2*(-675598848 + 191613440*rr), 
 10629187675480915968*P6*P8^2 + P5^2*P9*(-64265670103306076160 - 
    29196012871508557824*rr) + P5*P8*P9*(390088841291104256 - 
    16675774215407796224*rr) + P0*P4*P6*(-2888081520040687616 - 
    662430332130469888*rr) + P0*P6*P7*(-605888615908245504 - 
    646817184852344832*rr) + P0*P4*P9*(-1028162716195651584 - 
    558453214888689664*rr) + P0*P7*P9*(133130778151747584 - 
    319865134867021824*rr) + P2*P9^2*(-279916345183698944 - 
    111222337881243648*rr) + P1*P4*P5*(1393255429597667328 - 
    89232162795757568*rr) + P2*P6*P9*(-1111004794578796544 - 
    14853990879592448*rr) + P0*P2*P5*(549799286327424 - 
    3295723001050752*rr) + P0*P2*P8*(2652399702679552 - 
    1310457147564032*rr) + P0*P1^2*(60374296026590 - 6127817791270*rr) + 
  P1*P2^2*(17267371386944 - 4613763723072*rr) + 
  P0^2*P3*(9110050617955 + 1042140121673*rr) + 
  P1*P3*P9*(-7744272001908736 + 5419930068500480*rr) + 
  P1*P3*P6*(10744095256229888 + 11922258499971072*rr) + 
  P4^3*(670304797596844032 + 86133925893636096*rr) + 
  P1*P4*P8*(394421591209934848 + 165621166985183232*rr) + 
  P8^2*P9*(3730774482122440704 + 1196663513133613056*rr), 
 2199749105025024*P5*P6*P8 + P1*P4*P8*(-17809009541120 - 25631040471040*rr) + 
  P1*P4*P5*(-151775750217728 - 23397921464320*rr) + 
  P1*P3*P6*(493436991488 - 1254676371456*rr) + 
  P1*P3*P9*(1321956163584 - 352790855680*rr) + 
  P0*P1^2*(-5899780530 - 516877270*rr) + 
  P1*P2^2*(-2411021760 - 329349440*rr) + 
  P0^2*P3*(-883213765 - 184661295*rr) + 
  P0*P2*P8*(-398996168704 + 33157603328*rr) + 
  P0*P2*P5*(-585148584832 + 238432892288*rr) + 
  P2*P9^2*(11012572971008 + 15823959752704*rr) + 
  P2*P6*P9*(97742758084608 + 23169790377984*rr) + 
  P0*P7*P9*(-53187605692416 + 24807831240704*rr) + 
  P0*P6*P7*(-34606203666432 + 66460035710976*rr) + 
  P0*P4*P9*(16672053755904 + 66712273059840*rr) + 
  P0*P4*P6*(154198221195264 + 111153272068096*rr) + 
  P5*P8*P9*(-1283186977931264 + 1754561786150912*rr) + 
  P5^2*P9*(2199749105025024 + 3770998465757184*rr), 
 137484319064064*P5^2*P6 + P5^2*P9*(137484319064064 - 98203085045760*rr) + 
  P5*P8*P9*(114570265886720 - 29460925513728*rr) + 
  P0*P4*P6*(628821055488 - 3727354198016*rr) + 
  P0*P4*P9*(2214248742912 - 1815982145536*rr) + 
  P0*P6*P7*(3572494368768 - 1515573608448*rr) + 
  P2*P6*P9*(-1679047000064 - 1245175611392*rr) + 
  P2*P9^2*(376550981632 - 522938482688*rr) + 
  P0*P7*P9*(2372623925248 - 333781139456*rr) + 
  P0*P2*P5*(24366989696 - 1307822976*rr) + P0^2*P3*(24743033 + 9944011*rr) + 
  P1*P2^2*(37412032 + 31567424*rr) + P0*P1^2*(134874810 + 44027886*rr) + 
  P0*P2*P8*(9823199232 + 1965875200*rr) + 
  P1*P3*P9*(-48582180864 + 2792374272*rr) + 
  P1*P3*P6*(-60718995456 + 31490766848*rr) + 
  P1*P4*P8*(-567912955904 + 880088711168*rr) + 
  P1*P4*P5*(3278279467008 + 1669987344384*rr), 
 157124936073216*P4*P7^2 + P5^2*P9*(34371079766016 - 54011696775168*rr) + 
  P5*P8*P9*(45828106354688 - 19640617009152*rr) + 
  P2*P6*P9*(-1422868873216 - 670648762368*rr) + 
  P2*P9^2*(49383735296 - 303357231104*rr) + 
  P0*P4*P9*(-5409310277632 - 159697960960*rr) + 
  P0*P6*P7*(275468648448 - 157741350912*rr) + 
  P1*P3*P6*(-44694825984 - 62522344448*rr) + 
  P0*P7*P9*(342599663616 - 58643185664*rr) + 
  P1*P3*P9*(35101622272 - 29238444032*rr) + 
  P0*P2*P5*(36142604416 - 24665501312*rr) + 
  P0*P2*P8*(38797467648 - 4352958464*rr) + 
  P1*P2^2*(590748032 - 50275200*rr) + P0^2*P3*(-26405477 - 10960655*rr) + 
  P0*P1^2*(-28517594 + 84634546*rr) + 
  P1*P4*P8*(2285761462272 + 2793708453888*rr) + 
  P0*P4*P6*(-6923242469376 + 3023257049088*rr) + 
  P1*P4*P5*(17089452417024 + 4388862353408*rr) + 
  P4^3*(-397722494435328 + 220956941352960*rr), 
 102294880256*P4^2*P7 + P4^3*(191802900480 - 38360580096*rr) + 
  P1*P4*P5*(-1226326016 - 1143652352*rr) + 
  P1*P4*P8*(220463104 - 440926208*rr) + 
  P0*P4*P6*(1687059456 - 202378240*rr) + P0*P2*P8*(-6414336 - 950272*rr) + 
  P1*P2^2*(-89600 - 21248*rr) + P0*P1^2*(29792 - 8544*rr) + 
  P0^2*P3*(483 + 3529*rr) + P1*P3*P9*(-12947456 + 1781760*rr) + 
  P0*P2*P5*(-11948928 + 2045312*rr) + P1*P3*P6*(-14818304 + 9829376*rr) + 
  P0*P4*P9*(716505088 + 165347328*rr), 1702887424*P3^2*P8 + 
  P0*P4*P6*(-584767395840 - 1017447974912*rr) + 
  P0*P4*P9*(493007765504 - 549206851584*rr) + 
  P0*P6*P7*(762935377920 - 480453722112*rr) + 
  P0*P7*P9*(598154412032 - 136611102720*rr) + 
  P1*P4*P8*(-82802900992 - 23627563008*rr) + 
  P0*P2*P5*(4094428800 - 3768351872*rr) + 
  P0*P2*P8*(5033828352 - 901095424*rr) + P0^2*P3*(-12715241 + 2504677*rr) + 
  P1*P2^2*(27293504 + 3448256*rr) + P0*P1^2*(37779686 + 13954290*rr) + 
  P1*P3*P9*(-9821536256 + 1476247552*rr) + 
  P1*P3*P6*(-9405376512 + 6276843520*rr) + 
  P2*P9^2*(32354861056 + 15325986816*rr) + 
  P2*P6*P9*(100896079872 + 16603152384*rr) + 
  P1*P4*P5*(-25418588160 + 74502987776*rr), 
 207872*P3^2*P5 + P1*P4*P5*(-3325952 - 6651904*rr) + 
  P1*P3*P6*(987392 - 230144*rr) + P0*P2*P8*(-311808 - 14848*rr) + 
  P0*P1^2*(-882 - 1078*rr) + P1*P2^2*(-1232 - 784*rr) + 
  P0^2*P3*(483 + 49*rr) + P1*P3*P9*(623616 + 29696*rr) + 
  P0*P2*P5*(-519680 + 141056*rr) + P0*P7*P9*(-40861696 + 950272*rr) + 
  P0*P6*P7*(-74121216 + 17104896*rr) + P0*P4*P9*(-64143360 + 23281664*rr) + 
  P0*P4*P6*(-45434880 + 58976256*rr), 21164457984*P2*P6^2 - 
  881852416*P0*P7*P9 + P1*P4*P5*(5063761920 - 2225299456*rr) + 
  P1*P4*P8*(3086483456 - 440926208*rr) + P0*P4*P6*(335861760 - 39614464*rr) + 
  P0*P2*P5*(24762752 - 7435136*rr) + P1*P2^2*(317632 - 50624*rr) + 
  P0^2*P3*(-32935 - 26901*rr) + P0*P1^2*(-46214 - 3794*rr) + 
  P0*P2*P8*(19955712 + 1425408*rr) + P1*P3*P9*(16629760 + 8077312*rr) + 
  P1*P3*P6*(56125440 + 13481984*rr) + P0*P6*P7*(-1653473280 + 330694656*rr) + 
  P0*P4*P9*(-303136768 + 413368320*rr) + 
  P2*P9^2*(-440926208 + 1322778624*rr) + 
  P2*P6*P9*(11464081408 + 4409262080*rr), 212860928*P2*P3*P7 + 
  P1*P4*P5*(-65080565760 - 17373585408*rr) + 
  P1*P4*P8*(-18518900736 - 13227786240*rr) + 
  P0*P6*P7*(-7902461952 - 2907832320*rr) + 
  P0*P7*P9*(-1596456960 - 1870135296*rr) + 
  P0*P4*P6*(-11415914496 - 1434851328*rr) + 
  P0*P2*P8*(14966784 - 46325760*rr) + P0*P2*P5*(-113368192 - 33047936*rr) + 
  P1*P2^2*(-2895424 - 1991360*rr) + P0*P1^2*(1429554 - 264362*rr) + 
  P0^2*P3*(-640059 + 139055*rr) + P1*P3*P9*(-89800704 + 49889280*rr) + 
  P0*P4*P9*(-6685163520 + 105480192*rr) + 
  P1*P3*P6*(190826496 + 160061440*rr) + 
  P2*P9^2*(-20434649088 + 1459617792*rr) + 
  P2*P6*P9*(-34483470336 + 10399776768*rr), 
 53215232*P2*P3*P4 + P2*P6*P9*(5108662272 - 364904448*rr) + 
  P1*P3*P6*(11225088 - 19539968*rr) + P1*P3*P9*(16629760 - 3325952*rr) + 
  1763704832*P1*P4*P8*rr + P0*P1^2*(-166558 + 7910*rr) + 
  P0^2*P3*(62909 + 7959*rr) + P1*P2^2*(-38976 + 298816*rr) + 
  P0*P2*P8*(-8314880 + 4513792*rr) + P0*P2*P5*(12810112 + 5527168*rr) + 
  P0*P4*P9*(711753728 + 128286720*rr) + 
  P0*P7*P9*(-106430464 + 228065280*rr) + 
  P2*P9^2*(2341470208 + 273678336*rr) + P0*P4*P6*(979908608 + 387295232*rr) + 
  P0*P6*P7*(399114240 + 467533824*rr) + 
  P1*P4*P5*(4245577728 + 3165593600*rr), 21672404975616*P1*P7*P8 + 
  P2*P6*P9*(72380682600448 - 23229756342272*rr) + 
  P1*P4*P8*(21948424781824 - 22791475691520*rr) + 
  P1*P4*P5*(-18924270379008 - 8487202562048*rr) + 
  P0*P4*P6*(57413065271296 - 5637546428416*rr) + 
  P1*P3*P6*(-704205776896 - 392098560000*rr) + 
  P1*P3*P9*(277841002496 - 245697101824*rr) + 
  P0*P2*P5*(-218771942784 - 53735643264*rr) + 
  P0*P2*P8*(-5618720768 - 41859719168*rr) + 
  P1*P2^2*(4676103488 - 878280768*rr) + P0^2*P3*(-811698209 + 272124221*rr) + 
  P0*P1^2*(296045750 + 650638946*rr) + 
  P2*P9^2*(34491011694592 + 1206374105088*rr) + 
  P0*P4*P9*(29518549057536 + 2473623584768*rr) + 
  P0*P6*P7*(28489013919744 + 5200834854912*rr) + 
  P0*P7*P9*(5676043075584 + 5895624327168*rr) + 
  P5*P8*P9*(2001085392748544 + 859672064032768*rr) + 
  P5^2*P9*(6008674279489536 + 861478097780736*rr), 
 1354525310976*P1*P5*P7 + P5^2*P9*(-102943923634176 - 48762911195136*rr) + 
  P5*P8*P9*(-14448269983744 - 28896539967488*rr) + 
  P0*P4*P6*(-1369060374528 - 365756901376*rr) + 
  P1*P4*P5*(1960116789248 - 361621495808*rr) + 
  P0*P6*P7*(-261579472896 - 329702572032*rr) + 
  P2*P9^2*(-726646390784 - 204589760512*rr) + 
  P0*P4*P9*(-567720050688 - 203129192448*rr) + 
  P0*P7*P9*(83335053312 - 159174361088*rr) + 
  P0*P1^2*(29270766 - 20808182*rr) + P1*P2^2*(-149252544 - 7955776*rr) + 
  P0^2*P3*(32961355 + 293889*rr) + P0*P2*P8*(-1573412864 + 563273728*rr) + 
  P0*P2*P5*(1428128896 + 1749892480*rr) + 
  P1*P3*P9*(-15851962368 + 5096783872*rr) + 
  P1*P3*P6*(4338644992 + 14173366272*rr) + 
  P2*P6*P9*(-2492114927616 + 142860091392*rr) + 
  P1*P4*P8*(-270728691712 + 344804294656*rr), 156336856315723776*P6^2*P7 + 
  P4*P6*P9*(55156990254514176 - 24979182219952128*rr) + 
  P2*P8*P9*(-846295244734464 - 129613786251264*rr) + 
  P1*P2*P4*(45048673764864 - 42225359171072*rr) + 
  P1*P2*P7*(57832950497280 - 11122655330304*rr) + 
  P1*P3*P5*(14594632369408 - 3916838293760*rr) + 
  P0*P2^2*(-326789974840 - 84549631656*rr) + 
  P0^2*P1*(40552293523 - 41122948391*rr) + 
  P0*P3*P9*(-37773244708864 + 7730648676352*rr) + 
  P1^2*P9*(-15539832225792 + 11516085518336*rr) + 
  P0*P3*P6*(-39369717337216 + 27316664871552*rr) + 
  P1^2*P6*(26321104931072 + 27689868360448*rr) + 
  P2*P5*P9*(-1512302817837056 + 457634445262848*rr) + 
  P0*P7*P8*(-4299777016070144 + 1001293593706496*rr) + 
  P0*P4*P8*(-5682191350628352 + 3621122356543488*rr) + 
  P0*P5*P7*(-3397945131270144 + 3942649054363648*rr) + 
  P0*P4*P5*(3448072202702848 + 7692625395183616*rr) + 
  P6*P7*P9*(65140356798218240 + 13028071359643648*rr), 
 364785998070022144*P5*P8^2 + P4*P6*P9*(-11207548313067323392 - 
    16490779179864293376*rr) + P4*P9^2*(6566147965260398592 - 
    8978202319845851136*rr) + P6*P7*P9*(11256253654732111872 - 
    8040181181951508480*rr) + P7*P9^2*(9380211378943426560 - 
    2412054354585452544*rr) + P2*P5*P9*(36372730839531520 - 
    45906278685704192*rr) + P0*P7*P8*(-245099750049710080 - 
    24893074622644224*rr) + P2*P8*P9*(79288975976562688 - 
    12878049744781312*rr) + P0*P3*P9*(-2521710071670272 - 
    245297329238528*rr) + P0*P2^2*(3455563578271 - 7516563044739*rr) + 
  P0^2*P1*(5737705058645 - 1244838281505*rr) + 
  P1*P2*P4*(6363602219118144 + 148600469676736*rr) + 
  P1*P3*P5*(414024569771456 + 370950498560320*rr) + 
  P0*P3*P6*(-4275540535691264 + 520188479440896*rr) + 
  P1^2*P9*(-2058292224407552 + 647779094910976*rr) + 
  P1*P2*P7*(2542435338182656 + 892092238471168*rr) + 
  P1^2*P6*(-1931697997429760 + 1984541117762560*rr) + 
  P0*P4*P8*(-525146865052393472 + 45550872685518848*rr) + 
  P0*P5*P7*(-509511772341239808 + 78347398204194816*rr) + 
  P0*P4*P5*(-597304382164860160 + 295643415777224960*rr), 
 5012449132544*P5^2*P8 + P0*P4*P5*(6551043050496 - 842305985536*rr) + 
  P2*P8*P9*(-562511609856 - 16204038144*rr) + 
  P1*P2*P4*(-37780943872 - 10950073344*rr) + 
  P1*P2*P7*(-5994196992 - 9496424448*rr) + 
  P1^2*P6*(28532302848 - 9350706176*rr) + 
  P1*P3*P5*(593682432 - 2778832896*rr) + 
  P1^2*P9*(17440045056 - 1133733888*rr) + P0^2*P1*(-44520371 - 876281*rr) + 
  P0*P2^2*(-97631324 + 41391084*rr) + 
  P0*P3*P6*(30633706880 + 2844182656*rr) + 
  P0*P3*P9*(12541125632 + 4920538112*rr) + 
  P2*P5*P9*(-547657908224 + 227821060096*rr) + 
  P0*P5*P7*(3807948963840 + 286050877440*rr) + 
  P0*P7*P8*(1186752888832 + 512135790592*rr) + 
  P0*P4*P8*(3569518116864 + 515222274048*rr) + 
  P7*P9^2*(-73038544502784 + 3068846407680*rr) + 
  P6*P7*P9*(-128891549122560 + 33143541202944*rr) + 
  P4*P9^2*(-109557816754176 + 43884503629824*rr) + 
  P4*P6*P9*(-67668063289344 + 107256181948416*rr), 
 313278070784*P5^3 + P4*P6*P9*(5672570781696 - 2440691908608*rr) + 
  P4*P9^2*(4453024006144 - 572211986432*rr) + 
  P6*P7*P9*(4564909031424 - 191802900480*rr) + 
  P0*P4*P8*(-69445877760 - 37699190784*rr) + 
  P0*P5*P7*(-86710894592 - 32973012992*rr) + 
  P0*P4*P5*(-210652495872 - 22049755136*rr) + 
  P0*P7*P8*(-6944587776 - 21495152640*rr) + 
  P2*P5*P9*(21780204544 - 3418039296*rr) + 
  P0*P3*P6*(-691421248 - 272299328*rr) + 
  P0*P3*P9*(-113790432 - 209281632*rr) + P1^2*P9*(-496593216 - 69676096*rr) + 
  P0*P2^2*(4588556 - 486276*rr) + P0^2*P1*(1089907 + 298613*rr) + 
  P1*P3*P5*(-124411392 + 74002432*rr) + P1^2*P6*(-1136384256 + 89021184*rr) + 
  P1*P2*P7*(-304532480 + 301622272*rr) + 
  P1*P2*P4*(485952768 + 566814976*rr) + 
  P2*P8*P9*(14057967616 + 3351728128*rr) + 
  P7*P9^2*(2013930455040 + 300491210752*rr), 814254459977728*P4*P6^2 + 
  P0*P4*P5*(25679240939520 - 16714532517888*rr) + 
  P0*P5*P7*(22947570458624 - 5387367309312*rr) + 
  P0*P4*P8*(25818868146176 - 3491012583424*rr) + 
  P2*P5*P9*(4885553670144 - 294096058368*rr) + 
  P1^2*P6*(79058814464 - 56134066688*rr) + 
  P0*P3*P6*(180921291264 - 25235037184*rr) + 
  P1*P2*P7*(-153782874112 - 7424356352*rr) + 
  P1^2*P9*(77996042880 - 5968342912*rr) + 
  P0^2*P1*(-260617525 + 44812929*rr) + P0*P2^2*(286605116 + 338569140*rr) + 
  P1*P3*P5*(-41802955264 + 1958777856*rr) + 
  P0*P3*P9*(97325111744 + 8843303616*rr) + 
  P1*P2*P4*(-240436863744 + 61439012096*rr) + 
  P2*P8*P9*(1442786336768 + 648595562496*rr) + 
  P0*P7*P8*(12300118835200 + 692571062272*rr) + 
  P4*P6*P9*(143682749464576 + 98123167170560*rr), 
 449243839987712*P3*P7^2 + P0*P7*P8*(-3737307096547328 - 
    1206635179016192*rr) + P0*P4*P8*(-10908438846898176 - 
    886506882465792*rr) + P2*P8*P9*(-226226891390976 - 589155016900608*rr) + 
  P2*P5*P9*(-3103572037730304 - 388898329460736*rr) + 
  P0*P5*P7*(-10713941484371968 - 67445741453312*rr) + 
  P0*P3*P9*(-31070968750080 - 10471864164352*rr) + 
  P0*P3*P6*(-83085285334016 - 5286669865984*rr) + 
  P0*P2^2*(78259171242 - 138621916482*rr) + 
  P0^2*P1*(70852363995 + 5447514289*rr) + 
  P1*P3*P5*(36304012064768 + 1487498356736*rr) + 
  P1*P2*P4*(119100336402432 + 3822757171200*rr) + 
  P1^2*P9*(-15141768986624 + 5167835709440*rr) + 
  P1*P2*P7*(36626713804800 + 16614396002304*rr) + 
  P1^2*P6*(-10074113052416 + 24255477199616*rr) + 
  P0*P4*P5*(-19514745392254976 + 3633331308302336*rr) + 
  P4*P6*P9*(91176992942063616 + 16032330896375808*rr), 
 56155479998464*P3*P4*P7 + P4*P6*P9*(-3579777587871744 - 
    1784777577332736*rr) + P1*P2*P4*(-4867324335104 - 1838733884416*rr) + 
  P1*P2*P7*(29973479424 - 1246861393920*rr) + 
  P1^2*P6*(3465039986688 - 1200836395008*rr) + 
  P1*P3*P5*(-1392979737856 - 512843765504*rr) + 
  P1^2*P9*(1604169842688 - 45876281344*rr) + 
  P0^2*P1*(-3930959543 - 697845701*rr) + 
  P0*P2^2*(-15883502768 + 5794838000*rr) + 
  P0*P3*P9*(588703897600 + 852676749312*rr) + 
  P0*P3*P6*(3419953069568 + 1255540480512*rr) + 
  P2*P8*P9*(-31176569389056 + 33041687248896*rr) + 
  P2*P5*P9*(131592860729344 + 56214738960384*rr) + 
  P0*P4*P5*(1243170347358208 + 72902398855168*rr) + 
  P0*P7*P8*(69553342119936 + 105095400259584*rr) + 
  P0*P5*P7*(506021242601472 + 137114043678720*rr) + 
  P0*P4*P8*(442631284850688 + 179943779598336*rr), 
 3509717499904*P3*P4^2 + P0*P4*P5*(-25714632157184 - 10069988136960*rr) + 
  P0*P4*P8*(-2061812285440 - 7198878187520*rr) + 
  P0*P5*P7*(-5395117965312 - 6655725993984*rr) + 
  P0*P7*P8*(3351590338560 - 2943513133056*rr) + 
  P2*P5*P9*(-1200907309056 - 2235030835200*rr) + 
  P2*P8*P9*(2016534675456 - 698082639872*rr) + 
  P0*P3*P6*(-20042680448 - 52005673088*rr) + 
  P0*P3*P9*(26314490496 - 23537862528*rr) + 
  P1^2*P9*(-42187154688 - 13463728384*rr) + 
  P0*P2^2*(644516152 - 31077032*rr) + P1^2*P6*(-154817037312 - 12383232*rr) + 
  P0^2*P1*(91227689 + 44362003*rr) + P1*P3*P5*(8477591808 + 19152754432*rr) + 
  P1*P2*P7*(-65149163520 + 28532213760*rr) + 
  P1*P2*P4*(17641057280 + 78119455744*rr) + 
  P4*P6*P9*(28153358843904 + 65123257679872*rr), 
 112310959996928*P2*P6*P8 + P0*P4*P5*(48191354480640 - 525749487339520*rr) + 
  P0*P5*P7*(385035485184000 - 246758548045824*rr) + 
  P0*P4*P8*(522474704338944 - 209757704552448*rr) + 
  P4*P6*P9*(-283808326746112 - 156595824623616*rr) + 
  P0*P7*P8*(329610251206656 - 43262250319872*rr) + 
  P2*P5*P9*(-3864942477312 - 17128998699008*rr) + 
  P0*P3*P6*(2642506488832 - 1515255712768*rr) + 
  P1^2*P6*(-915380981760 - 849631899648*rr) + 
  P1^2*P9*(902841311232 - 370722250752*rr) + 
  P0*P3*P9*(2430310127616 - 320391034880*rr) + 
  P0^2*P1*(-4388648789 + 1982352673*rr) + 
  P0*P2^2*(17996294288 + 7230778800*rr) + 
  P1*P3*P5*(-874112621312 + 59904397056*rr) + 
  P1*P2*P7*(-5367394729984 + 421544460288*rr) + 
  P1*P2*P4*(-6432370796544 + 2946269218816*rr) + 
  P2*P8*P9*(36713720709120 + 11639129112576*rr), 
 48226304*P2*P5*P6 + P0*P7*P8*(-73170944 - 8552448*rr) + 
  P1*P2*P4*(2130688 - 155904*rr) + P0*P3*P9*(-532672 - 64960*rr) + 
  P0*P2^2*(-441 - 2163*rr) + P0^2*P1*(1470 - 98*rr) + 
  P1^2*P9*(-285824 + 25984*rr) + P1*P3*P5*(181888 + 25984*rr) + 
  P0*P3*P6*(-987392 + 129920*rr) + P1^2*P6*(-103936 + 207872*rr) + 
  P1*P2*P7*(1039360 + 207872*rr) + P2*P5*P9*(10393600 + 8730624*rr) + 
  P0*P4*P8*(-159645696 + 11403264*rr) + P0*P5*P7*(-152993792 + 24707072*rr) + 
  P0*P4*P5*(-181264384 + 88731648*rr), 
 25984*P2*P3^2 + P0*P4*P5*(-192452608 - 723142656*rr) + 
  P0*P5*P7*(446889984 - 366280704*rr) + P0*P4*P8*(629932032 - 313786368*rr) + 
  P0*P7*P8*(445513728 - 78249984*rr) + P2*P5*P9*(-7454720 - 38191104*rr) + 
  P0*P3*P6*(3584000 - 2572288*rr) + P0*P3*P9*(3845632 - 489984*rr) + 
  P1*P3*P5*(-589568 - 191744*rr) + P0^2*P1*(-9737 + 1029*rr) + 
  P0*P2^2*(25088 + 11200*rr) + P1^2*P9*(1168384 + 50176*rr) + 
  P1*P2*P7*(-7311360 + 700416*rr) + P1*P2*P4*(-8365056 + 4205568*rr), 
 13303808*P1*P3*P8 + P0*P4*P8*(-1552416768 - 504889344*rr) + 
  P0*P5*P7*(-1846935552 - 375521280*rr) + 
  P0*P7*P8*(-352321536 - 339738624*rr) + P1*P3*P5*(23878400 - 4574976*rr) + 
  P0*P3*P6*(-10370304 - 3643136*rr) + P0*P3*P9*(-2078720 - 2910208*rr) + 
  P1^2*P9*(401408 - 860160*rr) + P0*P2^2*(77616 - 14448*rr) + 
  P0^2*P1*(-1127 + 13867*rr) + P2*P5*P9*(-199098368 + 917504*rr) + 
  P1*P2*P7*(2752512 + 5505024*rr) + P1*P2*P4*(25181184 + 6501376*rr) + 
  P0*P4*P5*(-3776088064 + 55404544*rr)];

I:=Ideal(Gens);
HilbertPolynomial(I);

print "cut [ 24, 0, 28 ]";

cut:=P0 + 24*(P1+P2+P3) + 0*(P4+P5+P6) + 28*(P7+P8+P9);

X:=Spec(RR/(I+Ideal(cut)));
HilbertPolynomial(Radical(I+Ideal(cut)));

I1:=Radical(I+Ideal(cut));

print "getting points";

points1:=[* *];
for k:=0 to p-1 do
  k;
  Z:=Proj(RR/(I1+Ideal(P1- k* P0)));
  IrrZ:=IrreducibleComponents(Z);
  for m:=1 to #IrrZ do
    H,n:=HilbertPolynomial(Ideal(IrrZ[m]));
    if H eq 1 then
      gns:=Generators(Ideal(IrrZ[m]));
      points1:=Append(points1,gns);
    end if;
  end for;
end for;

points1;




==> Simplifying_Keum's_FPP/QuadricsWforKeum.txt <==
{((4439 - (677*I)*Sqrt[7])*u0^4*w1^2)/4096 + ((-4439 + (677*I)*Sqrt[7])*u0*u1^2*w1^2)/4096 + ((-117 - (417*I)*Sqrt[7])*u0*u1*w1*w2)/256 + ((-27 - (9*I)*Sqrt[7])*u0*w2^2)/16 + ((-193 + (3*I)*Sqrt[7])*u0^2*w1*w3)/ 128 + w3^2 + ((119 + (315*I)*Sqrt[7])*u0^2*w1*w4)/256 + ((-15 - (7*I)*Sqrt[7])*u1*w1*w5)/32 + ((-3 + (15*I)*Sqrt[7])*w2*w5)/16 + ((7 + (43*I)*Sqrt[7])*u1*w1*w6)/32 + ((21 - (9*I)*Sqrt[7])*w2*w6)/8, ((169 + (165*I)*Sqrt[7])*u0^4*w1^2)/2048 + ((-169 - (165*I)*Sqrt[7])*u0*u1^2*w1^2)/2048 + ((9 + (21*I)*Sqrt[7])*u0*u1*w1*w2)/128 + ((-9 - (27*I)*Sqrt[7])*u0*w2^2)/ 16 + ((5 + I*Sqrt[7])*u0^2*w1*w3)/64 + ((-331 + (33*I)*Sqrt[7])*u0^2*w1*w4)/128 + w3*w4 + (u1*w1*w5)/8 + ((-33 - (3*I)*Sqrt[7])*w2*w5)/16 + ((-27 - (7*I)*Sqrt[7])*u1*w1*w6)/16 + ((45 + (15*I)*Sqrt[7])*w2*w6)/8, ((-57 + (11*I)*Sqrt[7])*u0^4*w1^2)/1024 + ((57 - (11*I)*Sqrt[7])*u0*u1^2*w1^2)/1024 + ((-39 - (3*I)*Sqrt[7])*u0*u1*w1*w2)/64 + ((45 - (9*I)*Sqrt[7])*u0*w2^2)/ 16 + ((-3 + I*Sqrt[7])*u0^2*w1*w3)/32 + ((-39 - (27*I)*Sqrt[7])*u0^2*w1*w4)/64 + w4^2 + ((-1 + I*Sqrt[7])*u1*w1*w5)/16 + ((-3 - (9*I)*Sqrt[7])*w2*w5)/16 + ((9 - (3*I)*Sqrt[7])*u1*w1*w6)/8 + ((-27 + (15*I)*Sqrt[7])*w2*w6)/8, ((-161 + (67*I)*Sqrt[7])*u0^3*u1*w1^2)/4096 + ((161 - (67*I)*Sqrt[7])*u1^3*w1^2)/4096 + ((93 + (9*I)*Sqrt[7])*u0^3*w1*w2)/ 256 + ((-63 + (93*I)*Sqrt[7])*u1^2*w1*w2)/512 + ((-81 - (45*I)*Sqrt[7])*u1*w2^2)/128 + ((31 + (3*I)*Sqrt[7])*u0*u1*w1*w3)/ 256 + ((-33 + (3*I)*Sqrt[7])*u0*w2*w3)/64 + ((-233 + (27*I)*Sqrt[7])*u0*u1*w1*w4)/512 + ((51 - (57*I)*Sqrt[7])*u0*w2*w4)/128 + ((11 - I*Sqrt[7])*u0^2*w1*w5)/64 + ((-69 - (17*I)*Sqrt[7])*u0^2*w1*w6)/64 + w3*w6 + ((3 + (3*I)*Sqrt[7])*w4*w6)/4, ((-1663 + (285*I)*Sqrt[7])*u0^3*u1*w1^2)/ 4096 + ((1663 - (285*I)*Sqrt[7])*u1^3*w1^2)/4096 + ((-477 - (9*I)*Sqrt[7])*u0^3*w1*w2)/256 + ((-561 + (243*I)*Sqrt[7])*u1^2*w1*w2)/512 + ((9 - (27*I)*Sqrt[7])*u1*w2^2)/ 32 + ((121 + (53*I)*Sqrt[7])*u0*u1*w1*w3)/256 + ((-3 + (9*I)*Sqrt[7])*u0*w2*w3)/16 + ((-1911 - (251*I)*Sqrt[7])*u0*u1*w1*w4)/512 + ((21 - (63*I)*Sqrt[7])*u0*w2*w4)/32 + ((-29 + (23*I)*Sqrt[7])*u0^2*w1*w5)/ 64 + w3*w5 + ((203 - (65*I)*Sqrt[7])*u0^2*w1*w6)/64 + ((7 + (11*I)*Sqrt[7])*w4*w6)/4, ((-13 + (7*I)*Sqrt[7])*u0^3*u1*w1^2)/256 + ((13 - (7*I)*Sqrt[7])*u1^3*w1^2)/256 + ((-3 - (3*I)*Sqrt[7])*u0^3*w1*w2)/ 8 + ((147 + (39*I)*Sqrt[7])*u1^2*w1*w2)/256 + ((-99 + (9*I)*Sqrt[7])*u1*w2^2)/64 + ((-9 - (5*I)*Sqrt[7])*u0*u1*w1*w3)/ 128 + ((-3 + (9*I)*Sqrt[7])*u0*w2*w3)/32 + ((-17 - (109*I)*Sqrt[7])*u0*u1*w1*w4)/256 + ((105 - (27*I)*Sqrt[7])*u0*w2*w4)/64 + ((-5 - I*Sqrt[7])*u0^2*w1*w5)/32 + w4*w5 + ((19 + (7*I)*Sqrt[7])*u0^2*w1*w6)/32 + ((-3 + I*Sqrt[7])*w4*w6)/2, ((5579 + (3199*I)*Sqrt[7])*u0^5*w1^2)/32768 + ((-5579 - (3199*I)*Sqrt[7])*u0^2*u1^2*w1^2)/32768 + ((12009 - (1563*I)*Sqrt[7])*u0^2*u1*w1*w2)/4096 + ((-3897 + (3339*I)*Sqrt[7])*u0^2*w2^2)/2048 + ((-1267 - (7*I)*Sqrt[7])*u0^3*w1*w3)/4096 + ((317 - (1175*I)*Sqrt[7])*u1^2*w1*w3)/4096 + ((843 + (1023*I)*Sqrt[7])*u1*w2*w3)/1024 + ((49 - (1267*I)*Sqrt[7])*u0^3*w1*w4)/4096 + ((1267 + (7*I)*Sqrt[7])*u1^2*w1*w4)/1024 + ((-8589 + (903*I)*Sqrt[7])*u1*w2*w4)/2048 + ((141 - (135*I)*Sqrt[7])*u0*u1*w1*w5)/512 + ((387 + (87*I)*Sqrt[7])*u0*w2*w5)/256 + w5^2 + ((-1043 + (345*I)*Sqrt[7])*u0*u1*w1*w6)/512 + ((147 - (729*I)*Sqrt[7])*u0*w2*w6)/256, ((623 + (275*I)*Sqrt[7])*u0^5*w1^2)/32768 + ((-623 - (275*I)*Sqrt[7])*u0^2*u1^2*w1^2)/32768 + ((1227 - (129*I)*Sqrt[7])*u0^2*u1*w1*w2)/4096 + ((-1359 + (909*I)*Sqrt[7])*u0^2*w2^2)/2048 + ((315 + (47*I)*Sqrt[7])*u0^3*w1*w3)/4096 + ((-221 - (137*I)*Sqrt[7])*u1^2*w1*w3)/4096 + ((573 + (105*I)*Sqrt[7])*u1*w2*w3)/1024 + ((-329 + (315*I)*Sqrt[7])*u0^3*w1*w4)/4096 + ((31 + (3*I)*Sqrt[7])*u1^2*w1*w4)/256 + ((-1851 + (465*I)*Sqrt[7])*u1*w2*w4)/2048 + ((-5 - (17*I)*Sqrt[7])*u0*u1*w1*w5)/512 + ((-39 + (21*I)*Sqrt[7])*u0*w2*w5)/ 256 + ((-213 + (95*I)*Sqrt[7])*u0*u1*w1*w6)/512 + ((57 - (267*I)*Sqrt[7])*u0*w2*w6)/256 + w5*w6, ((623 + (275*I)*Sqrt[7])*u0^5*w1^2)/32768 + ((-623 - (275*I)*Sqrt[7])*u0^2*u1^2*w1^2)/32768 + ((1227 - (129*I)*Sqrt[7])*u0^2*u1*w1*w2)/4096 + ((135 + (459*I)*Sqrt[7])*u0^2*w2^2)/2048 + ((161 - (67*I)*Sqrt[7])*u0^3*w1*w3)/4096 + ((-67 - (23*I)*Sqrt[7])*u1^2*w1*w3)/4096 + ((171 - (33*I)*Sqrt[7])*u1*w2*w3)/1024 + ((147 + (295*I)*Sqrt[7])*u0^3*w1*w4)/4096 + ((5 + (17*I)*Sqrt[7])*u1^2*w1*w4)/1024 + ((-141 + (135*I)*Sqrt[7])*u1*w2*w4)/2048 + ((-5 - (17*I)*Sqrt[7])*u0*u1*w1*w5)/512 + ((27 + (15*I)*Sqrt[7])*u0*w2*w5)/ 256 + ((-213 + (95*I)*Sqrt[7])*u0*u1*w1*w6)/512 + ((-309 - (129*I)*Sqrt[7])*u0*w2*w6)/256 + w6^2}
